OSEF: One-Step Evidence Fusion for Cross-Video Scene Procedure Planning

Procedure planning in instructional videos predicts actions between supplied start and goal observations (video scene procedure planning, or VSPP, in our notation). We introduce Cross-Video Scene Procedure Planning (CVSPP), which instead takes a start--goal query and candidate videos, and predicts an action sequence together with its supporting video and interval. Two challenges arise: demonstrations of the same task can support different transitions, and an early retrieval error can deprive the planner of relevant evidence. We construct a dedicated benchmark from eleven video sources, with task-specific queries, candidate sets, and linked video--interval--plan references. Its fourteen settings support a broad study of nine adapted planner families. We propose One-Step Evidence Fusion (OSEF), which retains candidate features while producing interval-conditioned planning representations. Separate boundary scores model the supporting interval, and compatible-mass decoding combines the probability of the same complete plan across overlapping intervals before selecting the output. Joint evaluation requires video, interval, and plan to match one reference example. Across four matched development-data comparisons on NIV, CrossTask, and COIN, compatible-mass decoding increases mean joint success by $2.40$--$6.79$ percentage points without retraining. On NIV, query-only controls retain plan accuracy yet sharply reduce joint success; donor-interface studies examine how VSPP models use retrieved visual states. We further identify temporal-reference sensitivity: changing only the reference projection can reverse the decoding gain, exposing an evaluation challenge for the new task.

==> IMPACT_HOUSING_LIFT_CREDIT.txt <==
IMPACT v1.1, by Di Wen and coauthors, 2026.
Paper: IMPACT: A Dataset for Multi-Granularity Human Procedural Action
Understanding in Industrial Assembly, arXiv:2604.10409.
Dataset: https://huggingface.co/datasets/KratosWen/IMPACT
Pinned release: 628d3ad7a366879f3fdab37648d5df271317c9c0

The four original video frame excerpts have been cropped, arranged,
labeled and marked with housing-identification arrows. The edited
image panel is shared under Creative Commons Attribution-NonCommercial-
ShareAlike 4.0 International.
https://creativecommons.org/licenses/by-nc-sa/4.0/


==> IMPACT_MEDIA_CREDIT.txt <==
IMPACT v1.1, by Di Wen and coauthors, 2026.
Paper: IMPACT: A Dataset for Multi-Granularity Human Procedural Action Understanding in Industrial Assembly, arXiv:2604.10409.
Dataset: https://huggingface.co/datasets/KratosWen/IMPACT
Pinned release: 628d3ad7a366879f3fdab37648d5df271317c9c0
The four original egocentric image excerpts have been cropped, arranged, labeled and marked with circles. The edited image panel, figures_r13/impact_visibility.pdf, is shared under Creative Commons Attribution-NonCommercial-ShareAlike 4.0 International: https://creativecommons.org/licenses/by-nc-sa/4.0/.
The accompanying PDF records the example and its scope. No download is needed to review the figure.


==> IMPACT_RING_CREDIT.txt <==
IMPACT v1.1, by Di Wen and coauthors, 2026.
Paper: IMPACT: A Dataset for Multi-Granularity Human Procedural Action
Understanding in Industrial Assembly, arXiv:2604.10409.
Dataset: https://huggingface.co/datasets/KratosWen/IMPACT
Pinned release: 628d3ad7a366879f3fdab37648d5df271317c9c0

Four original video frames were cropped, arranged, labeled and marked with
ring-identification arrows. The edited panel is shared under Creative
Commons Attribution-NonCommercial-ShareAlike 4.0 International.
https://creativecommons.org/licenses/by-nc-sa/4.0/


==> IMPACT_TOOL_EXCHANGE_CREDIT.txt <==
IMPACT v1.1, by Di Wen and coauthors, 2026.
Paper: IMPACT: A Dataset for Multi-Granularity Human Procedural Action
Understanding in Industrial Assembly, arXiv:2604.10409.
Dataset: https://huggingface.co/datasets/KratosWen/IMPACT
Pinned release: 628d3ad7a366879f3fdab37648d5df271317c9c0

The six original video frame excerpts have been cropped, arranged,
labeled and marked with tool-identification arrows. The edited tool
exchange image panel is shared under Creative Commons Attribution-
NonCommercial-ShareAlike 4.0 International.
https://creativecommons.org/licenses/by-nc-sa/4.0/

The dataset's public documentation provides the source credit. The
accompanying PDF contains the full six-panel example and its scope.


==> IMPACT_TRAY_CREDIT.txt <==
**Tray reach beside the blue bin.** From the front and first-person views, the hand reaches into the neighboring red/orange tray compartment and withdraws. The arrows mark the fingertips near the rim. The rim and fingers overlap near the transitions and obscure the exact entry and exit times. The pictured stages use each camera’s published playback coordinates.

Cropped and marked IMPACT v1.1 PSR TRAIN frames from MA07LF04 Reassembly A 001 by Wen et al. (arXiv:2604.10409). The figure adaptation is licensed under CC BY-NC-SA 4.0. [Dataset and asset license](https://huggingface.co/datasets/KratosWen/IMPACT#license) · [Paper](https://arxiv.org/abs/2604.10409) · [License terms](https://creativecommons.org/licenses/by-nc-sa/4.0/)


==> INDUSTREAL_APACHE_2_0.txt <==

                                 Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS

   APPENDIX: How to apply the Apache License to your work.

      To apply the Apache License to your work, attach the following
      boilerplate notice, with the fields enclosed by brackets "[]"
      replaced with your own identifying information. (Don't include
      the brackets!)  The text should be enclosed in the appropriate
      comment syntax for the file format. We also recommend that a
      file or class name and description of purpose be included on the
      same "printed page" as the copyright notice for easier
      identification within third-party archives.

   Copyright [yyyy] [name of copyright owner]

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.


==> INDUSTREAL_MAINTENANCE_CREDIT.txt <==
IndustReal Dataset of Egocentric Videos for Procedure Understanding, version 2.
Tim J. Schoonbeek, Tim Houben, Hans Onvlee, Peter H. N. de With, and
Fons van der Sommen. 4TU.ResearchData, 2024.
Dataset DOI 10.4121/b008dd74-020d-4ea4-a8ba-7bb60769d224.v2.
Dataset license Apache License, Version 2.0.
See the accompanying INDUSTREAL_APACHE_2_0.txt for the license text.

The maintenance-order figure adapts six released original RGB JPEGs
from two published TRAIN recordings. Changes comprise crops centered on the
two target parts, placement in panels, stage labels, and evidence arrows.
The uncropped images and underlying videos remain in the publisher release.


==> INDUSTREAL_MEDIA_CREDIT.txt <==
IndustReal Dataset of Egocentric Videos for Procedure Understanding, version 2.
Tim J. Schoonbeek, Tim Houben, Hans Onvlee, Peter H. N. de With, and
Fons van der Sommen. 4TU.ResearchData, 2024.
Dataset DOI 10.4121/b008dd74-020d-4ea4-a8ba-7bb60769d224.v2.
Dataset license Apache License, Version 2.0. A copy is in
INDUSTREAL_APACHE_2_0.txt.

The natural-order figure uses six image excerpts from two published TRAIN
videos. The changes comprise cropping to the workpiece, placing the images
into panels, and adding labels and retainer highlights. The local start
frames are released JPEGs uniquely bound to the corresponding video
ordinals. The middle and final images are native RGB frames decoded from
the published videos. The underlying videos and uncropped images are
retained in the publisher's distribution.

The late-window worked example uses three native RGB excerpts from the same published TRAIN video as clip 1. The changes are cropped workpiece views, panel labels and highlights, and a playback-window diagram.


==> data/DATA_SOURCE_PROVENANCE.txt <==
Annotation inputs behind Supplement Table S2

ActivityNet Captions (original dataset credited in Table S2)
The conversion uses the VSLNet ActivityNet TRAIN export by Zhang et al. (ACL 2020, doi:10.18653/v1/2020.acl-main.585).
Repository: 26hzhang/VSLNet, commit 3793c625f2e251a5f19a0d59f0c83b12e386f808
Member: data/dataset/activitynet/train.json
We derive weak labels and project splits from these annotation records.

TACoS (original dataset credited in Table S2)
The conversion uses annotations distributed with OSGNet by Feng et al. (CVPR 2025, pp. 24190--24200).
Repository: iLearn-Lab/CVPR25-OSGNet, commit c95c66a7604511d7943d41ccbeb18075b840ecbc
Member: ego4d_data/tacos/tacos.json
SHA-256: c3e6b52cb4a01588ebabe63265152a20c87d7068081e8f37788c0efa04acf78e
We merge annotation partitions for our project split.

EgoLearn (ELearn)
Our egocentric conversion uses the English fine annotations and video metadata from EgoExoLearn, cited in Table S2.
Repository: OpenGVLab/EgoExoLearn, commit e1f11b1ab1e9735634bfe5b457de1d8ff379e4a6
Members: annotations/fine_annotation_trainval_en.csv and video_meta_downsampled.json
The EgoLearn split, weak labels and VideoMAE matching follow the project constructor. The table reports the separate S3D diagnostic as EEL.


==> data/FIGURE4_CASES_001.json <==
{
  "cases": [
    {
      "all_action_labels_match": true,
      "candidate_max_logit": [
        2.1032156944274902,
        1.3534257411956787,
        1.5486778020858765,
        1.577556848526001
      ],
      "candidate_probability": [
        0.3790794918871626,
        0.17910208866177,
        0.21771960773625337,
        0.224098811714814
      ],
      "candidate_rank": [
        1,
        4,
        3,
        2
      ],
      "candidate_reference_role": [
        "POS",
        "WV",
        "WV",
        "WV"
      ],
      "historical_video_attention_mass": [
        0.23906494677066803,
        0.2892923355102539,
        0.2684756815433502,
        0.20316702127456665
      ],
      "interval_shape_iou": "1/2",
      "matched_action_positions_1based": [
        1,
        2,
        3
      ],
      "predicted_bins_0based": [
        7,
        7
      ],
      "predicted_slot_1based": 1,
      "reference_bins_0based": [
        7,
        8
      ],
      "reference_minus_winner_logit": 0.0,
      "reference_slot_1based": 1,
      "reference_video_matches": true,
      "sample": 1496,
      "task": "Make Soap",
      "top_two_logit_gap": 0.5256588459014893
    },
    {
      "all_action_labels_match": false,
      "candidate_max_logit": [
        1.301635503768921,
        0.8566234111785889,
        1.1272830963134766,
        1.3340718746185303
      ],
      "candidate_probability": [
        0.28459335267541486,
        0.18237212382711743,
        0.2390586504504437,
        0.29397587304702405
      ],
      "candidate_rank": [
        2,
        4,
        3,
        1
      ],
      "candidate_reference_role": [
        "WV",
        "POS",
        "WV",
        "WV"
      ],
      "equal_fill_bin_comparison": {
        "bins_0based": [
          5,
          7
        ],
        "candidate_slot_1based": 4,
        "clip_logits": [
          1.3238297700881958,
          1.3340718746185303
        ],
        "interpretation": "Within-case min–max scaling and 8-bit RGB rounding give the cells the same display fill. The saved argmax is bin 7.",
        "maximum_minus_other_logit": 0.010242104530334473,
        "shared_display_fill_srgb_hex": "#F5B482"
      },
      "historical_video_attention_mass": [
        0.23779438436031342,
        0.26534268260002136,
        0.2510722577571869,
        0.24579066038131714
      ],
      "interval_shape_iou": "1/2",
      "matched_action_positions_1based": [
        1,
        3
      ],
      "predicted_bins_0based": [
        7,
        7
      ],
      "predicted_slot_1based": 4,
      "reference_bins_0based": [
        7,
        8
      ],
      "reference_minus_winner_logit": -0.4774484634399414,
      "reference_slot_1based": 2,
      "reference_video_matches": false,
      "sample": 742,
      "task": "Make Salmon",
      "top_two_logit_gap": 0.032436370849609375
    }
  ],
  "evidence": {
    "attention": "The four reductions match two historical raw-array recount receipts. The current recount checked agreement of the reductions and did not reopen attention arrays or other raw sources.",
    "candidate_roles": "POS is the construction video. WV is another video of the same task.",
    "current": "The current recount compared the 4-by-16 scores in two archived two-case projections and recalculated the four maxima, rankings, softmax, logit differences, and inclusive bin overlap. Predicted and reference slots, intervals, and action-ID matches were reconciled across the saved case receipts.",
    "historical": "The independent historical review read the seed-0 saved arrays and COIN annotations for these cases and recorded an explicit two-case recount. An independent review also checked the corrected vector for these two cases.",
    "interpretation": "Two selected baseline annotation examples. The interval overlap is an index-shape statistic. Case 742 selects the wrong video and differs at the second categorical action label."
  },
  "reproduction": {
    "actions": "Compare the predicted and construction annotation IDs at each one-based action position.",
    "attention": "For each candidate, sum its 16 attention entries for each endpoint query, then average those sums across six queries.",
    "candidate_order": "All four-vectors are in V1, V2, V3, V4 order.",
    "gaps": "Subtract the runner-up logit from the winner for the top-two gap. Subtract the winner logit from the reference logit for the reference gap.",
    "interval_overlap": "Form sets of inclusive clip bins and divide intersection cardinality by union cardinality. Check reference-video identity separately.",
    "logit": "Maximum of the 16 saved clip logits for the candidate.",
    "precision": "Maxima retain the archived numeric values. Probabilities are recomputed in Python double precision. The figure rounds probabilities and attention to three decimals, the top-two margin to four, and the displayed reference gap to three.",
    "probability": "For each candidate, exponentiate its maximum logit minus the winning maximum logit and divide by the sum of those four exponentials.",
    "rank": "Sort maximum logits in descending order. The largest has rank 1.",
    "verify": "python3 -I -B -S VERIFY_FIGURE4_001.py FIGURE4_CASES_001.json"
  },
  "schema": "osef-figure4-saved-cases-v1",
  "scope": {
    "candidate_count": 4,
    "candidate_mode": "same task",
    "clips_per_video": 16,
    "dataset": "COIN",
    "decode": "hard selection",
    "endpoint_queries": 6,
    "plan_length": 3,
    "reference": "construction reference",
    "seed": 0,
    "split": "historical exposed validation"
  },
  "sha256": {
    "adopted_vector_pdf": "e800850442a5ab9621affea95b0a9d89b93c2f9b06b1b3e9c4dcfcfe163e1786",
    "historical_independent_corrected_vector_review": "27fa32310b0cdb3c915f812847096b33df8ba9b22d65b070c3e526b590e6ae47",
    "historical_independent_raw_review_receipt": "f915542e092bf3fe8769c8a41eaa8d3e2eb581638ba530d0ea67bd13c92e7033",
    "historical_independent_raw_review_report": "569013f96cfcea6347e45222d7576718c42f79ea949cf58a27b0ff19953075f7"
  }
}


==> data/IMPACT_CLOCK_EXAMPLE_001.json <==
{
  "calibration_markers": [
    {
      "ego": [
        "45000/24917",
        "50000/24917"
      ],
      "event": "Black housing begins visibly lifting from blue bin",
      "front": [
        "9/5",
        "29/15"
      ]
    },
    {
      "ego": [
        "4234000/24917",
        "4236000/24917"
      ],
      "event": "Orange screwdriver lifted from tool row",
      "front": [
        "848/5",
        "1697/10"
      ]
    },
    {
      "ego": [
        "5404000/24917",
        "5408000/24917"
      ],
      "event": "Orange screwdriver released at edge of dark mat",
      "front": [
        "3247/15",
        "3248/15"
      ]
    },
    {
      "ego": [
        "9119000/24917",
        "9122000/24917"
      ],
      "event": "Black cylindrical handle lifted from far-end bin",
      "front": [
        "1096/3",
        "10963/30"
      ]
    }
  ],
  "coordinate": "Released per-camera presentation seconds, exact fractions",
  "episode": "Visible orange-to-green tool exchange in one external IMPACT v1.1 TRAIN recording",
  "episode_brackets": {
    "ego": [
      [
        "6631000/24917",
        "6634000/24917"
      ],
      [
        "6644000/24917",
        "6648000/24917"
      ]
    ],
    "front": [
      [
        "7969/30",
        "1595/6"
      ],
      [
        "2661/10",
        "3994/15"
      ]
    ]
  },
  "fit_all_brackets": [
    "5649/17660",
    "1"
  ],
  "fit_midpoints": [
    "5087/7186",
    "9077/10902"
  ],
  "native_midpoints": [
    "0",
    "0"
  ]
}


==> data/IMPACT_HOUSING_CLOCK_001.json <==
{
  "calibration_markers": [
    {
      "ego": [
        "4234000/24917",
        "4236000/24917"
      ],
      "event": "Orange screwdriver lifted from tool row",
      "front": [
        "848/5",
        "1697/10"
      ]
    },
    {
      "ego": [
        "5404000/24917",
        "5408000/24917"
      ],
      "event": "Orange screwdriver released at edge of dark mat",
      "front": [
        "3247/15",
        "3248/15"
      ]
    },
    {
      "ego": [
        "6644000/24917",
        "6648000/24917"
      ],
      "event": "Green screwdriver lifted clear of tool row",
      "front": [
        "2661/10",
        "3994/15"
      ]
    },
    {
      "ego": [
        "9119000/24917",
        "9122000/24917"
      ],
      "event": "Black cylindrical handle lifted from far-end bin",
      "front": [
        "1096/3",
        "10963/30"
      ]
    }
  ],
  "coordinate": "Released per-camera presentation seconds, exact fractions",
  "episode": "Visible housing lift from a blue bin in one external IMPACT v1.1 TRAIN recording",
  "episode_brackets": {
    "ego": [
      [
        "6000/24917",
        "8000/24917"
      ],
      [
        "45000/24917",
        "50000/24917"
      ]
    ],
    "front": [
      [
        "11/30",
        "13/30"
      ],
      [
        "9/5",
        "29/15"
      ]
    ]
  },
  "fit_all_brackets": [
    "7955/14488",
    "1"
  ],
  "fit_midpoints": [
    "357341/548238",
    "200530/221697"
  ],
  "native_midpoints": [
    "274087/303750",
    "274087/303750"
  ]
}


==> data/IMPACT_TRAY_CLOCK_001.json <==
{
  "calibration_markers": [
    {
      "ego": [
        "2446000/24917",
        "2448000/24917"
      ],
      "event": "Black ring hand release on white tabletop",
      "front": [
        "981/10",
        "1474/15"
      ]
    },
    {
      "ego": [
        "6462000/24917",
        "6465000/24917"
      ],
      "event": "Black auxiliary grip lift from outer tray",
      "front": [
        "7763/30",
        "2589/10"
      ]
    },
    {
      "ego": [
        "8422000/24917",
        "8428000/24917"
      ],
      "event": "Round black-and-silver cover lift beside orange screwdriver",
      "front": [
        "1687/5",
        "1688/5"
      ]
    },
    {
      "ego": [
        "10605000/24917",
        "10609000/24917"
      ],
      "event": "Green screwdriver hand release on printed instruction sheet",
      "front": [
        "4247/10",
        "4249/10"
      ]
    }
  ],
  "coordinate": "Released per-camera presentation seconds, exact fractions",
  "episode": "Visible entry and withdrawal beside the blue bin in one external IMPACT v1.1 TRAIN recording",
  "episode_brackets": {
    "ego": [
      [
        "13885000/24917",
        "13893000/24917"
      ],
      [
        "13941000/24917",
        "13946000/24917"
      ]
    ],
    "front": [
      [
        "5563/10",
        "8348/15"
      ],
      [
        "16753/30",
        "8378/15"
      ]
    ]
  },
  "fit_all_brackets": [
    "345611/692577",
    "1"
  ],
  "fit_midpoints": [
    "797328/1282321",
    "1855412/1959275"
  ],
  "native_midpoints": [
    "1603753/4755955",
    "1603753/4755955"
  ]
}


==> data/NATURAL_ORDER_OPENING_001.json <==
{
  "answers_mapped_to_AB": {
    "AB": {
      "clip_1": "A",
      "clip_2": "A"
    },
    "BA": {
      "clip_1": "A",
      "clip_2": "A"
    }
  },
  "checkpoint_parameters_changed": false,
  "checkpoint_revision": "c202236235762e1c871ad0ccb60c8ee5ba337b9a",
  "eos_generations": 4,
  "frames_per_clip": 49,
  "inputs": "One complete 49-frame normalized original sequence per recording and option placement",
  "model": "Qwen3.5-9B",
  "model_card": "https://huggingface.co/Qwen/Qwen3.5-9B",
  "reference": {
    "clip_1": "A",
    "clip_2": "B"
  },
  "scope": "External two-choice order diagnostic on two IndustReal v2 TRAIN recordings",
  "semantics": {
    "A": "front-first",
    "B": "rear-first"
  }
}


==> data/OPENING_LATE_WINDOW_001.json <==
{
  "dataset": "IndustReal v2, TRAIN, 04_assy_2_1",
  "source_mp4_sha256": "3f48754dc0d964647f237f106e73fc85af0a0a33273c4e269aa59aff3bb2e467",
  "time_base": "1/10240",
  "sampled_frames_per_second": "10",
  "local_video_ordinals_inclusive": [
    0,
    1000
  ],
  "local_half_open_end_seconds": "1001/10",
  "cell_count": 16,
  "reference_cells_inclusive": [
    0,
    15
  ],
  "late_cells_inclusive": [
    10,
    15
  ],
  "late_start_seconds": "1001/16",
  "iou": "3/8",
  "iou_cutoff": "1/2",
  "scores_V_VI_P_VP_J": [
    1,
    0,
    1,
    1,
    0
  ],
  "front_visible_transition_bracket_seconds": [
    "101/2",
    "61"
  ],
  "rear_visible_transition_bracket_seconds": [
    "349/5",
    "100"
  ],
  "frame_crops": [
    {
      "ordinal": 505,
      "native_pts": 517120,
      "source_seconds": "101/2",
      "crop_xyxy": [
        434,
        370,
        878,
        561
      ],
      "source_frame_sha256": "7d96b56653cc18bad91fff892b5aa8c2d6bf9eb675f19dbf38ed7992afaa7c77",
      "crop_rgb_sha256": "72dd8271a99ec5044a59a0ba63e63bdd0f37923f499e3bd36760c0195322f9b0"
    },
    {
      "ordinal": 698,
      "native_pts": 714752,
      "source_seconds": "349/5",
      "crop_xyxy": [
        313,
        467,
        837,
        692
      ],
      "source_frame_sha256": "72b2f6f7083c8aa0c51b8061193c637a04d70b448deeefde80ed4450947e8e7d",
      "crop_rgb_sha256": "ba83d1130963951d834f65a9e247e8af32346cc12624d65a5f88f9765da0bb6b"
    },
    {
      "ordinal": 1000,
      "native_pts": 1024000,
      "source_seconds": "100",
      "crop_xyxy": [
        26,
        372,
        549,
        597
      ],
      "source_frame_sha256": "4d72dbfd81ad42a39d074d7f110a391d4e7986889b786de15f6687e4a2666ba4",
      "crop_rgb_sha256": "94975f5de3fcc06eef5a0aa7827bdeb3c7bbfa726e017fa11daf5ada7191710f"
    }
  ],
  "figure_sha256": "422f67df5673dcc16c81adf9f860fd7ec0ad9406b7ebb6e5b2e9b842c8033ee5"
}


==> data/archive_provenance_r258.json <==
{
  "schema": "CVSPP_R258_ARCHIVED_PROVENANCE/1",
  "table3a": {
    "all_adapted_donor_cells": 126,
    "all_archived_fits": 142,
    "cells_still_missing_runner_bytes": 15,
    "cells_with_runner_bytes_for_all_seeds": 111,
    "end_to_end_historical_fit_replay_run": false,
    "fits_still_missing_runner_bytes": 19,
    "fits_with_runner_bytes": 123,
    "historical_runner_versions_still_open": 7,
    "new_converted_settings": 8,
    "new_niv_settings": 2,
    "original_complete_terminal_bundle_verified": false,
    "recovered_fit_evaluations": 60,
    "recovered_fits": 10,
    "recovered_runner_bytes": 29281
  },
  "table4a": {
    "bounds": [
      {
        "actions": 3,
        "new_joint_successes": 229,
        "query_only_plan_pass_and_video_interval_fail_range": [
          180,
          229
        ],
        "reference": "finite"
      },
      {
        "actions": 3,
        "new_joint_successes": 110,
        "query_only_plan_pass_and_video_interval_fail_range": [
          75,
          110
        ],
        "reference": "canonical"
      },
      {
        "actions": 4,
        "new_joint_successes": 144,
        "query_only_plan_pass_and_video_interval_fail_range": [
          99,
          143
        ],
        "reference": "finite"
      },
      {
        "actions": 4,
        "new_joint_successes": 81,
        "query_only_plan_pass_and_video_interval_fail_range": [
          44,
          80
        ],
        "reference": "canonical"
      }
    ],
    "counting_unit": "seed-case position",
    "direct_historical_condition_counts_received": 0,
    "endpoint_certificates_checked": 144,
    "scope": "Fixed archived query-only and query-plus-video MAP predictions on exposed validation cases.",
    "strata_counts_per_seed": {
      "T3": {
        "complement": 315,
        "global_literal_disjoint": 18
      },
      "T4": {
        "complement": 265,
        "global_literal_disjoint": 23
      }
    }
  },
  "table4a_b_controller_ledger_layout": {
    "controllers": {
      "FIT": {
        "R257_layout_excess_indentation_bytes": 0,
        "R257_layout_extra_controller_terminal_fields": [],
        "R257_predicted_ledger_bytes": 63506,
        "controller_terminal_rows": 24,
        "corrected_ledger_serialization_overhead_bytes": 6122,
        "corrected_predicted_ledger_bytes": 63506,
        "historical_individual_terminal_bytes": 57384,
        "historical_ledger_bytes": 63506
      },
      "QA": {
        "R257_layout_excess_indentation_bytes": 96,
        "R257_layout_extra_controller_terminal_fields": [
          "physical_gpu"
        ],
        "R257_predicted_ledger_bytes": 64153,
        "controller_terminal_rows": 24,
        "corrected_ledger_serialization_overhead_bytes": 6127,
        "corrected_predicted_ledger_bytes": 64057,
        "historical_individual_terminal_bytes": 57930,
        "historical_ledger_bytes": 64057
      }
    },
    "original_ledgers_recovered": 0,
    "original_terminal_bodies_recovered": 0
  }
}


==> data/cached_input_scaling.json <==
{
  "by_gpu": {
    "RTX 3090": {
      "paired_ratio": {
        "max": 4.479142426930574,
        "min": 4.4205064861789625
      },
      "sizes": {
        "16": {
          "hypotheses": 2176,
          "measurements": [
            {
              "max": 1305.895871,
              "min": 1286.419348
            },
            {
              "max": 1528.3355205999999,
              "min": 1307.6980925999999
            },
            {
              "max": 1055.3858145,
              "min": 1035.4470285
            },
            {
              "max": 236.530317,
              "min": 233.0185095
            },
            {
              "max": 159.2392578125,
              "min": 159.2392578125
            }
          ]
        },
        "32": {
          "hypotheses": 4352,
          "measurements": [
            {
              "max": 3037.766375,
              "min": 2982.9087035
            },
            {
              "max": 3057.9539124000003,
              "min": 3019.22219375
            },
            {
              "max": 2534.1674015,
              "min": 2489.152132
            },
            {
              "max": 468.398546,
              "min": 462.1155205
            },
            {
              "max": 435.72998046875,
              "min": 435.72998046875
            }
          ]
        },
        "4": {
          "hypotheses": 544,
          "measurements": [
            {
              "max": 329.100038,
              "min": 325.0627
            },
            {
              "max": 331.23502425,
              "min": 328.31507235000004
            },
            {
              "max": 265.7649785,
              "min": 262.157169
            },
            {
              "max": 59.052077,
              "min": 58.276177
            },
            {
              "max": 58.52880859375,
              "min": 58.52880859375
            }
          ]
        },
        "45": {
          "hypotheses": 6120,
          "measurements": [
            {
              "max": 5779.550685,
              "min": 5729.851762
            },
            {
              "max": 5875.33512975,
              "min": 5765.049566
            },
            {
              "max": 5080.11385,
              "min": 5034.348772
            },
            {
              "max": 659.627561,
              "min": 651.128212
            },
            {
              "max": 783.65576171875,
              "min": 783.65576171875
            }
          ]
        },
        "8": {
          "hypotheses": 1088,
          "measurements": [
            {
              "max": 656.062742,
              "min": 648.751542
            },
            {
              "max": 661.48032635,
              "min": 653.33829005
            },
            {
              "max": 529.85499,
              "min": 522.5533305
            },
            {
              "max": 118.310778,
              "min": 116.90268
            },
            {
              "max": 81.369140625,
              "min": 81.369140625
            }
          ]
        }
      },
      "states": 6
    },
    "V100S": {
      "paired_ratio": {
        "max": 4.5993503551739074,
        "min": 4.566890867692507
      },
      "sizes": {
        "16": {
          "hypotheses": 2176,
          "measurements": [
            {
              "max": 1311.962519,
              "min": 1289.5623335
            },
            {
              "max": 1322.58522925,
              "min": 1302.1330116
            },
            {
              "max": 1058.412486,
              "min": 1037.7739275
            },
            {
              "max": 235.974355,
              "min": 233.294981
            },
            {
              "max": 159.2392578125,
              "min": 159.2392578125
            }
          ]
        },
        "32": {
          "hypotheses": 4352,
          "measurements": [
            {
              "max": 3038.0128885,
              "min": 2989.540579
            },
            {
              "max": 3068.2657887,
              "min": 3014.2928959
            },
            {
              "max": 2530.963984,
              "min": 2492.3816325
            },
            {
              "max": 473.0929135,
              "min": 464.3259635
            },
            {
              "max": 435.72998046875,
              "min": 435.72998046875
            }
          ]
        },
        "4": {
          "hypotheses": 544,
          "measurements": [
            {
              "max": 383.114497,
              "min": 325.36508
            },
            {
              "max": 385.8323683,
              "min": 329.37640525
            },
            {
              "max": 320.1227595,
              "min": 262.112961
            },
            {
              "max": 58.246487,
              "min": 57.972639
            },
            {
              "max": 58.52880859375,
              "min": 58.52880859375
            }
          ]
        },
        "45": {
          "hypotheses": 6120,
          "measurements": [
            {
              "max": 5988.246959,
              "min": 5930.037406
            },
            {
              "max": 6038.13059275,
              "min": 5968.608437649999
            },
            {
              "max": 5282.8712125,
              "min": 5231.975465
            },
            {
              "max": 661.1281035,
              "min": 651.354209
            },
            {
              "max": 783.65576171875,
              "min": 783.65576171875
            }
          ]
        },
        "8": {
          "hypotheses": 1088,
          "measurements": [
            {
              "max": 767.332616,
              "min": 650.0892235
            },
            {
              "max": 773.60686115,
              "min": 654.95861285
            },
            {
              "max": 640.404854,
              "min": 524.6824875
            },
            {
              "max": 117.6344095,
              "min": 116.266389
            },
            {
              "max": 81.369140625,
              "min": 81.369140625
            }
          ]
        }
      },
      "states": 2
    }
  },
  "cases_per_size_per_state": 288,
  "extended_replay_sha256": "85e848e24fa733d6feb3aeddca68f27188d8ef40377ab77f75bbe38185a4fcb2",
  "extended_timing_sha256": "9331592d8be861907a7754d111c1faea390a38fca9f5a8baab602cbc3762c610",
  "historical_bridge_sha256": "2c8a3b0a6be9bb3fa130fe68820f2f83fde6de6727fab576384a651fe175aade",
  "small_source_sha256": "7282a6b3173c896441f8913ecc1c4994398ca91a305e887cadfdc0ac1526223a"
}


==> data/cm_gap.json <==
{
  "common_gap_shrink_upper_nats": "0.000009600000",
  "derivation": [
    "Outward integer enclosures of shifted exponentials, denominators and products give compatible sum bounds in a common positive scale.",
    "The winner and best rival are compared across all listed hypotheses. The logarithm of the winner's lower mass bound divided by the rival's upper bound is a lower bound on the log gap.",
    "For bounded planner-logit perturbations of size epsilon, logsumexp changes by at most epsilon. Each action log probability thus changes by at most 2 epsilon. A plan of T steps and each compatible log mass change by at most 2 T epsilon with fixed evidence and support. The log gap shrinks by at most 4 T epsilon."
  ],
  "directed_support_incidences_per_bank": 397600,
  "enclosures": [
    {
      "banks": 2,
      "best_rival_scaled_mass_units_lower": 27064642,
      "best_rival_scaled_mass_units_upper": 27064780,
      "log_gap_nats_lower": "0.033693862925",
      "log_gap_nats_upper": "0.033702891470",
      "winner_scaled_mass_units_lower": 27992234,
      "winner_scaled_mass_units_upper": 27992344
    },
    {
      "banks": 6,
      "best_rival_scaled_mass_units_lower": 27064663,
      "best_rival_scaled_mass_units_upper": 27064802,
      "log_gap_nats_lower": "0.033693835992",
      "log_gap_nats_upper": "0.033702937203",
      "winner_scaled_mass_units_lower": 27992256,
      "winner_scaled_mass_units_upper": 27992367
    }
  ],
  "hypotheses_per_bank": 13600,
  "limit": "The result certifies exact CM on the stored logits. General floating-point kernel error and data efficacy are outside the calculation.",
  "mass_fixed_point_scale": 1073741824,
  "minimum_certified_log_gap_nats_lower": "0.033693835992",
  "pairs": "Eight banks at 16 intervals per chunk. Sixteen same-device comparisons with chunks of 8 or 32. Evidence logits, compatible supports at IoU 0.5 and plan pool are fixed.",
  "planner_logit_perturbation_sup_norm_upper": "0.0000006",
  "scope": "One generated K100 input, random weights, one deduplicated plan, four action steps."
}


==> data/cm_width_and_tie.json <==
{
  "schema": "CVSPP_R432_CM_MAXIMIZERS_AND_WIDTH_CHANGES/1",
  "simulated_tie": {
    "T": 4,
    "action_classes": 48,
    "baseline_evidence_weight_before_normalization": "2",
    "baseline_utility": "129/280832",
    "baseline_video_and_inclusive_bins": [
      3,
      0,
      0
    ],
    "grid_intervals": 544,
    "half_iou": true,
    "lexicographic_maximizer_video_and_inclusive_bins": [
      1,
      4,
      11
    ],
    "maximizer_videos": [
      1,
      2
    ],
    "maximum_utility": "59/4388",
    "number_of_exact_maximizers": 2,
    "only_modal_plan": [
      0,
      0,
      0,
      0
    ],
    "unscaled_maximum_utility": "59",
    "unscaled_utility_at_baseline": "129/64"
  },
  "width_replay": {
    "checkpoint_case_positions_per_draw_and_width": 2304,
    "checkpoint_level_tables_checked": 288,
    "rows": [
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 23,
            "new_J": 0,
            "positions": 254
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 5
          },
          "same_evidence_other_plan": {
            "lost_J": 14,
            "new_J": 19,
            "positions": 440
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1591
          },
          "same_video_other_interval": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 14
          }
        },
        "draw": 0,
        "head": "cm",
        "larger_K": 6,
        "net": -19,
        "net_on_added_videos": -23,
        "net_on_original_videos": 4,
        "reference_policy": "canonical_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 40,
            "new_J": 0,
            "positions": 254
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 5
          },
          "same_evidence_other_plan": {
            "lost_J": 17,
            "new_J": 28,
            "positions": 440
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1591
          },
          "same_video_other_interval": {
            "lost_J": 2,
            "new_J": 0,
            "positions": 14
          }
        },
        "draw": 0,
        "head": "cm",
        "larger_K": 6,
        "net": -31,
        "net_on_added_videos": -40,
        "net_on_original_videos": 9,
        "reference_policy": "finite_anchor_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 23,
            "new_J": 7,
            "positions": 254
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 5
          },
          "same_evidence_other_plan": {
            "lost_J": 17,
            "new_J": 28,
            "positions": 440
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1591
          },
          "same_video_other_interval": {
            "lost_J": 2,
            "new_J": 0,
            "positions": 14
          }
        },
        "draw": 0,
        "head": "cm",
        "larger_K": 6,
        "net": -7,
        "net_on_added_videos": -16,
        "net_on_original_videos": 9,
        "reference_policy": "finite_world"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 17,
            "new_J": 0,
            "positions": 266
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 4
          },
          "same_evidence_other_plan": {
            "lost_J": 10,
            "new_J": 10,
            "positions": 446
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1584
          },
          "same_video_other_interval": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 4
          }
        },
        "draw": 0,
        "head": "joint",
        "larger_K": 6,
        "net": -18,
        "net_on_added_videos": -17,
        "net_on_original_videos": -1,
        "reference_policy": "canonical_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 25,
            "new_J": 0,
            "positions": 266
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 4
          },
          "same_evidence_other_plan": {
            "lost_J": 15,
            "new_J": 16,
            "positions": 446
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1584
          },
          "same_video_other_interval": {
            "lost_J": 1,
            "new_J": 1,
            "positions": 4
          }
        },
        "draw": 0,
        "head": "joint",
        "larger_K": 6,
        "net": -24,
        "net_on_added_videos": -25,
        "net_on_original_videos": 1,
        "reference_policy": "finite_anchor_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 15,
            "new_J": 8,
            "positions": 266
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 4
          },
          "same_evidence_other_plan": {
            "lost_J": 15,
            "new_J": 16,
            "positions": 446
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1584
          },
          "same_video_other_interval": {
            "lost_J": 1,
            "new_J": 1,
            "positions": 4
          }
        },
        "draw": 0,
        "head": "joint",
        "larger_K": 6,
        "net": -6,
        "net_on_added_videos": -7,
        "net_on_original_videos": 1,
        "reference_policy": "finite_world"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 49,
            "new_J": 0,
            "positions": 480
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1
          },
          "same_evidence_other_plan": {
            "lost_J": 14,
            "new_J": 20,
            "positions": 450
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1361
          },
          "same_video_other_interval": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 12
          }
        },
        "draw": 0,
        "head": "cm",
        "larger_K": 8,
        "net": -44,
        "net_on_added_videos": -49,
        "net_on_original_videos": 5,
        "reference_policy": "canonical_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 87,
            "new_J": 0,
            "positions": 480
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1
          },
          "same_evidence_other_plan": {
            "lost_J": 20,
            "new_J": 32,
            "positions": 450
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1361
          },
          "same_video_other_interval": {
            "lost_J": 2,
            "new_J": 0,
            "positions": 12
          }
        },
        "draw": 0,
        "head": "cm",
        "larger_K": 8,
        "net": -77,
        "net_on_added_videos": -87,
        "net_on_original_videos": 10,
        "reference_policy": "finite_anchor_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 57,
            "new_J": 19,
            "positions": 480
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1
          },
          "same_evidence_other_plan": {
            "lost_J": 20,
            "new_J": 32,
            "positions": 450
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1361
          },
          "same_video_other_interval": {
            "lost_J": 2,
            "new_J": 0,
            "positions": 12
          }
        },
        "draw": 0,
        "head": "cm",
        "larger_K": 8,
        "net": -28,
        "net_on_added_videos": -38,
        "net_on_original_videos": 10,
        "reference_policy": "finite_world"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 41,
            "new_J": 0,
            "positions": 493
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 4
          },
          "same_evidence_other_plan": {
            "lost_J": 11,
            "new_J": 10,
            "positions": 446
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1355
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 6
          }
        },
        "draw": 0,
        "head": "joint",
        "larger_K": 8,
        "net": -42,
        "net_on_added_videos": -41,
        "net_on_original_videos": -1,
        "reference_policy": "canonical_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 71,
            "new_J": 0,
            "positions": 493
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 4
          },
          "same_evidence_other_plan": {
            "lost_J": 19,
            "new_J": 19,
            "positions": 446
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1355
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 1,
            "positions": 6
          }
        },
        "draw": 0,
        "head": "joint",
        "larger_K": 8,
        "net": -70,
        "net_on_added_videos": -71,
        "net_on_original_videos": 1,
        "reference_policy": "finite_anchor_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 50,
            "new_J": 21,
            "positions": 493
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 4
          },
          "same_evidence_other_plan": {
            "lost_J": 19,
            "new_J": 19,
            "positions": 446
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1355
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 1,
            "positions": 6
          }
        },
        "draw": 0,
        "head": "joint",
        "larger_K": 8,
        "net": -28,
        "net_on_added_videos": -29,
        "net_on_original_videos": 1,
        "reference_policy": "finite_world"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 17,
            "new_J": 0,
            "positions": 322
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 6
          },
          "same_evidence_other_plan": {
            "lost_J": 9,
            "new_J": 15,
            "positions": 417
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1549
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 10
          }
        },
        "draw": 1,
        "head": "cm",
        "larger_K": 6,
        "net": -11,
        "net_on_added_videos": -17,
        "net_on_original_videos": 6,
        "reference_policy": "canonical_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 47,
            "new_J": 0,
            "positions": 322
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 6
          },
          "same_evidence_other_plan": {
            "lost_J": 11,
            "new_J": 22,
            "positions": 417
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1549
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 10
          }
        },
        "draw": 1,
        "head": "cm",
        "larger_K": 6,
        "net": -36,
        "net_on_added_videos": -47,
        "net_on_original_videos": 11,
        "reference_policy": "finite_anchor_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 33,
            "new_J": 21,
            "positions": 322
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 6
          },
          "same_evidence_other_plan": {
            "lost_J": 11,
            "new_J": 22,
            "positions": 417
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1549
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 10
          }
        },
        "draw": 1,
        "head": "cm",
        "larger_K": 6,
        "net": -1,
        "net_on_added_videos": -12,
        "net_on_original_videos": 11,
        "reference_policy": "finite_world"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 21,
            "new_J": 0,
            "positions": 328
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 2
          },
          "same_evidence_other_plan": {
            "lost_J": 5,
            "new_J": 7,
            "positions": 418
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1552
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 4
          }
        },
        "draw": 1,
        "head": "joint",
        "larger_K": 6,
        "net": -20,
        "net_on_added_videos": -21,
        "net_on_original_videos": 1,
        "reference_policy": "canonical_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 40,
            "new_J": 0,
            "positions": 328
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 2
          },
          "same_evidence_other_plan": {
            "lost_J": 7,
            "new_J": 14,
            "positions": 418
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1552
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 4
          }
        },
        "draw": 1,
        "head": "joint",
        "larger_K": 6,
        "net": -34,
        "net_on_added_videos": -40,
        "net_on_original_videos": 6,
        "reference_policy": "finite_anchor_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 30,
            "new_J": 19,
            "positions": 328
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 2
          },
          "same_evidence_other_plan": {
            "lost_J": 7,
            "new_J": 14,
            "positions": 418
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1552
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 4
          }
        },
        "draw": 1,
        "head": "joint",
        "larger_K": 6,
        "net": -5,
        "net_on_added_videos": -11,
        "net_on_original_videos": 6,
        "reference_policy": "finite_world"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 35,
            "new_J": 0,
            "positions": 480
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 4
          },
          "same_evidence_other_plan": {
            "lost_J": 10,
            "new_J": 21,
            "positions": 432
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1378
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 10
          }
        },
        "draw": 1,
        "head": "cm",
        "larger_K": 8,
        "net": -24,
        "net_on_added_videos": -35,
        "net_on_original_videos": 11,
        "reference_policy": "canonical_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 75,
            "new_J": 0,
            "positions": 480
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 4
          },
          "same_evidence_other_plan": {
            "lost_J": 13,
            "new_J": 28,
            "positions": 432
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1378
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 10
          }
        },
        "draw": 1,
        "head": "cm",
        "larger_K": 8,
        "net": -61,
        "net_on_added_videos": -75,
        "net_on_original_videos": 14,
        "reference_policy": "finite_anchor_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 52,
            "new_J": 24,
            "positions": 480
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 4
          },
          "same_evidence_other_plan": {
            "lost_J": 13,
            "new_J": 28,
            "positions": 432
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1378
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 10
          }
        },
        "draw": 1,
        "head": "cm",
        "larger_K": 8,
        "net": -14,
        "net_on_added_videos": -28,
        "net_on_original_videos": 14,
        "reference_policy": "finite_world"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 38,
            "new_J": 0,
            "positions": 501
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 3
          },
          "same_evidence_other_plan": {
            "lost_J": 5,
            "new_J": 12,
            "positions": 415
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1380
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 1,
            "positions": 5
          }
        },
        "draw": 1,
        "head": "joint",
        "larger_K": 8,
        "net": -31,
        "net_on_added_videos": -38,
        "net_on_original_videos": 7,
        "reference_policy": "canonical_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 61,
            "new_J": 0,
            "positions": 501
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 3
          },
          "same_evidence_other_plan": {
            "lost_J": 8,
            "new_J": 18,
            "positions": 415
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1380
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 1,
            "positions": 5
          }
        },
        "draw": 1,
        "head": "joint",
        "larger_K": 8,
        "net": -51,
        "net_on_added_videos": -61,
        "net_on_original_videos": 10,
        "reference_policy": "finite_anchor_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 38,
            "new_J": 25,
            "positions": 501
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 3
          },
          "same_evidence_other_plan": {
            "lost_J": 8,
            "new_J": 18,
            "positions": 415
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1380
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 1,
            "positions": 5
          }
        },
        "draw": 1,
        "head": "joint",
        "larger_K": 8,
        "net": -3,
        "net_on_added_videos": -13,
        "net_on_original_videos": 10,
        "reference_policy": "finite_world"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 33,
            "new_J": 0,
            "positions": 321
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 5
          },
          "same_evidence_other_plan": {
            "lost_J": 16,
            "new_J": 11,
            "positions": 445
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1524
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 9
          }
        },
        "draw": 2,
        "head": "cm",
        "larger_K": 6,
        "net": -38,
        "net_on_added_videos": -33,
        "net_on_original_videos": -5,
        "reference_policy": "canonical_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 58,
            "new_J": 0,
            "positions": 321
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 5
          },
          "same_evidence_other_plan": {
            "lost_J": 16,
            "new_J": 19,
            "positions": 445
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1524
          },
          "same_video_other_interval": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 9
          }
        },
        "draw": 2,
        "head": "cm",
        "larger_K": 6,
        "net": -56,
        "net_on_added_videos": -58,
        "net_on_original_videos": 2,
        "reference_policy": "finite_anchor_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 41,
            "new_J": 17,
            "positions": 321
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 5
          },
          "same_evidence_other_plan": {
            "lost_J": 16,
            "new_J": 19,
            "positions": 445
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1524
          },
          "same_video_other_interval": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 9
          }
        },
        "draw": 2,
        "head": "cm",
        "larger_K": 6,
        "net": -22,
        "net_on_added_videos": -24,
        "net_on_original_videos": 2,
        "reference_policy": "finite_world"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 21,
            "new_J": 0,
            "positions": 312
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 4
          },
          "same_evidence_other_plan": {
            "lost_J": 11,
            "new_J": 5,
            "positions": 445
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1538
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 5
          }
        },
        "draw": 2,
        "head": "joint",
        "larger_K": 6,
        "net": -28,
        "net_on_added_videos": -21,
        "net_on_original_videos": -7,
        "reference_policy": "canonical_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 36,
            "new_J": 0,
            "positions": 312
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 4
          },
          "same_evidence_other_plan": {
            "lost_J": 13,
            "new_J": 11,
            "positions": 445
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1538
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 1,
            "positions": 5
          }
        },
        "draw": 2,
        "head": "joint",
        "larger_K": 6,
        "net": -38,
        "net_on_added_videos": -36,
        "net_on_original_videos": -2,
        "reference_policy": "finite_anchor_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 27,
            "new_J": 20,
            "positions": 312
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 4
          },
          "same_evidence_other_plan": {
            "lost_J": 13,
            "new_J": 11,
            "positions": 445
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1538
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 1,
            "positions": 5
          }
        },
        "draw": 2,
        "head": "joint",
        "larger_K": 6,
        "net": -9,
        "net_on_added_videos": -7,
        "net_on_original_videos": -2,
        "reference_policy": "finite_world"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 54,
            "new_J": 0,
            "positions": 477
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 3
          },
          "same_evidence_other_plan": {
            "lost_J": 15,
            "new_J": 15,
            "positions": 468
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1346
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 10
          }
        },
        "draw": 2,
        "head": "cm",
        "larger_K": 8,
        "net": -54,
        "net_on_added_videos": -54,
        "net_on_original_videos": 0,
        "reference_policy": "canonical_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 104,
            "new_J": 0,
            "positions": 477
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 3
          },
          "same_evidence_other_plan": {
            "lost_J": 18,
            "new_J": 23,
            "positions": 468
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1346
          },
          "same_video_other_interval": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 10
          }
        },
        "draw": 2,
        "head": "cm",
        "larger_K": 8,
        "net": -100,
        "net_on_added_videos": -104,
        "net_on_original_videos": 4,
        "reference_policy": "finite_anchor_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 64,
            "new_J": 18,
            "positions": 477
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 3
          },
          "same_evidence_other_plan": {
            "lost_J": 18,
            "new_J": 23,
            "positions": 468
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1346
          },
          "same_video_other_interval": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 10
          }
        },
        "draw": 2,
        "head": "cm",
        "larger_K": 8,
        "net": -42,
        "net_on_added_videos": -46,
        "net_on_original_videos": 4,
        "reference_policy": "finite_world"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 47,
            "new_J": 0,
            "positions": 492
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 3
          },
          "same_evidence_other_plan": {
            "lost_J": 8,
            "new_J": 5,
            "positions": 461
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1344
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 4
          }
        },
        "draw": 2,
        "head": "joint",
        "larger_K": 8,
        "net": -51,
        "net_on_added_videos": -47,
        "net_on_original_videos": -4,
        "reference_policy": "canonical_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 84,
            "new_J": 0,
            "positions": 492
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 3
          },
          "same_evidence_other_plan": {
            "lost_J": 11,
            "new_J": 12,
            "positions": 461
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1344
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 1,
            "positions": 4
          }
        },
        "draw": 2,
        "head": "joint",
        "larger_K": 8,
        "net": -83,
        "net_on_added_videos": -84,
        "net_on_original_videos": 1,
        "reference_policy": "finite_anchor_fixed"
      },
      {
        "changes_by_output_category": {
          "added_video": {
            "lost_J": 48,
            "new_J": 24,
            "positions": 492
          },
          "invalid": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 0
          },
          "other_retained_video": {
            "lost_J": 1,
            "new_J": 0,
            "positions": 3
          },
          "same_evidence_other_plan": {
            "lost_J": 11,
            "new_J": 12,
            "positions": 461
          },
          "same_prediction": {
            "lost_J": 0,
            "new_J": 0,
            "positions": 1344
          },
          "same_video_other_interval": {
            "lost_J": 0,
            "new_J": 1,
            "positions": 4
          }
        },
        "draw": 2,
        "head": "joint",
        "larger_K": 8,
        "net": -23,
        "net_on_added_videos": -24,
        "net_on_original_videos": 1,
        "reference_policy": "finite_world"
      }
    ],
    "unique_validation_cases": 288
  }
}


==> data/coin_extractor_byte_check_r248.json <==
{
  "engineering_outputs": {
    "adopted_groups": 22,
    "files_with_temporal_count_appearing_somewhere_in_frozen_bank": 65,
    "saved_files": 66
  },
  "limits": "This excludes substitution of the 66 named saved engineering outputs for exact original feature files. It cannot identify the encoder, checkpoint, original extraction recipe or physical sampling clock.",
  "readonly_frozen_bank": {
    "TRAIN": {
      "cases": 14558,
      "ordered_candidate_slots": 58232,
      "referenced_video_rows": 5532,
      "stored_video_rows": 7551
    },
    "exposed_VALID": {
      "cases": 4685,
      "ordered_candidate_slots": 18740,
      "referenced_video_rows": 1800,
      "stored_video_rows": 2500
    }
  },
  "reported_bytes_rule_both_banks": "128 + 2048 × reported temporal row count",
  "same_uid_comparison": {
    "matched_frozen_TRAIN_video_rows": 63,
    "matched_frozen_exposed_VALID_video_rows": 0,
    "matched_referenced_frozen_TRAIN_video_rows": 33,
    "matched_where_engineering_temporal_count_is_lower": 63,
    "matched_with_same_SHA256": 0,
    "matched_with_same_bytes_or_temporal_count": 0,
    "slots_using_those_frozen_TRAIN_rows": 302,
    "whole_bank_file_SHA256_intersection": 0
  },
  "schema": "CVSPP_COIN_STORED_FEATURE_ARTIFACT_DISCRIMINATOR/1",
  "scope": "Frozen COIN T3 feature bank and exact admitted COIN96 S3D engineering snapshot047 groups 00–21."
}


==> data/coin_query_counts.json <==
{
  "schema": "COIN_T3_CANONICAL_QUERY_COUNTS/1",
  "scope": "Fixed mixed-candidate COIN T3, exact stored query keys, TRAIN fitting and exposed VALID",
  "scoring": "Canonical complete ordered plan. Abstentions count as misses.",
  "shared_candidate_uids_any_role": 0,
  "source_aggregate_sha256": "cf41ea0fa3a3933b3276b2db1cfa21c2f4d38b48d6b4461b69e9980a5b3c7209",
  "tie_rule": "Lexicographically smallest ordered dense action ID triple",
  "train_cases": 14558,
  "validation_counts": {
    "absent_from_train": {
      "rows": 373,
      "rules": {
        "global_majority": {
          "canonical_plan_success": 0,
          "predictions": 373
        },
        "query_majority": {
          "canonical_plan_success": 0,
          "predictions": 0
        },
        "query_majority_with_global_fallback": {
          "canonical_plan_success": 0,
          "predictions": 373
        }
      }
    },
    "all": {
      "rows": 4685,
      "rules": {
        "global_majority": {
          "canonical_plan_success": 22,
          "predictions": 4685
        },
        "query_majority": {
          "canonical_plan_success": 3193,
          "predictions": 4312
        },
        "query_majority_with_global_fallback": {
          "canonical_plan_success": 3193,
          "predictions": 4685
        }
      }
    },
    "seen_in_train": {
      "rows": 4312,
      "rules": {
        "global_majority": {
          "canonical_plan_success": 22,
          "predictions": 4312
        },
        "query_majority": {
          "canonical_plan_success": 3193,
          "predictions": 4312
        },
        "query_majority_with_global_fallback": {
          "canonical_plan_success": 3193,
          "predictions": 4312
        }
      }
    }
  }
}


==> data/coin_task.json <==
{
  "schema": "COIN_MIXED_T3_VISIBLE_TASK_PLAN_PRIORS/1",
  "scope": "Primary mixed K4 COIN T3. Fit TRAIN and score canonical ordered plans on exposed VALID.",
  "rules": {
    "exact_query": "Most frequent TRAIN plan among cases sharing the full stored model-query key.",
    "fallback": "Unseen keys or phrases use the TRAIN global mode.",
    "global": "Most frequent TRAIN plan over all TRAIN cases.",
    "task_phrase": "Most frequent TRAIN plan among cases sharing the visible redacted task phrase.",
    "tie": "Lexicographically smallest complete ordered triple of source009 dense action IDs."
  },
  "split": {
    "TRAIN": {
      "candidate_slots": 58232,
      "cases": 14558,
      "distinct_any_role_candidate_uids": 5532,
      "distinct_positive_uids": 5530,
      "distinct_visible_task_phrases": 164,
      "query_text_hash_matches": 14558
    },
    "exposed_VALID": {
      "candidate_slots": 18740,
      "cases": 4685,
      "distinct_any_role_candidate_uids": 1800,
      "distinct_positive_uids": 1791,
      "distinct_visible_task_phrases": 172,
      "query_text_hash_matches": 4685
    }
  },
  "cross_split_exact_candidate_uid_intersection": 0,
  "shared_exact_query_keys": 1243,
  "distinct_exact_query_keys": 2363,
  "distinct_visible_task_phrases": 177,
  "exposed_VALID": {
    "all": {
      "canonical_plan_success": {
        "exact_query": 3193,
        "global": 22,
        "task_phrase": 1040
      },
      "paired_correctness": {
        "exact_query_vs_global": {
          "both_correct": 22,
          "left_only": 3171,
          "neither": 1492,
          "right_only": 0
        },
        "exact_query_vs_task_phrase": {
          "both_correct": 1040,
          "left_only": 2153,
          "neither": 1492,
          "right_only": 0
        },
        "task_phrase_vs_global": {
          "both_correct": 22,
          "left_only": 1018,
          "neither": 3645,
          "right_only": 0
        }
      },
      "rows": 4685
    },
    "exact_query_seen": {
      "canonical_plan_success": {
        "exact_query": 3193,
        "global": 22,
        "task_phrase": 1040
      },
      "paired_correctness": {
        "exact_query_vs_global": {
          "both_correct": 22,
          "left_only": 3171,
          "neither": 1119,
          "right_only": 0
        },
        "exact_query_vs_task_phrase": {
          "both_correct": 1040,
          "left_only": 2153,
          "neither": 1119,
          "right_only": 0
        },
        "task_phrase_vs_global": {
          "both_correct": 22,
          "left_only": 1018,
          "neither": 3272,
          "right_only": 0
        }
      },
      "rows": 4312
    },
    "exact_query_unseen": {
      "canonical_plan_success": {
        "exact_query": 0,
        "global": 0,
        "task_phrase": 0
      },
      "paired_correctness": {
        "exact_query_vs_global": {
          "both_correct": 0,
          "left_only": 0,
          "neither": 373,
          "right_only": 0
        },
        "exact_query_vs_task_phrase": {
          "both_correct": 0,
          "left_only": 0,
          "neither": 373,
          "right_only": 0
        },
        "task_phrase_vs_global": {
          "both_correct": 0,
          "left_only": 0,
          "neither": 373,
          "right_only": 0
        }
      },
      "rows": 373
    },
    "task_phrase_seen": {
      "canonical_plan_success": {
        "exact_query": 3193,
        "global": 22,
        "task_phrase": 1040
      },
      "paired_correctness": {
        "exact_query_vs_global": {
          "both_correct": 22,
          "left_only": 3171,
          "neither": 1269,
          "right_only": 0
        },
        "exact_query_vs_task_phrase": {
          "both_correct": 1040,
          "left_only": 2153,
          "neither": 1269,
          "right_only": 0
        },
        "task_phrase_vs_global": {
          "both_correct": 22,
          "left_only": 1018,
          "neither": 3422,
          "right_only": 0
        }
      },
      "rows": 4462
    },
    "task_phrase_unseen": {
      "canonical_plan_success": {
        "exact_query": 0,
        "global": 0,
        "task_phrase": 0
      },
      "paired_correctness": {
        "exact_query_vs_global": {
          "both_correct": 0,
          "left_only": 0,
          "neither": 223,
          "right_only": 0
        },
        "exact_query_vs_task_phrase": {
          "both_correct": 0,
          "left_only": 0,
          "neither": 223,
          "right_only": 0
        },
        "task_phrase_vs_global": {
          "both_correct": 0,
          "left_only": 0,
          "neither": 223,
          "right_only": 0
        }
      },
      "rows": 223
    }
  }
}


==> data/crosstask_added_video.json <==
{
  "K4_to_K8_pooled_joint_gap_split": {
    "CM_minus_MAP_K4": 612,
    "CM_minus_MAP_K8_expanded_finite": 685,
    "CM_minus_MAP_K8_fixed_finite": 677,
    "change_in_K8_gap_with_expanded_reference": 8,
    "change_in_gap_under_expanded_finite": 73,
    "change_in_gap_under_fixed_finite": 65,
    "draw_seed_case_positions": 18252
  },
  "definition": "Among outputs that selected a video outside the original K4 list, count those that jointly match one expanded finite I16 witness at IoU 0.5, with exact video and full ordered plan. This is conditional on the decoder selecting an added video.",
  "distinct_pooled_score_margins_checked_against_R055": 18,
  "point_seed_transitions_checked": 36,
  "protected_prediction_or_reference_reads": 0,
  "rows": [
    {
      "added_video_switches": 350,
      "case_seed_positions": 6084,
      "draw": 0,
      "expanded_joint_transition": {
        "all_other_cases": {
          "00": 4538,
          "01": 91,
          "10": 96,
          "11": 1009
        },
        "switched_to_added_video": {
          "00": 286,
          "01": 7,
          "10": 54,
          "11": 3
        }
      },
      "fits": [
        {
          "added_video_switches": 116,
          "expanded_finite_joint_successes": 366,
          "fixed_finite_joint_successes": 363,
          "joint_successes_on_added_videos": 3,
          "seed": 0
        },
        {
          "added_video_switches": 122,
          "expanded_finite_joint_successes": 378,
          "fixed_finite_joint_successes": 373,
          "joint_successes_on_added_videos": 5,
          "seed": 1
        },
        {
          "added_video_switches": 112,
          "expanded_finite_joint_successes": 366,
          "fixed_finite_joint_successes": 364,
          "joint_successes_on_added_videos": 2,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "native-joint",
      "joint_successes_on_added_videos": 10,
      "to_K": 6
    },
    {
      "added_video_switches": 358,
      "case_seed_positions": 6084,
      "draw": 0,
      "expanded_joint_transition": {
        "all_other_cases": {
          "00": 4585,
          "01": 68,
          "10": 61,
          "11": 1012
        },
        "switched_to_added_video": {
          "00": 295,
          "01": 7,
          "10": 54,
          "11": 2
        }
      },
      "fits": [
        {
          "added_video_switches": 116,
          "expanded_finite_joint_successes": 367,
          "fixed_finite_joint_successes": 364,
          "joint_successes_on_added_videos": 3,
          "seed": 0
        },
        {
          "added_video_switches": 126,
          "expanded_finite_joint_successes": 360,
          "fixed_finite_joint_successes": 356,
          "joint_successes_on_added_videos": 4,
          "seed": 1
        },
        {
          "added_video_switches": 116,
          "expanded_finite_joint_successes": 362,
          "fixed_finite_joint_successes": 360,
          "joint_successes_on_added_videos": 2,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "native-Efirst",
      "joint_successes_on_added_videos": 9,
      "to_K": 6
    },
    {
      "added_video_switches": 301,
      "case_seed_positions": 6084,
      "draw": 0,
      "fits": [
        {
          "added_video_switches": 110,
          "expanded_finite_joint_successes": 435,
          "fixed_finite_joint_successes": 431,
          "joint_successes_on_added_videos": 4,
          "seed": 0
        },
        {
          "added_video_switches": 100,
          "expanded_finite_joint_successes": 448,
          "fixed_finite_joint_successes": 443,
          "joint_successes_on_added_videos": 5,
          "seed": 1
        },
        {
          "added_video_switches": 91,
          "expanded_finite_joint_successes": 454,
          "fixed_finite_joint_successes": 453,
          "joint_successes_on_added_videos": 1,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "pool-CM",
      "joint_successes_on_added_videos": 10,
      "to_K": 6
    },
    {
      "added_video_switches": 661,
      "case_seed_positions": 6084,
      "draw": 0,
      "expanded_joint_transition": {
        "all_other_cases": {
          "00": 4265,
          "01": 104,
          "10": 99,
          "11": 955
        },
        "switched_to_added_video": {
          "00": 538,
          "01": 15,
          "10": 97,
          "11": 11
        }
      },
      "fits": [
        {
          "added_video_switches": 223,
          "expanded_finite_joint_successes": 373,
          "fixed_finite_joint_successes": 363,
          "joint_successes_on_added_videos": 10,
          "seed": 0
        },
        {
          "added_video_switches": 223,
          "expanded_finite_joint_successes": 359,
          "fixed_finite_joint_successes": 349,
          "joint_successes_on_added_videos": 10,
          "seed": 1
        },
        {
          "added_video_switches": 215,
          "expanded_finite_joint_successes": 353,
          "fixed_finite_joint_successes": 347,
          "joint_successes_on_added_videos": 6,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "native-joint",
      "joint_successes_on_added_videos": 26,
      "to_K": 8
    },
    {
      "added_video_switches": 685,
      "case_seed_positions": 6084,
      "draw": 0,
      "expanded_joint_transition": {
        "all_other_cases": {
          "00": 4299,
          "01": 74,
          "10": 69,
          "11": 957
        },
        "switched_to_added_video": {
          "00": 566,
          "01": 16,
          "10": 93,
          "11": 10
        }
      },
      "fits": [
        {
          "added_video_switches": 225,
          "expanded_finite_joint_successes": 363,
          "fixed_finite_joint_successes": 354,
          "joint_successes_on_added_videos": 9,
          "seed": 0
        },
        {
          "added_video_switches": 235,
          "expanded_finite_joint_successes": 347,
          "fixed_finite_joint_successes": 338,
          "joint_successes_on_added_videos": 9,
          "seed": 1
        },
        {
          "added_video_switches": 225,
          "expanded_finite_joint_successes": 347,
          "fixed_finite_joint_successes": 339,
          "joint_successes_on_added_videos": 8,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "native-Efirst",
      "joint_successes_on_added_videos": 26,
      "to_K": 8
    },
    {
      "added_video_switches": 565,
      "case_seed_positions": 6084,
      "draw": 0,
      "fits": [
        {
          "added_video_switches": 197,
          "expanded_finite_joint_successes": 433,
          "fixed_finite_joint_successes": 422,
          "joint_successes_on_added_videos": 11,
          "seed": 0
        },
        {
          "added_video_switches": 190,
          "expanded_finite_joint_successes": 441,
          "fixed_finite_joint_successes": 429,
          "joint_successes_on_added_videos": 12,
          "seed": 1
        },
        {
          "added_video_switches": 178,
          "expanded_finite_joint_successes": 450,
          "fixed_finite_joint_successes": 444,
          "joint_successes_on_added_videos": 6,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "pool-CM",
      "joint_successes_on_added_videos": 29,
      "to_K": 8
    },
    {
      "added_video_switches": 374,
      "case_seed_positions": 6084,
      "draw": 1,
      "expanded_joint_transition": {
        "all_other_cases": {
          "00": 4510,
          "01": 100,
          "10": 81,
          "11": 1019
        },
        "switched_to_added_video": {
          "00": 296,
          "01": 16,
          "10": 56,
          "11": 6
        }
      },
      "fits": [
        {
          "added_video_switches": 128,
          "expanded_finite_joint_successes": 378,
          "fixed_finite_joint_successes": 369,
          "joint_successes_on_added_videos": 9,
          "seed": 0
        },
        {
          "added_video_switches": 123,
          "expanded_finite_joint_successes": 392,
          "fixed_finite_joint_successes": 386,
          "joint_successes_on_added_videos": 6,
          "seed": 1
        },
        {
          "added_video_switches": 123,
          "expanded_finite_joint_successes": 371,
          "fixed_finite_joint_successes": 364,
          "joint_successes_on_added_videos": 7,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "native-joint",
      "joint_successes_on_added_videos": 22,
      "to_K": 6
    },
    {
      "added_video_switches": 378,
      "case_seed_positions": 6084,
      "draw": 1,
      "expanded_joint_transition": {
        "all_other_cases": {
          "00": 4564,
          "01": 75,
          "10": 49,
          "11": 1018
        },
        "switched_to_added_video": {
          "00": 301,
          "01": 15,
          "10": 55,
          "11": 7
        }
      },
      "fits": [
        {
          "added_video_switches": 129,
          "expanded_finite_joint_successes": 373,
          "fixed_finite_joint_successes": 363,
          "joint_successes_on_added_videos": 10,
          "seed": 0
        },
        {
          "added_video_switches": 124,
          "expanded_finite_joint_successes": 372,
          "fixed_finite_joint_successes": 367,
          "joint_successes_on_added_videos": 5,
          "seed": 1
        },
        {
          "added_video_switches": 125,
          "expanded_finite_joint_successes": 370,
          "fixed_finite_joint_successes": 363,
          "joint_successes_on_added_videos": 7,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "native-Efirst",
      "joint_successes_on_added_videos": 22,
      "to_K": 6
    },
    {
      "added_video_switches": 341,
      "case_seed_positions": 6084,
      "draw": 1,
      "fits": [
        {
          "added_video_switches": 107,
          "expanded_finite_joint_successes": 438,
          "fixed_finite_joint_successes": 430,
          "joint_successes_on_added_videos": 8,
          "seed": 0
        },
        {
          "added_video_switches": 122,
          "expanded_finite_joint_successes": 466,
          "fixed_finite_joint_successes": 457,
          "joint_successes_on_added_videos": 9,
          "seed": 1
        },
        {
          "added_video_switches": 112,
          "expanded_finite_joint_successes": 455,
          "fixed_finite_joint_successes": 447,
          "joint_successes_on_added_videos": 8,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "pool-CM",
      "joint_successes_on_added_videos": 25,
      "to_K": 6
    },
    {
      "added_video_switches": 729,
      "case_seed_positions": 6084,
      "draw": 1,
      "expanded_joint_transition": {
        "all_other_cases": {
          "00": 4209,
          "01": 98,
          "10": 98,
          "11": 950
        },
        "switched_to_added_video": {
          "00": 591,
          "01": 24,
          "10": 102,
          "11": 12
        }
      },
      "fits": [
        {
          "added_video_switches": 244,
          "expanded_finite_joint_successes": 357,
          "fixed_finite_joint_successes": 343,
          "joint_successes_on_added_videos": 14,
          "seed": 0
        },
        {
          "added_video_switches": 240,
          "expanded_finite_joint_successes": 370,
          "fixed_finite_joint_successes": 360,
          "joint_successes_on_added_videos": 10,
          "seed": 1
        },
        {
          "added_video_switches": 245,
          "expanded_finite_joint_successes": 357,
          "fixed_finite_joint_successes": 345,
          "joint_successes_on_added_videos": 12,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "native-joint",
      "joint_successes_on_added_videos": 36,
      "to_K": 8
    },
    {
      "added_video_switches": 727,
      "case_seed_positions": 6084,
      "draw": 1,
      "expanded_joint_transition": {
        "all_other_cases": {
          "00": 4259,
          "01": 77,
          "10": 68,
          "11": 953
        },
        "switched_to_added_video": {
          "00": 596,
          "01": 23,
          "10": 95,
          "11": 13
        }
      },
      "fits": [
        {
          "added_video_switches": 248,
          "expanded_finite_joint_successes": 356,
          "fixed_finite_joint_successes": 342,
          "joint_successes_on_added_videos": 14,
          "seed": 0
        },
        {
          "added_video_switches": 235,
          "expanded_finite_joint_successes": 354,
          "fixed_finite_joint_successes": 344,
          "joint_successes_on_added_videos": 10,
          "seed": 1
        },
        {
          "added_video_switches": 244,
          "expanded_finite_joint_successes": 356,
          "fixed_finite_joint_successes": 344,
          "joint_successes_on_added_videos": 12,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "native-Efirst",
      "joint_successes_on_added_videos": 36,
      "to_K": 8
    },
    {
      "added_video_switches": 627,
      "case_seed_positions": 6084,
      "draw": 1,
      "fits": [
        {
          "added_video_switches": 214,
          "expanded_finite_joint_successes": 427,
          "fixed_finite_joint_successes": 413,
          "joint_successes_on_added_videos": 14,
          "seed": 0
        },
        {
          "added_video_switches": 203,
          "expanded_finite_joint_successes": 453,
          "fixed_finite_joint_successes": 441,
          "joint_successes_on_added_videos": 12,
          "seed": 1
        },
        {
          "added_video_switches": 210,
          "expanded_finite_joint_successes": 427,
          "fixed_finite_joint_successes": 414,
          "joint_successes_on_added_videos": 13,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "pool-CM",
      "joint_successes_on_added_videos": 39,
      "to_K": 8
    },
    {
      "added_video_switches": 399,
      "case_seed_positions": 6084,
      "draw": 2,
      "expanded_joint_transition": {
        "all_other_cases": {
          "00": 4504,
          "01": 89,
          "10": 90,
          "11": 1002
        },
        "switched_to_added_video": {
          "00": 317,
          "01": 12,
          "10": 60,
          "11": 10
        }
      },
      "fits": [
        {
          "added_video_switches": 119,
          "expanded_finite_joint_successes": 361,
          "fixed_finite_joint_successes": 356,
          "joint_successes_on_added_videos": 5,
          "seed": 0
        },
        {
          "added_video_switches": 143,
          "expanded_finite_joint_successes": 371,
          "fixed_finite_joint_successes": 362,
          "joint_successes_on_added_videos": 9,
          "seed": 1
        },
        {
          "added_video_switches": 137,
          "expanded_finite_joint_successes": 381,
          "fixed_finite_joint_successes": 373,
          "joint_successes_on_added_videos": 8,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "native-joint",
      "joint_successes_on_added_videos": 22,
      "to_K": 6
    },
    {
      "added_video_switches": 404,
      "case_seed_positions": 6084,
      "draw": 2,
      "expanded_joint_transition": {
        "all_other_cases": {
          "00": 4545,
          "01": 75,
          "10": 57,
          "11": 1003
        },
        "switched_to_added_video": {
          "00": 323,
          "01": 12,
          "10": 59,
          "11": 10
        }
      },
      "fits": [
        {
          "added_video_switches": 129,
          "expanded_finite_joint_successes": 361,
          "fixed_finite_joint_successes": 356,
          "joint_successes_on_added_videos": 5,
          "seed": 0
        },
        {
          "added_video_switches": 140,
          "expanded_finite_joint_successes": 361,
          "fixed_finite_joint_successes": 352,
          "joint_successes_on_added_videos": 9,
          "seed": 1
        },
        {
          "added_video_switches": 135,
          "expanded_finite_joint_successes": 378,
          "fixed_finite_joint_successes": 370,
          "joint_successes_on_added_videos": 8,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "native-Efirst",
      "joint_successes_on_added_videos": 22,
      "to_K": 6
    },
    {
      "added_video_switches": 352,
      "case_seed_positions": 6084,
      "draw": 2,
      "fits": [
        {
          "added_video_switches": 124,
          "expanded_finite_joint_successes": 438,
          "fixed_finite_joint_successes": 430,
          "joint_successes_on_added_videos": 8,
          "seed": 0
        },
        {
          "added_video_switches": 117,
          "expanded_finite_joint_successes": 455,
          "fixed_finite_joint_successes": 445,
          "joint_successes_on_added_videos": 10,
          "seed": 1
        },
        {
          "added_video_switches": 111,
          "expanded_finite_joint_successes": 464,
          "fixed_finite_joint_successes": 454,
          "joint_successes_on_added_videos": 10,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "pool-CM",
      "joint_successes_on_added_videos": 28,
      "to_K": 6
    },
    {
      "added_video_switches": 739,
      "case_seed_positions": 6084,
      "draw": 2,
      "expanded_joint_transition": {
        "all_other_cases": {
          "00": 4211,
          "01": 105,
          "10": 108,
          "11": 921
        },
        "switched_to_added_video": {
          "00": 575,
          "01": 31,
          "10": 115,
          "11": 18
        }
      },
      "fits": [
        {
          "added_video_switches": 236,
          "expanded_finite_joint_successes": 351,
          "fixed_finite_joint_successes": 335,
          "joint_successes_on_added_videos": 16,
          "seed": 0
        },
        {
          "added_video_switches": 246,
          "expanded_finite_joint_successes": 355,
          "fixed_finite_joint_successes": 337,
          "joint_successes_on_added_videos": 18,
          "seed": 1
        },
        {
          "added_video_switches": 257,
          "expanded_finite_joint_successes": 369,
          "fixed_finite_joint_successes": 354,
          "joint_successes_on_added_videos": 15,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "native-joint",
      "joint_successes_on_added_videos": 49,
      "to_K": 8
    },
    {
      "added_video_switches": 749,
      "case_seed_positions": 6084,
      "draw": 2,
      "expanded_joint_transition": {
        "all_other_cases": {
          "00": 4250,
          "01": 88,
          "10": 75,
          "11": 922
        },
        "switched_to_added_video": {
          "00": 588,
          "01": 29,
          "10": 114,
          "11": 18
        }
      },
      "fits": [
        {
          "added_video_switches": 247,
          "expanded_finite_joint_successes": 350,
          "fixed_finite_joint_successes": 336,
          "joint_successes_on_added_videos": 14,
          "seed": 0
        },
        {
          "added_video_switches": 250,
          "expanded_finite_joint_successes": 343,
          "fixed_finite_joint_successes": 325,
          "joint_successes_on_added_videos": 18,
          "seed": 1
        },
        {
          "added_video_switches": 252,
          "expanded_finite_joint_successes": 364,
          "fixed_finite_joint_successes": 349,
          "joint_successes_on_added_videos": 15,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "native-Efirst",
      "joint_successes_on_added_videos": 47,
      "to_K": 8
    },
    {
      "added_video_switches": 649,
      "case_seed_positions": 6084,
      "draw": 2,
      "fits": [
        {
          "added_video_switches": 219,
          "expanded_finite_joint_successes": 413,
          "fixed_finite_joint_successes": 398,
          "joint_successes_on_added_videos": 15,
          "seed": 0
        },
        {
          "added_video_switches": 214,
          "expanded_finite_joint_successes": 437,
          "fixed_finite_joint_successes": 418,
          "joint_successes_on_added_videos": 19,
          "seed": 1
        },
        {
          "added_video_switches": 216,
          "expanded_finite_joint_successes": 448,
          "fixed_finite_joint_successes": 431,
          "joint_successes_on_added_videos": 17,
          "seed": 2
        }
      ],
      "from_K": 4,
      "head": "pool-CM",
      "joint_successes_on_added_videos": 51,
      "to_K": 8
    }
  ],
  "schema": "CROSSTASK_PUBLIC_ADDED_VIDEO_JOINT_SUCCESS_RECOUNT/1",
  "scope": "CrossTask C133 T3, exposed VALID, three draws and three frozen E100 G-score states",
  "source_pins": {
    "cm_scores": {
      "path": "crosstask_cm_candidate_results.tex",
      "sha256": "45046b41d8c887eaa20a63fe0f2e07764156203fdd9c3341802448f30ea701b6"
    },
    "point_scores": {
      "path": "ROOT_CT_C133_ALL_DRAWS_SCORES_001.json",
      "sha256": "ee6361d17f6843bb750403d4c5731b4a3f3d76b16add1359a3e24055eeb95774"
    },
    "pooled_score_readback": {
      "path": "staged_crosstask_temporal_threshold_001/supplement_assets_001/crosstask_temporal_threshold_r055_audit.csv",
      "sha256": "1c87f8363f4b947cf35fe2e054171e70f85b3331f2dc2e84264bc5daeb166761"
    },
    "projection_check": {
      "path": "staged_crosstask_full_r0_scoring_001/score_r0_core.py",
      "sha256": "4b6087a7cc72d9627ded2ba2247caf4ee701509bdc1ef02cbe93c1bbab049f45"
    },
    "switch_counts": {
      "path": "staged_crosstask_cm_public_stability_002/OBSERVED_R012_001.json",
      "sha256": "114c2d410111421c70d216f55df568e10ae41c14b94c7155b0817ee00320d7db"
    }
  }
}


==> data/ct_query_overlap.json <==
{
  "VALID_without_exact_TRAIN_query": {
    "cases": 14,
    "endpoint_texts_seen_separately_in_same_roles_and_task": {
      "both": {
        "cases": 13,
        "query_keys": 11
      },
      "neither": {
        "cases": 0,
        "query_keys": 0
      },
      "only_goal": {
        "cases": 1,
        "query_keys": 1
      },
      "only_start": {
        "cases": 0,
        "query_keys": 0
      }
    },
    "query_keys": 12
  },
  "counts": {
    "TRAIN": {
      "candidate_videos": 2157,
      "cases": 12858,
      "query_keys": 858
    },
    "VALID": {
      "candidate_videos": 341,
      "cases": 2028,
      "query_keys": 519
    },
    "VALID_with_exact_TRAIN_query": {
      "cases": 2014,
      "query_keys": 507
    },
    "shared_candidate_videos": 0
  },
  "ground_truth_or_actual_training_payloads_read": 0,
  "public_manifest_union_sha256": "a3a95218e043a7d87a751fcbea1930145728cd3f3b274468240815f1bff79b09",
  "schema": "CVSPP_CROSSTASK_T3_MATCHED_QUERY_SCOPE/1",
  "scope": "released mixed K4 cohort and previously accessed validation; text after lexical screening"
}


==> data/ct_query_prior.json <==
{
  "schema": "OSEF_CROSSTASK_MIXED_K4_QUERY_PRIOR_DIAGNOSTIC/1",
  "scope": "Released CrossTask mixed-K4 three-action TRAIN-only lookup. Canonical complete ordered plan on exposed VALID.",
  "denominator": {
    "TRAIN": 12858,
    "exposed_VALID": 2028
  },
  "shared_TRAIN_VALID_candidate_videos": 0,
  "shared_exact_TRAIN_VALID_query_keys": 507,
  "canonical_plan_counts": {
    "all": {
      "cases": 2028,
      "exact_query_mode_hits_with_global_fallback": 1199,
      "exact_query_mode_hits_without_fallback": 1199,
      "exact_query_mode_predictions_without_fallback": 2014,
      "global_mode_hits": 9,
      "released_task_mode_hits_with_global_fallback": 150,
      "released_task_mode_predictions_without_fallback": 2028
    },
    "exact_TRAIN_query_absent": {
      "cases": 14,
      "exact_query_mode_hits_with_global_fallback": 0,
      "exact_query_mode_hits_without_fallback": 0,
      "exact_query_mode_predictions_without_fallback": 0,
      "global_mode_hits": 0,
      "released_task_mode_hits_with_global_fallback": 0,
      "released_task_mode_predictions_without_fallback": 14
    },
    "exact_TRAIN_query_seen": {
      "cases": 2014,
      "exact_query_mode_hits_with_global_fallback": 1199,
      "exact_query_mode_hits_without_fallback": 1199,
      "exact_query_mode_predictions_without_fallback": 2014,
      "global_mode_hits": 9,
      "released_task_mode_hits_with_global_fallback": 150,
      "released_task_mode_predictions_without_fallback": 2014
    }
  },
  "paired_exact_fallback_vs": {
    "global": {
      "both": 9,
      "comparison_only": 0,
      "exact_only": 1190,
      "neither": 829
    },
    "task": {
      "both": 150,
      "comparison_only": 0,
      "exact_only": 1049,
      "neither": 829
    }
  }
}


==> data/donor_runner_coverage_r322.json <==
{
  "donor_cells": {
    "all_retained_fits_with_exact_source": 116,
    "at_least_one_retained_fit_without_exact_source": 10,
    "total": 126
  },
  "fits": {
    "total": 142,
    "with_exact_source": 128,
    "without_exact_source": 14
  },
  "missing_runner_versions": 5,
  "scope": "Main Table 3(a), exact runner source for retained historical fits",
  "source_audit_sha256": "1aab4d5077b9b089f800310cd012fc925d16973d2c73953043eba9ed5ef787a3",
  "verification_scope": "Source coverage only. Historical process completion and actual input reads require separate records. This is an archive audit of retained fits."
}


==> data/eel_build_query_audit.json <==
{
  "build_marker_scope": "Build logs report a pre-write check of the unique positive candidate slot and its I16 lattice entry.",
  "by_horizon": {
    "T3": {
      "TRAIN": {
        "rebuilt_rows_with_verbatim_target_phrase": 1644,
        "rows_with_archived_prewrite_check_marker": 20704,
        "shards_reported_written": 324
      },
      "VALID": {
        "rebuilt_rows_with_verbatim_target_phrase": 435,
        "rows_with_archived_prewrite_check_marker": 5314,
        "shards_reported_written": 84
      }
    },
    "T4": {
      "TRAIN": {
        "rebuilt_rows_with_verbatim_target_phrase": 2110,
        "rows_with_archived_prewrite_check_marker": 20564,
        "shards_reported_written": 322
      },
      "VALID": {
        "rebuilt_rows_with_verbatim_target_phrase": 530,
        "rows_with_archived_prewrite_check_marker": 5277,
        "shards_reported_written": 83
      }
    }
  },
  "open_scope": "Original saved values and original cache reads remain unverified.",
  "phrase_count_scope": "A row counts once if its query contains a canonical action-label phrase verbatim.",
  "schema": "EEL_BUILD_QUERY_DIAGNOSTIC/1",
  "scope": "Separate EgoExoLearn diagnostic, TRAIN and exposed VALID."
}


==> data/eel_reference_projection.json <==
{
  "archived_minus_proxy_row_count_by_source": {
    "TRAIN": {
      "-1": 4,
      "0": 136
    },
    "VALID": {
      "-1": 1,
      "0": 36
    }
  },
  "comparison": "Rebuild the same windows with row counts estimated from publisher video metadata. Keep window content and the historical duration and I16 quantization rules fixed.",
  "row_counts": "S3D array lengths recovered from a subsequent archival copy receipt; all generated clip sidecars match the archived sidecar digests. The projected reference record matches the retained diagnostic digest.",
  "schema": "CVSPP_EEL_RECONSTRUCTED_ROW_COUNT_SENSITIVITY/1",
  "scope": "TRAIN and previously accessed validation of the separate taxonomy-based EEL diagnostic. Historical saved fit inputs, actual consumption, and physical timing are unverified.",
  "sources": 177,
  "window_count": 51859,
  "windows_and_endpoint_changes": {
    "T3_TRAIN": {
      "constructor_i16_pair_changed": 7,
      "effective_duration_changed": 426,
      "enclosing_i16_pair_changed": 7,
      "i16_constructor_end_changed": 2,
      "i16_enclosing_end_changed": 2,
      "i16_start_changed": 5,
      "max_coordinate_shift_cells": 1,
      "windows": 20704
    },
    "T3_VALID": {
      "constructor_i16_pair_changed": 3,
      "effective_duration_changed": 138,
      "enclosing_i16_pair_changed": 3,
      "i16_constructor_end_changed": 1,
      "i16_enclosing_end_changed": 1,
      "i16_start_changed": 2,
      "max_coordinate_shift_cells": 1,
      "windows": 5314
    },
    "T4_TRAIN": {
      "constructor_i16_pair_changed": 7,
      "effective_duration_changed": 422,
      "enclosing_i16_pair_changed": 7,
      "i16_constructor_end_changed": 2,
      "i16_enclosing_end_changed": 2,
      "i16_start_changed": 5,
      "max_coordinate_shift_cells": 1,
      "windows": 20564
    },
    "T4_VALID": {
      "constructor_i16_pair_changed": 3,
      "effective_duration_changed": 137,
      "enclosing_i16_pair_changed": 3,
      "i16_constructor_end_changed": 1,
      "i16_enclosing_end_changed": 1,
      "i16_start_changed": 2,
      "max_coordinate_shift_cells": 1,
      "windows": 5277
    }
  }
}


==> data/figure2_legend_scope.json <==
{
  "converted": {
    "donor_fits_sha256": "c600ad41faa85d7ed21a7b084796ee6ca98101f71519f9221afd0d5fc9cff8cd",
    "historical_scope": "Frozen Table 3(a) convention. VP is correct video and complete ordered plan. Floor shares the retrieval with the donor comparison.",
    "separating_increasing_cutoff_on_best_donor_gain_hits_exists": false,
    "sources": {
      "ActivityNet Captions": {
        "best_adapted_donor_VP_hits": 55,
        "best_donor_VP_gain_hits": 3,
        "exposed_VALID_cases": 2612,
        "historical_claim_axes": [
          "construction",
          "evidence_diagnostic"
        ],
        "historical_disposition": "converted_floor_adjacent",
        "majority_VP_hits": 52,
        "method_ranking": false,
        "shared_plan_OSEF_VP_gain_hits": 8,
        "shared_plan_OSEF_VP_hits": 60,
        "tied_best_donors": [
          "schema"
        ]
      },
      "Charades-Ego": {
        "best_adapted_donor_VP_hits": 16,
        "best_donor_VP_gain_hits": 6,
        "exposed_VALID_cases": 14304,
        "historical_claim_axes": [
          "construction",
          "evidence_diagnostic"
        ],
        "historical_disposition": "converted_floor_adjacent",
        "majority_VP_hits": 10,
        "method_ranking": false,
        "shared_plan_OSEF_VP_gain_hits": -9,
        "shared_plan_OSEF_VP_hits": 1,
        "tied_best_donors": [
          "schema",
          "viterbiplannet"
        ]
      },
      "Ego4D Goal-Step": {
        "best_adapted_donor_VP_hits": 25,
        "best_donor_VP_gain_hits": 6,
        "exposed_VALID_cases": 2797,
        "historical_claim_axes": [
          "construction",
          "evidence_diagnostic",
          "plan_diagnostic"
        ],
        "historical_disposition": "converted_nonfloor_weak_label",
        "majority_VP_hits": 19,
        "method_ranking": false,
        "shared_plan_OSEF_VP_gain_hits": 16,
        "shared_plan_OSEF_VP_hits": 35,
        "tied_best_donors": [
          "viterbiplannet"
        ]
      },
      "EgoLearn": {
        "best_adapted_donor_VP_hits": 49,
        "best_donor_VP_gain_hits": 0,
        "exposed_VALID_cases": 5674,
        "historical_claim_axes": [
          "construction",
          "evidence_diagnostic"
        ],
        "historical_disposition": "converted_floor_adjacent",
        "majority_VP_hits": 49,
        "method_ranking": false,
        "shared_plan_OSEF_VP_gain_hits": 0,
        "shared_plan_OSEF_VP_hits": 49,
        "tied_best_donors": [
          "kepp",
          "mtid",
          "p3iv",
          "pdpp",
          "planllm",
          "schema",
          "skipplan",
          "viterbiplannet"
        ]
      },
      "GUIDE": {
        "best_adapted_donor_VP_hits": 96,
        "best_donor_VP_gain_hits": 87,
        "exposed_VALID_cases": 1291,
        "historical_claim_axes": [
          "construction",
          "evidence_diagnostic"
        ],
        "historical_disposition": "converted_memorization_risk",
        "majority_VP_hits": 9,
        "method_ranking": false,
        "shared_plan_OSEF_VP_gain_hits": 526,
        "shared_plan_OSEF_VP_hits": 535,
        "tied_best_donors": [
          "planllm"
        ]
      },
      "HiREST": {
        "best_adapted_donor_VP_hits": 27,
        "best_donor_VP_gain_hits": 2,
        "exposed_VALID_cases": 377,
        "historical_claim_axes": [
          "construction",
          "evidence_diagnostic",
          "plan_diagnostic"
        ],
        "historical_disposition": "converted_nonfloor_weak_label",
        "majority_VP_hits": 25,
        "method_ranking": false,
        "shared_plan_OSEF_VP_gain_hits": 2,
        "shared_plan_OSEF_VP_hits": 27,
        "tied_best_donors": [
          "p3iv",
          "viterbiplannet"
        ]
      },
      "TACoS": {
        "best_adapted_donor_VP_hits": 184,
        "best_donor_VP_gain_hits": 0,
        "exposed_VALID_cases": 3366,
        "historical_claim_axes": [
          "construction",
          "evidence_diagnostic"
        ],
        "historical_disposition": "converted_floor_adjacent",
        "majority_VP_hits": 184,
        "method_ranking": false,
        "shared_plan_OSEF_VP_gain_hits": 0,
        "shared_plan_OSEF_VP_hits": 184,
        "tied_best_donors": [
          "kepp",
          "mtid",
          "p3iv",
          "pdpp",
          "schema",
          "skipplan",
          "viterbiplannet"
        ]
      },
      "YouCook2": {
        "best_adapted_donor_VP_hits": 45,
        "best_donor_VP_gain_hits": 0,
        "exposed_VALID_cases": 527,
        "historical_claim_axes": [
          "construction",
          "evidence_diagnostic"
        ],
        "historical_disposition": "converted_floor_adjacent",
        "majority_VP_hits": 45,
        "method_ranking": false,
        "shared_plan_OSEF_VP_gain_hits": 0,
        "shared_plan_OSEF_VP_hits": 45,
        "tied_best_donors": [
          "mtid",
          "schema",
          "skipplan"
        ]
      }
    }
  },
  "native_scope": "Case census of admitted CrossTask and COIN mixed-K4 TRAIN and exposed VALID. Normalized exact contiguous token phrases in the fixed action-name/description catalogues. Query redaction preceded exposure counting. Semantic or paraphrase screening and assessment of NIV are outside this replay.",
  "native_t3_literal_query_screen_replay": {
    "COIN": {
      "redaction_catalogue_phrases": 1518,
      "splits": {
        "TRAIN": {
          "case_positions": 14558,
          "case_positions_with_redaction_by_field": {
            "goal": 158,
            "start": 20,
            "task": 0
          },
          "cases_with_any_redaction_token": 172,
          "cases_with_residual_catalogue_phrase": 0,
          "distinct_queries": 2159,
          "distinct_queries_with_any_redaction_token": 31,
          "distinct_queries_with_residual_catalogue_phrase": 0
        },
        "exposed_VALID": {
          "case_positions": 4685,
          "case_positions_with_redaction_by_field": {
            "goal": 54,
            "start": 8,
            "task": 0
          },
          "cases_with_any_redaction_token": 59,
          "cases_with_residual_catalogue_phrase": 0,
          "distinct_queries": 1447,
          "distinct_queries_with_any_redaction_token": 23,
          "distinct_queries_with_residual_catalogue_phrase": 0
        }
      }
    },
    "CrossTask": {
      "redaction_catalogue_phrases": 237,
      "splits": {
        "TRAIN": {
          "case_positions": 12858,
          "case_positions_with_redaction_by_field": {
            "goal": 0,
            "start": 0,
            "task": 125
          },
          "cases_with_any_redaction_token": 125,
          "cases_with_residual_catalogue_phrase": 0,
          "distinct_queries": 858,
          "distinct_queries_with_any_redaction_token": 6,
          "distinct_queries_with_residual_catalogue_phrase": 0
        },
        "exposed_VALID": {
          "case_positions": 2028,
          "case_positions_with_redaction_by_field": {
            "goal": 0,
            "start": 0,
            "task": 18
          },
          "cases_with_any_redaction_token": 18,
          "cases_with_residual_catalogue_phrase": 0,
          "distinct_queries": 519,
          "distinct_queries_with_any_redaction_token": 6,
          "distinct_queries_with_residual_catalogue_phrase": 0
        }
      }
    }
  },
  "reverse_scope": "The pinned COIN collector reverses case order. Independently sorting the final digest-free counts makes both modes comparable.",
  "schema": "CVSPP_FIGURE2_DISPOSITION_AND_LITERAL_SCREEN_AUDIT/1",
  "source_sha256": {
    "coin_catalogue_reconstructed": "bffd211b839bdd97c38db66b6c43945cbcdc938f9dc863e29479557a3939e4f3",
    "disposition": "4a2c98870fccda90d66efbf4e1f96f76da964be3319d86eaf6e308f9ebf7b389",
    "historical_receipt": "7633b7d3e1804ccbd17b50aa8b6411de479036eb78e8e41393e433348b7ec537",
    "majority": "ce78a8a796a6289ef061c63b30d0be7066bf5ae9923f98a689651dfa8f51cb6e",
    "query_collector": "5abb72edfad6420f7fe4f21dba970f8cedd0688af63b07ec9fc70d72ac3cc7c3",
    "source_package": "30e779ce959b118b3a87aa686c85344a728d1e90408e9271c0927709068badc0"
  }
}


==> data/figure3_math_receipt.json <==
{
  "figure3": {
    "K": 4,
    "M": 16,
    "T": 3,
    "banks": [
      {
        "displayed_joint_masses": [
          "16058987505/53712484333",
          "31047375843/107424968666",
          "33188574177/107424968666"
        ],
        "full_CM": {
          "complete_plan": [
            0,
            0,
            0
          ],
          "decimal": 0.687802142,
          "inclusive_bins": [
            2,
            7
          ],
          "mass": "39667847428403481375/57673340899286843392",
          "video": 1
        },
        "joint_outputs": 4352,
        "point_MAP": {
          "complete_plan": [
            1,
            1,
            1
          ],
          "decimal": 0.308946557,
          "inclusive_bins": [
            2,
            7
          ],
          "mass": "33188574177/107424968666",
          "video": 2
        },
        "proposal_A": {
          "complete_plan": [
            0,
            0,
            0
          ],
          "decimal": 0.687802142,
          "inclusive_bins": [
            2,
            7
          ],
          "mass": "39667847428403481375/57673340899286843392",
          "video": 1
        },
        "proposal_B": {
          "complete_plan": [
            0,
            0,
            0
          ],
          "decimal": 0.588172226,
          "inclusive_bins": [
            2,
            8
          ],
          "mass": "8480464324071988149/14418335224821710848",
          "video": 1
        },
        "pruned_prefixes": 1360,
        "remaining_joint_mass": "5535521818/53712484333",
        "residual_inclusive_bins": [
          2,
          4
        ]
      },
      {
        "displayed_joint_masses": [
          "16058987505/53713303408",
          "31047375843/107426606816",
          "33188574177/107426606816"
        ],
        "full_CM": {
          "complete_plan": [
            0,
            0,
            0
          ],
          "decimal": 0.687811274,
          "inclusive_bins": [
            2,
            9
          ],
          "mass": "39668978963933868681/57674220374371336192",
          "video": 1
        },
        "joint_outputs": 4352,
        "point_MAP": {
          "complete_plan": [
            1,
            1,
            1
          ],
          "decimal": 0.308941846,
          "inclusive_bins": [
            2,
            7
          ],
          "mass": "33188574177/107426606816",
          "video": 2
        },
        "proposal_A": {
          "complete_plan": [
            0,
            0,
            0
          ],
          "decimal": 0.588148201,
          "inclusive_bins": [
            2,
            7
          ],
          "mass": "33920988951503784735/57674220374371336192",
          "video": 1
        },
        "proposal_B": {
          "complete_plan": [
            0,
            0,
            0
          ],
          "decimal": 0.687808231,
          "inclusive_bins": [
            2,
            8
          ],
          "mass": "79337606926577840577/115348440748742672384",
          "video": 1
        },
        "pruned_prefixes": 1360,
        "remaining_joint_mass": "5536340893/53713303408",
        "residual_inclusive_bins": [
          2,
          14
        ]
      }
    ],
    "hypotheses": 544,
    "threshold": "1/2",
    "vocabulary_size": 2
  },
  "interval_inequalities": {
    "1": 71808,
    "1/2": 71808,
    "1/4": 71808,
    "3/4": 71808
  },
  "scope": "Synthetic exact arithmetic. No original predictions, references, or training.",
  "upper_bound": {
    "exhaustive_plans_per_neighborhood": 81,
    "interval_neighborhoods": 320,
    "pruned_prefixes": 8027
  }
}


==> data/frozen_table4_diagnostics.json <==
{
  "anonymous_input_sha256": {
    "edges": "00efe331c4782e1f1b2e684d491d357e5df4267b9562bb01aefd77ea83c903ca",
    "paired_failure": "ad7efc401aeaf2daa66c87787a1ebf5a94b4203df0d9baba55e97870157a1d24",
    "policy_totals": "da27d2b40506fa762460832a60109d1db5f26f03af87d4c227923828e6831b55",
    "retrieval": "422aacd46e762df2543f020a27878e193d7e81cbb617743b0822f9f0761627e7"
  },
  "example": {
    "argmax_single_then_set_half_open_bins": [
      [
        [
          14,
          16
        ],
        [
          15,
          16
        ]
      ],
      [
        [
          0,
          1
        ],
        [
          0,
          2
        ],
        [
          6,
          8
        ],
        [
          7,
          8
        ],
        [
          7,
          9
        ]
      ]
    ],
    "clip_count": 16,
    "hypotheses": 136,
    "maxima": [
      "2/5",
      "3/5"
    ],
    "reference_bins": [
      [
        0,
        7
      ],
      [
        15
      ]
    ],
    "reference_set_probabilities": [
      "3/5",
      "2/5"
    ]
  },
  "schema": "CVSPP_FROZEN_TABLE4_DIAGNOSTICS/1",
  "table4b": [
    {
      "T": 3,
      "first": "G-score",
      "min_negative": 13,
      "min_positive": 5,
      "positions": 999,
      "second": "G-uniform",
      "seeds": [
        {
          "decoder_edges": [
            [
              15,
              12,
              78,
              228
            ],
            [
              14,
              11,
              85,
              223
            ]
          ],
          "min_negative": 1,
          "min_positive": 1,
          "planner_edges_cm_then_map": [
            [
              6,
              12,
              87,
              228
            ],
            [
              5,
              11,
              85,
              232
            ]
          ],
          "positions": 333,
          "seed": 0,
          "signed_sum": 0
        },
        {
          "decoder_edges": [
            [
              20,
              12,
              80,
              221
            ],
            [
              27,
              14,
              73,
              219
            ]
          ],
          "min_negative": 7,
          "min_positive": 2,
          "planner_edges_cm_then_map": [
            [
              9,
              9,
              91,
              224
            ],
            [
              14,
              9,
              78,
              232
            ]
          ],
          "positions": 333,
          "seed": 1,
          "signed_sum": -5
        },
        {
          "decoder_edges": [
            [
              31,
              18,
              69,
              215
            ],
            [
              30,
              14,
              75,
              214
            ]
          ],
          "min_negative": 5,
          "min_positive": 2,
          "planner_edges_cm_then_map": [
            [
              8,
              13,
              92,
              220
            ],
            [
              6,
              8,
              81,
              238
            ]
          ],
          "positions": 333,
          "seed": 2,
          "signed_sum": -3
        }
      ],
      "signed_sum": -8
    },
    {
      "T": 4,
      "first": "G-score",
      "min_negative": 11,
      "min_positive": 14,
      "positions": 864,
      "second": "W-score",
      "seeds": [
        {
          "decoder_edges": [
            [
              12,
              8,
              44,
              224
            ],
            [
              15,
              8,
              44,
              221
            ]
          ],
          "min_negative": 5,
          "min_positive": 2,
          "planner_edges_cm_then_map": [
            [
              11,
              14,
              45,
              218
            ],
            [
              16,
              16,
              36,
              220
            ]
          ],
          "positions": 288,
          "seed": 0,
          "signed_sum": -3
        },
        {
          "decoder_edges": [
            [
              23,
              5,
              38,
              222
            ],
            [
              18,
              5,
              45,
              220
            ]
          ],
          "min_negative": 0,
          "min_positive": 5,
          "planner_edges_cm_then_map": [
            [
              9,
              11,
              52,
              216
            ],
            [
              8,
              15,
              35,
              230
            ]
          ],
          "positions": 288,
          "seed": 1,
          "signed_sum": 5
        },
        {
          "decoder_edges": [
            [
              10,
              8,
              55,
              215
            ],
            [
              16,
              15,
              44,
              213
            ]
          ],
          "min_negative": 6,
          "min_positive": 7,
          "planner_edges_cm_then_map": [
            [
              12,
              7,
              53,
              216
            ],
            [
              14,
              10,
              49,
              215
            ]
          ],
          "positions": 288,
          "seed": 2,
          "signed_sum": 1
        }
      ],
      "signed_sum": 3
    }
  ],
  "table4c": {
    "probability": [
      {
        "all_clips_joint": 27,
        "all_clips_only": 1,
        "endpoint_joint": 30,
        "endpoint_only": 4,
        "positions": 246,
        "reference": "canonical"
      },
      {
        "all_clips_joint": 46,
        "all_clips_only": 6,
        "endpoint_joint": 52,
        "endpoint_only": 12,
        "positions": 195,
        "reference": "finite_only"
      },
      {
        "all_clips_joint": 73,
        "all_clips_only": 7,
        "endpoint_joint": 82,
        "endpoint_only": 16,
        "positions": 441,
        "reference": "finite"
      }
    ],
    "raw_logits": [
      {
        "all_clips_joint": 29,
        "all_clips_only": 2,
        "endpoint_joint": 33,
        "endpoint_only": 6,
        "positions": 246,
        "reference": "canonical"
      },
      {
        "all_clips_joint": 47,
        "all_clips_only": 3,
        "endpoint_joint": 54,
        "endpoint_only": 10,
        "positions": 195,
        "reference": "finite_only"
      },
      {
        "all_clips_joint": 76,
        "all_clips_only": 5,
        "endpoint_joint": 87,
        "endpoint_only": 16,
        "positions": 441,
        "reference": "finite"
      }
    ]
  }
}


==> data/geometry_continuous_bounds.json <==
{
  "A_positive_under_uniform_0.3_to_0.5": [
    [
      "OSEF_Gscore",
      3
    ],
    [
      "OSEF_Gscore",
      4
    ],
    [
      "CONQUER",
      3
    ]
  ],
  "bounds": [
    {
      "family": "OSEF_Gscore",
      "geometry": "A",
      "horizon": 3,
      "uniform_0.3_to_0.5_closure_pp": [
        "9400/12987",
        "212900/38961"
      ],
      "uniform_0.3_to_0.7_attainable_opposite_sign_witness_scores_pp": [
        "-288175/77922",
        "486625/77922"
      ],
      "uniform_0.3_to_0.7_closure_pp": [
        "-288175/77922",
        "486625/77922"
      ],
      "windows_with_identified_sign": [
        {
          "bounds_pp": [
            "13600/12987",
            "75200/12987"
          ],
          "cutoffs": [
            "3/10",
            "2/5"
          ],
          "sign": "+"
        },
        {
          "bounds_pp": [
            "9400/12987",
            "212900/38961"
          ],
          "cutoffs": [
            "3/10",
            "1/2"
          ],
          "sign": "+"
        },
        {
          "bounds_pp": [
            "400/999",
            "15400/2997"
          ],
          "cutoffs": [
            "2/5",
            "1/2"
          ],
          "sign": "+"
        }
      ]
    },
    {
      "family": "OSEF_Gscore",
      "geometry": "B",
      "horizon": 3,
      "uniform_0.3_to_0.5_closure_pp": [
        "-1700/333",
        "5450/999"
      ],
      "uniform_0.3_to_0.7_attainable_opposite_sign_witness_scores_pp": [
        "-306799/39960",
        "73873/19980"
      ],
      "uniform_0.3_to_0.7_closure_pp": [
        "-7675/999",
        "100/27"
      ],
      "windows_with_identified_sign": []
    },
    {
      "family": "OSEF_Gscore",
      "geometry": "D",
      "horizon": 3,
      "uniform_0.3_to_0.5_closure_pp": [
        "-6850/38961",
        "206200/38961"
      ],
      "uniform_0.3_to_0.7_attainable_opposite_sign_witness_scores_pp": [
        "-200800/38961",
        "41075/8658"
      ],
      "uniform_0.3_to_0.7_closure_pp": [
        "-200800/38961",
        "41075/8658"
      ],
      "windows_with_identified_sign": []
    },
    {
      "family": "OSEF_Gscore",
      "geometry": "A",
      "horizon": 4,
      "uniform_0.3_to_0.5_closure_pp": [
        "125/1404",
        "6275/1296"
      ],
      "uniform_0.3_to_0.7_attainable_opposite_sign_witness_scores_pp": [
        "-19075/11232",
        "46325/8424"
      ],
      "uniform_0.3_to_0.7_closure_pp": [
        "-19075/11232",
        "46325/8424"
      ],
      "windows_with_identified_sign": [
        {
          "bounds_pp": [
            "125/1404",
            "6275/1296"
          ],
          "cutoffs": [
            "3/10",
            "1/2"
          ],
          "sign": "+"
        },
        {
          "bounds_pp": [
            "25/108",
            "400/81"
          ],
          "cutoffs": [
            "2/5",
            "1/2"
          ],
          "sign": "+"
        }
      ]
    },
    {
      "family": "OSEF_Gscore",
      "geometry": "B",
      "horizon": 4,
      "uniform_0.3_to_0.5_closure_pp": [
        "-125/36",
        "1025/144"
      ],
      "uniform_0.3_to_0.7_attainable_opposite_sign_witness_scores_pp": [
        "-9785/3456",
        "210841/34560"
      ],
      "uniform_0.3_to_0.7_closure_pp": [
        "-1225/432",
        "5275/864"
      ],
      "windows_with_identified_sign": []
    },
    {
      "family": "OSEF_Gscore",
      "geometry": "D",
      "horizon": 4,
      "uniform_0.3_to_0.5_closure_pp": [
        "-25/5616",
        "28675/5616"
      ],
      "uniform_0.3_to_0.7_attainable_opposite_sign_witness_scores_pp": [
        "-101375/67392",
        "4575/832"
      ],
      "uniform_0.3_to_0.7_closure_pp": [
        "-101375/67392",
        "4575/832"
      ],
      "windows_with_identified_sign": [
        {
          "bounds_pp": [
            "125/216",
            "425/72"
          ],
          "cutoffs": [
            "2/5",
            "1/2"
          ],
          "sign": "+"
        }
      ]
    },
    {
      "family": "CONQUER",
      "geometry": "A",
      "horizon": 3,
      "uniform_0.3_to_0.5_closure_pp": [
        "6025/8658",
        "5975/1998"
      ],
      "uniform_0.3_to_0.7_attainable_opposite_sign_witness_scores_pp": [
        "-40525/17316",
        "6550/1443"
      ],
      "uniform_0.3_to_0.7_closure_pp": [
        "-40525/17316",
        "6550/1443"
      ],
      "windows_with_identified_sign": [
        {
          "bounds_pp": [
            "175/4329",
            "775/333"
          ],
          "cutoffs": [
            "3/10",
            "2/5"
          ],
          "sign": "+"
        },
        {
          "bounds_pp": [
            "6025/8658",
            "5975/1998"
          ],
          "cutoffs": [
            "3/10",
            "1/2"
          ],
          "sign": "+"
        },
        {
          "bounds_pp": [
            "50/37",
            "3650/999"
          ],
          "cutoffs": [
            "2/5",
            "1/2"
          ],
          "sign": "+"
        }
      ]
    },
    {
      "family": "CONQUER",
      "geometry": "B",
      "horizon": 3,
      "uniform_0.3_to_0.5_closure_pp": [
        "-2975/666",
        "700/111"
      ],
      "uniform_0.3_to_0.7_attainable_opposite_sign_witness_scores_pp": [
        "-80177/13320",
        "152333/26640"
      ],
      "uniform_0.3_to_0.7_closure_pp": [
        "-2675/444",
        "7625/1332"
      ],
      "windows_with_identified_sign": []
    },
    {
      "family": "CONQUER",
      "geometry": "D",
      "horizon": 3,
      "uniform_0.3_to_0.5_closure_pp": [
        "-9050/12987",
        "25175/8658"
      ],
      "uniform_0.3_to_0.7_attainable_opposite_sign_witness_scores_pp": [
        "-440825/103896",
        "466675/103896"
      ],
      "uniform_0.3_to_0.7_closure_pp": [
        "-440825/103896",
        "466675/103896"
      ],
      "windows_with_identified_sign": []
    },
    {
      "family": "CONQUER",
      "geometry": "A",
      "horizon": 4,
      "uniform_0.3_to_0.5_closure_pp": [
        "-275/432",
        "32275/22464"
      ],
      "uniform_0.3_to_0.7_attainable_opposite_sign_witness_scores_pp": [
        "-274025/89856",
        "35375/22464"
      ],
      "uniform_0.3_to_0.7_closure_pp": [
        "-274025/89856",
        "35375/22464"
      ],
      "windows_with_identified_sign": []
    },
    {
      "family": "CONQUER",
      "geometry": "B",
      "horizon": 4,
      "uniform_0.3_to_0.5_closure_pp": [
        "-1175/288",
        "2425/576"
      ],
      "uniform_0.3_to_0.7_attainable_opposite_sign_witness_scores_pp": [
        "-23779/4608",
        "18179/4608"
      ],
      "uniform_0.3_to_0.7_closure_pp": [
        "-2975/576",
        "2275/576"
      ],
      "windows_with_identified_sign": []
    },
    {
      "family": "CONQUER",
      "geometry": "D",
      "horizon": 4,
      "uniform_0.3_to_0.5_closure_pp": [
        "-10675/11232",
        "1675/1404"
      ],
      "uniform_0.3_to_0.7_attainable_opposite_sign_witness_scores_pp": [
        "-370375/89856",
        "1175/702"
      ],
      "uniform_0.3_to_0.7_closure_pp": [
        "-370375/89856",
        "1175/702"
      ],
      "windows_with_identified_sign": []
    }
  ],
  "exact_grid_overlap_value_count": 81,
  "full_window_both_signs_possible_count": 12,
  "measure": "Mean CM minus MAP joint success in percentage points, averaged across seeds.",
  "method": "For a prediction take r as its highest IoU with a reference matching its video and full plan, or zero if none matches. Its expected success over the evaluation window [a,b] is (clip(r,a,b)-a)/(b-a). Difference adjacent threshold counts to obtain half-open band counts. Place each band's cases at its extreme feasible IoUs using exact 16-bin overlap support for A and D and continuous band endpoints for B. Subtract head extrema for the CM-MAP bounds. B's open upper band edges are suprema. The witness values place cases inside those edges.",
  "recorded_endpoint_windows_checked": 10,
  "scope": "Uniform evaluation cutoff on fixed reused NIV development predictions. CM decoding cutoff 0.5.",
  "source": {
    "archive_member": "data/geometry_seed_counts.csv",
    "rows": 210,
    "sha256": "54b37de62029b0174ecc787aa104ef1bf5dcc2bfd436c80653c306db426d032b"
  },
  "windows_certifying_A_B_sign_reversal": 0
}


==> data/geometry_seed_counts.csv <==
family,horizon,seed,geometry,threshold,baseline_head,CM_head,N,baseline_success,CM_success,paired_delta_count,paired_delta_pp
OSEF_Gscore,3,0,A,0.3,point,full_profile,333,113,115,2,0.6006006006006006
OSEF_Gscore,3,1,A,0.3,point,full_profile,333,110,125,15,4.504504504504505
OSEF_Gscore,3,2,A,0.3,point,full_profile,333,105,121,16,4.804804804804805
OSEF_Gscore,3,0,A,0.4,point,full_profile,333,104,109,5,1.5015015015015014
OSEF_Gscore,3,1,A,0.4,point,full_profile,333,97,113,16,4.804804804804805
OSEF_Gscore,3,2,A,0.4,point,full_profile,333,98,112,14,4.2042042042042045
OSEF_Gscore,3,0,A,0.5,point,full_profile,333,90,93,3,0.9009009009009009
OSEF_Gscore,3,1,A,0.5,point,full_profile,333,92,100,8,2.4024024024024024
OSEF_Gscore,3,2,A,0.5,point,full_profile,333,87,100,13,3.903903903903904
OSEF_Gscore,3,0,A,0.6,point,full_profile,333,65,63,-2,-0.6006006006006006
OSEF_Gscore,3,1,A,0.6,point,full_profile,333,69,68,-1,-0.3003003003003003
OSEF_Gscore,3,2,A,0.6,point,full_profile,333,70,71,1,0.3003003003003003
OSEF_Gscore,3,0,A,0.7,point,full_profile,333,48,24,-24,-7.207207207207207
OSEF_Gscore,3,1,A,0.7,point,full_profile,333,45,38,-7,-2.1021021021021022
OSEF_Gscore,3,2,A,0.7,point,full_profile,333,34,30,-4,-1.2012012012012012
OSEF_Gscore,3,0,B,0.3,point,full_profile,333,93,98,5,1.5015015015015014
OSEF_Gscore,3,1,B,0.3,point,full_profile,333,92,103,11,3.3033033033033035
OSEF_Gscore,3,2,B,0.3,point,full_profile,333,86,96,10,3.003003003003003
OSEF_Gscore,3,0,B,0.4,point,full_profile,333,81,83,2,0.6006006006006006
OSEF_Gscore,3,1,B,0.4,point,full_profile,333,80,85,5,1.5015015015015014
OSEF_Gscore,3,2,B,0.4,point,full_profile,333,74,73,-1,-0.3003003003003003
OSEF_Gscore,3,0,B,0.5,point,full_profile,333,66,57,-9,-2.7027027027027026
OSEF_Gscore,3,1,B,0.5,point,full_profile,333,67,53,-14,-4.2042042042042045
OSEF_Gscore,3,2,B,0.5,point,full_profile,333,61,53,-8,-2.4024024024024024
OSEF_Gscore,3,0,B,0.6,point,full_profile,333,42,18,-24,-7.207207207207207
OSEF_Gscore,3,1,B,0.6,point,full_profile,333,48,30,-18,-5.405405405405405
OSEF_Gscore,3,2,B,0.6,point,full_profile,333,37,25,-12,-3.6036036036036037
OSEF_Gscore,3,0,B,0.7,point,full_profile,333,26,9,-17,-5.105105105105105
OSEF_Gscore,3,1,B,0.7,point,full_profile,333,23,17,-6,-1.8018018018018018
OSEF_Gscore,3,2,B,0.7,point,full_profile,333,21,17,-4,-1.2012012012012012
OSEF_Gscore,3,0,D,0.3,point,full_profile,333,102,113,11,3.3033033033033035
OSEF_Gscore,3,1,D,0.3,point,full_profile,333,96,118,22,6.606606606606607
OSEF_Gscore,3,2,D,0.3,point,full_profile,333,94,113,19,5.7057057057057055
OSEF_Gscore,3,0,D,0.4,point,full_profile,333,89,98,9,2.7027027027027026
OSEF_Gscore,3,1,D,0.4,point,full_profile,333,90,97,7,2.1021021021021022
OSEF_Gscore,3,2,D,0.4,point,full_profile,333,86,91,5,1.5015015015015014
OSEF_Gscore,3,0,D,0.5,point,full_profile,333,80,86,6,1.8018018018018018
OSEF_Gscore,3,1,D,0.5,point,full_profile,333,80,86,6,1.8018018018018018
OSEF_Gscore,3,2,D,0.5,point,full_profile,333,80,83,3,0.9009009009009009
OSEF_Gscore,3,0,D,0.6,point,full_profile,333,62,53,-9,-2.7027027027027026
OSEF_Gscore,3,1,D,0.6,point,full_profile,333,63,56,-7,-2.1021021021021022
OSEF_Gscore,3,2,D,0.6,point,full_profile,333,65,43,-22,-6.606606606606607
OSEF_Gscore,3,0,D,0.7,point,full_profile,333,42,21,-21,-6.306306306306307
OSEF_Gscore,3,1,D,0.7,point,full_profile,333,39,22,-17,-5.105105105105105
OSEF_Gscore,3,2,D,0.7,point,full_profile,333,28,18,-10,-3.003003003003003
OSEF_Gscore,4,0,A,0.3,point,full_profile,288,69,76,7,2.4305555555555554
OSEF_Gscore,4,1,A,0.3,point,full_profile,288,66,76,10,3.4722222222222223
OSEF_Gscore,4,2,A,0.3,point,full_profile,288,79,84,5,1.7361111111111112
OSEF_Gscore,4,0,A,0.4,point,full_profile,288,63,69,6,2.0833333333333335
OSEF_Gscore,4,1,A,0.4,point,full_profile,288,57,67,10,3.4722222222222223
OSEF_Gscore,4,2,A,0.4,point,full_profile,288,71,74,3,1.0416666666666667
OSEF_Gscore,4,0,A,0.5,point,full_profile,288,52,56,4,1.3888888888888888
OSEF_Gscore,4,1,A,0.5,point,full_profile,288,43,61,18,6.25
OSEF_Gscore,4,2,A,0.5,point,full_profile,288,63,65,2,0.6944444444444444
OSEF_Gscore,4,0,A,0.6,point,full_profile,288,29,37,8,2.7777777777777777
OSEF_Gscore,4,1,A,0.6,point,full_profile,288,32,39,7,2.4305555555555554
OSEF_Gscore,4,2,A,0.6,point,full_profile,288,49,46,-3,-1.0416666666666667
OSEF_Gscore,4,0,A,0.7,point,full_profile,288,20,24,4,1.3888888888888888
OSEF_Gscore,4,1,A,0.7,point,full_profile,288,24,25,1,0.3472222222222222
OSEF_Gscore,4,2,A,0.7,point,full_profile,288,30,26,-4,-1.3888888888888888
OSEF_Gscore,4,0,B,0.3,point,full_profile,288,63,66,3,1.0416666666666667
OSEF_Gscore,4,1,B,0.3,point,full_profile,288,62,65,3,1.0416666666666667
OSEF_Gscore,4,2,B,0.3,point,full_profile,288,67,71,4,1.3888888888888888
OSEF_Gscore,4,0,B,0.4,point,full_profile,288,40,44,4,1.3888888888888888
OSEF_Gscore,4,1,B,0.4,point,full_profile,288,36,53,17,5.902777777777778
OSEF_Gscore,4,2,B,0.4,point,full_profile,288,60,61,1,0.3472222222222222
OSEF_Gscore,4,0,B,0.5,point,full_profile,288,33,36,3,1.0416666666666667
OSEF_Gscore,4,1,B,0.5,point,full_profile,288,28,36,8,2.7777777777777777
OSEF_Gscore,4,2,B,0.5,point,full_profile,288,40,38,-2,-0.6944444444444444
OSEF_Gscore,4,0,B,0.6,point,full_profile,288,15,28,13,4.513888888888889
OSEF_Gscore,4,1,B,0.6,point,full_profile,288,19,27,8,2.7777777777777777
OSEF_Gscore,4,2,B,0.6,point,full_profile,288,24,23,-1,-0.3472222222222222
OSEF_Gscore,4,0,B,0.7,point,full_profile,288,11,14,3,1.0416666666666667
OSEF_Gscore,4,1,B,0.7,point,full_profile,288,16,16,0,0.0
OSEF_Gscore,4,2,B,0.7,point,full_profile,288,15,13,-2,-0.6944444444444444
OSEF_Gscore,4,0,D,0.3,point,full_profile,288,69,71,2,0.6944444444444444
OSEF_Gscore,4,1,D,0.3,point,full_profile,288,63,69,6,2.0833333333333335
OSEF_Gscore,4,2,D,0.3,point,full_profile,288,77,77,0,0.0
OSEF_Gscore,4,0,D,0.4,point,full_profile,288,59,65,6,2.0833333333333335
OSEF_Gscore,4,1,D,0.4,point,full_profile,288,51,64,13,4.513888888888889
OSEF_Gscore,4,2,D,0.4,point,full_profile,288,67,70,3,1.0416666666666667
OSEF_Gscore,4,0,D,0.5,point,full_profile,288,44,47,3,1.0416666666666667
OSEF_Gscore,4,1,D,0.5,point,full_profile,288,36,58,22,7.638888888888889
OSEF_Gscore,4,2,D,0.5,point,full_profile,288,58,64,6,2.0833333333333335
OSEF_Gscore,4,0,D,0.6,point,full_profile,288,24,34,10,3.4722222222222223
OSEF_Gscore,4,1,D,0.6,point,full_profile,288,27,31,4,1.3888888888888888
OSEF_Gscore,4,2,D,0.6,point,full_profile,288,38,35,-3,-1.0416666666666667
OSEF_Gscore,4,0,D,0.7,point,full_profile,288,15,23,8,2.7777777777777777
OSEF_Gscore,4,1,D,0.7,point,full_profile,288,21,21,0,0.0
OSEF_Gscore,4,2,D,0.7,point,full_profile,288,28,21,-7,-2.4305555555555554
CONQUER,3,0,A,0.3,MAP64,full_profile,333,124,132,8,2.4024024024024024
CONQUER,3,1,A,0.3,MAP64,full_profile,333,123,120,-3,-0.9009009009009009
CONQUER,3,2,A,0.3,MAP64,full_profile,333,125,128,3,0.9009009009009009
CONQUER,3,3,A,0.3,MAP64,full_profile,333,129,131,2,0.6006006006006006
CONQUER,3,0,A,0.4,MAP64,full_profile,333,117,124,7,2.1021021021021022
CONQUER,3,1,A,0.4,MAP64,full_profile,333,117,116,-1,-0.3003003003003003
CONQUER,3,2,A,0.4,MAP64,full_profile,333,122,128,6,1.8018018018018018
CONQUER,3,3,A,0.4,MAP64,full_profile,333,122,130,8,2.4024024024024024
CONQUER,3,0,A,0.5,MAP64,full_profile,333,104,123,19,5.7057057057057055
CONQUER,3,1,A,0.5,MAP64,full_profile,333,113,110,-3,-0.9009009009009009
CONQUER,3,2,A,0.5,MAP64,full_profile,333,112,125,13,3.903903903903904
CONQUER,3,3,A,0.5,MAP64,full_profile,333,116,127,11,3.3033033033033035
CONQUER,3,0,A,0.6,MAP64,full_profile,333,84,91,7,2.1021021021021022
CONQUER,3,1,A,0.6,MAP64,full_profile,333,97,89,-8,-2.4024024024024024
CONQUER,3,2,A,0.6,MAP64,full_profile,333,102,101,-1,-0.3003003003003003
CONQUER,3,3,A,0.6,MAP64,full_profile,333,96,104,8,2.4024024024024024
CONQUER,3,0,A,0.7,MAP64,full_profile,333,69,73,4,1.2012012012012012
CONQUER,3,1,A,0.7,MAP64,full_profile,333,78,68,-10,-3.003003003003003
CONQUER,3,2,A,0.7,MAP64,full_profile,333,77,65,-12,-3.6036036036036037
CONQUER,3,3,A,0.7,MAP64,full_profile,333,80,73,-7,-2.1021021021021022
CONQUER,3,0,B,0.3,MAP64,full_profile,333,109,117,8,2.4024024024024024
CONQUER,3,1,B,0.3,MAP64,full_profile,333,104,95,-9,-2.7027027027027026
CONQUER,3,2,B,0.3,MAP64,full_profile,333,108,117,9,2.7027027027027026
CONQUER,3,3,B,0.3,MAP64,full_profile,333,117,126,9,2.7027027027027026
CONQUER,3,0,B,0.4,MAP64,full_profile,333,90,92,2,0.6006006006006006
CONQUER,3,1,B,0.4,MAP64,full_profile,333,93,84,-9,-2.7027027027027026
CONQUER,3,2,B,0.4,MAP64,full_profile,333,101,106,5,1.5015015015015014
CONQUER,3,3,B,0.4,MAP64,full_profile,333,89,111,22,6.606606606606607
CONQUER,3,0,B,0.5,MAP64,full_profile,333,68,65,-3,-0.9009009009009009
CONQUER,3,1,B,0.5,MAP64,full_profile,333,78,74,-4,-1.2012012012012012
CONQUER,3,2,B,0.5,MAP64,full_profile,333,83,81,-2,-0.6006006006006006
CONQUER,3,3,B,0.5,MAP64,full_profile,333,78,79,1,0.3003003003003003
CONQUER,3,0,B,0.6,MAP64,full_profile,333,54,50,-4,-1.2012012012012012
CONQUER,3,1,B,0.6,MAP64,full_profile,333,59,53,-6,-1.8018018018018018
CONQUER,3,2,B,0.6,MAP64,full_profile,333,65,59,-6,-1.8018018018018018
CONQUER,3,3,B,0.6,MAP64,full_profile,333,60,60,0,0.0
CONQUER,3,0,B,0.7,MAP64,full_profile,333,37,30,-7,-2.1021021021021022
CONQUER,3,1,B,0.7,MAP64,full_profile,333,33,30,-3,-0.9009009009009009
CONQUER,3,2,B,0.7,MAP64,full_profile,333,44,38,-6,-1.8018018018018018
CONQUER,3,3,B,0.7,MAP64,full_profile,333,32,23,-9,-2.7027027027027026
CONQUER,3,0,D,0.3,MAP64,full_profile,333,117,130,13,3.903903903903904
CONQUER,3,1,D,0.3,MAP64,full_profile,333,121,113,-8,-2.4024024024024024
CONQUER,3,2,D,0.3,MAP64,full_profile,333,125,128,3,0.9009009009009009
CONQUER,3,3,D,0.3,MAP64,full_profile,333,124,131,7,2.1021021021021022
CONQUER,3,0,D,0.4,MAP64,full_profile,333,111,116,5,1.5015015015015014
CONQUER,3,1,D,0.4,MAP64,full_profile,333,114,106,-8,-2.4024024024024024
CONQUER,3,2,D,0.4,MAP64,full_profile,333,112,121,9,2.7027027027027026
CONQUER,3,3,D,0.4,MAP64,full_profile,333,119,123,4,1.2012012012012012
CONQUER,3,0,D,0.5,MAP64,full_profile,333,100,107,7,2.1021021021021022
CONQUER,3,1,D,0.5,MAP64,full_profile,333,109,103,-6,-1.8018018018018018
CONQUER,3,2,D,0.5,MAP64,full_profile,333,107,114,7,2.1021021021021022
CONQUER,3,3,D,0.5,MAP64,full_profile,333,105,118,13,3.903903903903904
CONQUER,3,0,D,0.6,MAP64,full_profile,333,79,80,1,0.3003003003003003
CONQUER,3,1,D,0.6,MAP64,full_profile,333,80,67,-13,-3.903903903903904
CONQUER,3,2,D,0.6,MAP64,full_profile,333,96,91,-5,-1.5015015015015014
CONQUER,3,3,D,0.6,MAP64,full_profile,333,91,85,-6,-1.8018018018018018
CONQUER,3,0,D,0.7,MAP64,full_profile,333,48,51,3,0.9009009009009009
CONQUER,3,1,D,0.7,MAP64,full_profile,333,58,47,-11,-3.3033033033033035
CONQUER,3,2,D,0.7,MAP64,full_profile,333,67,62,-5,-1.5015015015015014
CONQUER,3,3,D,0.7,MAP64,full_profile,333,56,55,-1,-0.3003003003003003
CONQUER,4,0,A,0.3,MAP64,full_profile,288,92,91,-1,-0.3472222222222222
CONQUER,4,1,A,0.3,MAP64,full_profile,288,97,98,1,0.3472222222222222
CONQUER,4,2,A,0.3,MAP64,full_profile,288,86,83,-3,-1.0416666666666667
CONQUER,4,3,A,0.3,MAP64,full_profile,288,99,99,0,0.0
CONQUER,4,0,A,0.4,MAP64,full_profile,288,90,90,0,0.0
CONQUER,4,1,A,0.4,MAP64,full_profile,288,95,97,2,0.6944444444444444
CONQUER,4,2,A,0.4,MAP64,full_profile,288,81,81,0,0.0
CONQUER,4,3,A,0.4,MAP64,full_profile,288,95,95,0,0.0
CONQUER,4,0,A,0.5,MAP64,full_profile,288,85,86,1,0.3472222222222222
CONQUER,4,1,A,0.5,MAP64,full_profile,288,82,92,10,3.4722222222222223
CONQUER,4,2,A,0.5,MAP64,full_profile,288,76,76,0,0.0
CONQUER,4,3,A,0.5,MAP64,full_profile,288,90,92,2,0.6944444444444444
CONQUER,4,0,A,0.6,MAP64,full_profile,288,82,80,-2,-0.6944444444444444
CONQUER,4,1,A,0.6,MAP64,full_profile,288,75,68,-7,-2.4305555555555554
CONQUER,4,2,A,0.6,MAP64,full_profile,288,70,68,-2,-0.6944444444444444
CONQUER,4,3,A,0.6,MAP64,full_profile,288,83,82,-1,-0.3472222222222222
CONQUER,4,0,A,0.7,MAP64,full_profile,288,73,60,-13,-4.513888888888889
CONQUER,4,1,A,0.7,MAP64,full_profile,288,66,47,-19,-6.597222222222222
CONQUER,4,2,A,0.7,MAP64,full_profile,288,65,47,-18,-6.25
CONQUER,4,3,A,0.7,MAP64,full_profile,288,76,59,-17,-5.902777777777778
CONQUER,4,0,B,0.3,MAP64,full_profile,288,91,87,-4,-1.3888888888888888
CONQUER,4,1,B,0.3,MAP64,full_profile,288,94,96,2,0.6944444444444444
CONQUER,4,2,B,0.3,MAP64,full_profile,288,80,81,1,0.3472222222222222
CONQUER,4,3,B,0.3,MAP64,full_profile,288,94,92,-2,-0.6944444444444444
CONQUER,4,0,B,0.4,MAP64,full_profile,288,76,83,7,2.4305555555555554
CONQUER,4,1,B,0.4,MAP64,full_profile,288,80,80,0,0.0
CONQUER,4,2,B,0.4,MAP64,full_profile,288,62,66,4,1.3888888888888888
CONQUER,4,3,B,0.4,MAP64,full_profile,288,88,89,1,0.3472222222222222
CONQUER,4,0,B,0.5,MAP64,full_profile,288,71,65,-6,-2.0833333333333335
CONQUER,4,1,B,0.5,MAP64,full_profile,288,74,62,-12,-4.166666666666667
CONQUER,4,2,B,0.5,MAP64,full_profile,288,57,53,-4,-1.3888888888888888
CONQUER,4,3,B,0.5,MAP64,full_profile,288,69,73,4,1.3888888888888888
CONQUER,4,0,B,0.6,MAP64,full_profile,288,60,55,-5,-1.7361111111111112
CONQUER,4,1,B,0.6,MAP64,full_profile,288,49,46,-3,-1.0416666666666667
CONQUER,4,2,B,0.6,MAP64,full_profile,288,44,43,-1,-0.3472222222222222
CONQUER,4,3,B,0.6,MAP64,full_profile,288,59,49,-10,-3.4722222222222223
CONQUER,4,0,B,0.7,MAP64,full_profile,288,44,42,-2,-0.6944444444444444
CONQUER,4,1,B,0.7,MAP64,full_profile,288,36,30,-6,-2.0833333333333335
CONQUER,4,2,B,0.7,MAP64,full_profile,288,27,37,10,3.4722222222222223
CONQUER,4,3,B,0.7,MAP64,full_profile,288,42,37,-5,-1.7361111111111112
CONQUER,4,0,D,0.3,MAP64,full_profile,288,92,90,-2,-0.6944444444444444
CONQUER,4,1,D,0.3,MAP64,full_profile,288,95,96,1,0.3472222222222222
CONQUER,4,2,D,0.3,MAP64,full_profile,288,81,81,0,0.0
CONQUER,4,3,D,0.3,MAP64,full_profile,288,97,94,-3,-1.0416666666666667
CONQUER,4,0,D,0.4,MAP64,full_profile,288,85,84,-1,-0.3472222222222222
CONQUER,4,1,D,0.4,MAP64,full_profile,288,90,94,4,1.3888888888888888
CONQUER,4,2,D,0.4,MAP64,full_profile,288,79,78,-1,-0.3472222222222222
CONQUER,4,3,D,0.4,MAP64,full_profile,288,93,93,0,0.0
CONQUER,4,0,D,0.5,MAP64,full_profile,288,83,83,0,0.0
CONQUER,4,1,D,0.5,MAP64,full_profile,288,80,85,5,1.7361111111111112
CONQUER,4,2,D,0.5,MAP64,full_profile,288,75,74,-1,-0.3472222222222222
CONQUER,4,3,D,0.5,MAP64,full_profile,288,90,90,0,0.0
CONQUER,4,0,D,0.6,MAP64,full_profile,288,77,71,-6,-2.0833333333333335
CONQUER,4,1,D,0.6,MAP64,full_profile,288,67,56,-11,-3.8194444444444446
CONQUER,4,2,D,0.6,MAP64,full_profile,288,67,58,-9,-3.125
CONQUER,4,3,D,0.6,MAP64,full_profile,288,78,71,-7,-2.4305555555555554
CONQUER,4,0,D,0.7,MAP64,full_profile,288,63,46,-17,-5.902777777777778
CONQUER,4,1,D,0.7,MAP64,full_profile,288,60,38,-22,-7.638888888888889
CONQUER,4,2,D,0.7,MAP64,full_profile,288,47,38,-9,-3.125
CONQUER,4,3,D,0.7,MAP64,full_profile,288,61,60,-1,-0.3472222222222222


==> data/geometry_threshold_average.json <==
{
  "difference_in_percentage_points": [
    {
      "cases_per_seed": 333,
      "family": "OSEF_Gscore",
      "five_cutoff_difference_pp": "1100/999",
      "geometry": "A",
      "horizon": 3,
      "per_seed_discrete_lower_upper_pp": [
        [
          "-320/333",
          "-139375/25974",
          "57275/12987"
        ],
        [
          "620/333",
          "-25775/8658",
          "2350/351"
        ],
        [
          "800/333",
          "-23825/8658",
          "198175/25974"
        ]
      ],
      "seeds": 3,
      "uniform_continuous_difference_lower_upper_pp": [
        "-288175/77922",
        "486625/77922"
      ]
    },
    {
      "cases_per_seed": 333,
      "family": "OSEF_Gscore",
      "five_cutoff_difference_pp": "-1600/999",
      "geometry": "B",
      "horizon": 3,
      "per_seed_discrete_lower_upper_pp": [
        [
          "-860/333",
          "-2875/333",
          "1025/333"
        ],
        [
          "-440/333",
          "-850/111",
          "1325/333"
        ],
        [
          "-100/111",
          "-250/37",
          "150/37"
        ]
      ],
      "seeds": 3,
      "uniform_continuous_difference_lower_upper_pp": [
        "-7675/999",
        "100/27"
      ]
    },
    {
      "cases_per_seed": 333,
      "family": "OSEF_Gscore",
      "five_cutoff_difference_pp": "40/999",
      "geometry": "D",
      "horizon": 3,
      "per_seed_discrete_lower_upper_pp": [
        [
          "-80/333",
          "-575/117",
          "40775/8658"
        ],
        [
          "220/333",
          "-115175/25974",
          "68725/12987"
        ],
        [
          "-100/333",
          "-52925/8658",
          "54950/12987"
        ]
      ],
      "seeds": 3,
      "uniform_continuous_difference_lower_upper_pp": [
        "-200800/38961",
        "41075/8658"
      ]
    },
    {
      "cases_per_seed": 288,
      "family": "OSEF_Gscore",
      "five_cutoff_difference_pp": "65/36",
      "geometry": "A",
      "horizon": 4,
      "per_seed_discrete_lower_upper_pp": [
        [
          "145/72",
          "-3875/2496",
          "41875/7488"
        ],
        [
          "115/36",
          "125/576",
          "19225/2808"
        ],
        [
          "5/24",
          "-14075/3744",
          "91175/22464"
        ]
      ],
      "seeds": 3,
      "uniform_continuous_difference_lower_upper_pp": [
        "-19075/11232",
        "46325/8424"
      ]
    },
    {
      "cases_per_seed": 288,
      "family": "OSEF_Gscore",
      "five_cutoff_difference_pp": "155/108",
      "geometry": "B",
      "horizon": 4,
      "per_seed_discrete_lower_upper_pp": [
        [
          "65/36",
          "-725/288",
          "625/96"
        ],
        [
          "5/2",
          "-325/288",
          "1025/144"
        ],
        [
          "0",
          "-175/36",
          "75/16"
        ]
      ],
      "seeds": 3,
      "uniform_continuous_difference_lower_upper_pp": [
        "-1225/432",
        "5275/864"
      ]
    },
    {
      "cases_per_seed": 288,
      "family": "OSEF_Gscore",
      "five_cutoff_difference_pp": "365/216",
      "geometry": "D",
      "horizon": 4,
      "per_seed_discrete_lower_upper_pp": [
        [
          "145/72",
          "-16025/11232",
          "126875/22464"
        ],
        [
          "25/8",
          "3775/7488",
          "51325/7488"
        ],
        [
          "-5/72",
          "-40325/11232",
          "89725/22464"
        ]
      ],
      "seeds": 3,
      "uniform_continuous_difference_lower_upper_pp": [
        "-101375/67392",
        "4575/832"
      ]
    },
    {
      "cases_per_seed": 333,
      "family": "CONQUER",
      "five_cutoff_difference_pp": "85/111",
      "geometry": "A",
      "horizon": 3,
      "per_seed_discrete_lower_upper_pp": [
        [
          "100/37",
          "-7900/12987",
          "85525/12987"
        ],
        [
          "-500/333",
          "-19700/4329",
          "4825/2886"
        ],
        [
          "20/37",
          "-1250/481",
          "19900/4329"
        ],
        [
          "440/333",
          "-20825/12987",
          "137725/25974"
        ]
      ],
      "seeds": 4,
      "uniform_continuous_difference_lower_upper_pp": [
        "-40525/17316",
        "6550/1443"
      ]
    },
    {
      "cases_per_seed": 333,
      "family": "CONQUER",
      "five_cutoff_difference_pp": "-20/111",
      "geometry": "B",
      "horizon": 3,
      "per_seed_discrete_lower_upper_pp": [
        [
          "-80/333",
          "-700/111",
          "625/111"
        ],
        [
          "-620/333",
          "-775/111",
          "1075/333"
        ],
        [
          "0",
          "-1825/333",
          "1750/333"
        ],
        [
          "460/333",
          "-1775/333",
          "325/37"
        ]
      ],
      "seeds": 4,
      "uniform_continuous_difference_lower_upper_pp": [
        "-2675/444",
        "7625/1332"
      ]
    },
    {
      "cases_per_seed": 333,
      "family": "CONQUER",
      "five_cutoff_difference_pp": "5/37",
      "geometry": "D",
      "horizon": 3,
      "per_seed_discrete_lower_upper_pp": [
        [
          "580/333",
          "-82925/25974",
          "54025/8658"
        ],
        [
          "-920/333",
          "-6625/962",
          "5975/4329"
        ],
        [
          "20/37",
          "-28775/8658",
          "121925/25974"
        ],
        [
          "340/333",
          "-5150/1443",
          "146825/25974"
        ]
      ],
      "seeds": 4,
      "uniform_continuous_difference_lower_upper_pp": [
        "-440825/103896",
        "466675/103896"
      ]
    },
    {
      "cases_per_seed": 288,
      "family": "CONQUER",
      "five_cutoff_difference_pp": "-335/288",
      "geometry": "A",
      "horizon": 4,
      "per_seed_discrete_lower_upper_pp": [
        [
          "-25/24",
          "-4475/1728",
          "6325/5616"
        ],
        [
          "-65/72",
          "-1925/576",
          "28825/11232"
        ],
        [
          "-115/72",
          "-18125/5616",
          "25/26"
        ],
        [
          "-10/9",
          "-68275/22464",
          "18475/11232"
        ]
      ],
      "seeds": 4,
      "uniform_continuous_difference_lower_upper_pp": [
        "-274025/89856",
        "35375/22464"
      ]
    },
    {
      "cases_per_seed": 288,
      "family": "CONQUER",
      "five_cutoff_difference_pp": "-155/288",
      "geometry": "B",
      "horizon": 4,
      "per_seed_discrete_lower_upper_pp": [
        [
          "-25/36",
          "-1325/288",
          "325/96"
        ],
        [
          "-95/72",
          "-1975/288",
          "125/32"
        ],
        [
          "25/36",
          "-275/72",
          "1325/288"
        ],
        [
          "-5/6",
          "-775/144",
          "125/32"
        ]
      ],
      "seeds": 4,
      "uniform_continuous_difference_lower_upper_pp": [
        "-2975/576",
        "2275/576"
      ]
    },
    {
      "cases_per_seed": 288,
      "family": "CONQUER",
      "five_cutoff_difference_pp": "-25/18",
      "geometry": "D",
      "horizon": 4,
      "per_seed_discrete_lower_upper_pp": [
        [
          "-65/36",
          "-23975/5616",
          "7225/5616"
        ],
        [
          "-115/72",
          "-33925/7488",
          "47725/22464"
        ],
        [
          "-25/18",
          "-24125/5616",
          "425/288"
        ],
        [
          "-55/72",
          "-3175/936",
          "3125/1728"
        ]
      ],
      "seeds": 4,
      "uniform_continuous_difference_lower_upper_pp": [
        "-370375/89856",
        "1175/702"
      ]
    }
  ],
  "scope": "Fixed NIV development outputs in R350 Figure S2. Vary evaluation cutoff only.",
  "scored_cutoffs": [
    "3/10",
    "2/5",
    "1/2",
    "3/5",
    "7/10"
  ],
  "source_archives": {
    "archived_source_revision.zip": "ec4ab18c15d91d0fbc692b6b8f8070cd682485c0611cd96a3882584d43b7488b",
    "02_ARXIV_V2_OVERLEAF_SOURCE.zip": "a9cba2838d0686a83d67e14abcfe40553c5ea7b9dd864d2921751b7b49df3d02"
  },
  "source_member": "data/geometry_seed_counts.csv",
  "source_member_sha256": "54b37de62029b0174ecc787aa104ef1bf5dcc2bfd436c80653c306db426d032b",
  "source_rows": 210
}


==> data/grid_overlap_r396.json <==
{
  "scope": "synthetic interval geometry, with no model bank or annotated cases",
  "cells": 16,
  "synthetic_edge_step_in_cells": "1/10",
  "finite_verification": {
    "reference_intervals": 12880,
    "grid_outputs": 136
  },
  "examples": [
    {
      "label": "Inside one cell",
      "reference_edges": [
        "41/10",
        "49/10"
      ],
      "best_grid_edges": [
        "4",
        "5"
      ],
      "duration_in_cells": "4/5",
      "max_iou": "4/5",
      "can_pass_at_iou_0_5": true
    },
    {
      "label": "Across a cell edge",
      "reference_edges": [
        "23/5",
        "27/5"
      ],
      "best_grid_edges": [
        "4",
        "6"
      ],
      "duration_in_cells": "4/5",
      "max_iou": "2/5",
      "can_pass_at_iou_0_5": false
    }
  ]
}


==> data/hirest_interval_aliases.json <==
{
  "R248_replay_sha256": "0c579a54b5111b553fd70326bf0377267d4a67ab7b7bd096617349328b09e97f",
  "R416_source_scope_sha256": "7bee0369f8be6f20ca384a95e88e4f55d3b8ccdd59d596ab03f809a83f8e2dcc",
  "ordered_numeric_source_packet_sha256": "016e01c3ee080ea61e8a56d14877b3aab601ac901c3bd772685c243221dccf2f",
  "partitions": {
    "3": {
      "train": {
        "raw_endpoint_pairs_clipped_or_reordered": 0,
        "raw_zero_width_pairs": 0,
        "rows": 2526,
        "video_and_i16_interval": {
          "collision_groups": 326,
          "conflicting_full_plan_groups": 314,
          "distinct_evidence_keys": 2125,
          "maximum_correct_plan_rows": 2146,
          "rows_in_collision_groups": 727,
          "rows_in_conflicting_full_plan_groups": 697
        },
        "video_and_raw_interval": {
          "collision_groups": 0,
          "conflicting_full_plan_groups": 0,
          "distinct_evidence_keys": 2526,
          "maximum_correct_plan_rows": 2526,
          "rows_in_collision_groups": 0,
          "rows_in_conflicting_full_plan_groups": 0
        },
        "video_i16_interval_and_query": {
          "collision_groups": 0,
          "conflicting_full_plan_groups": 0,
          "distinct_evidence_keys": 2526,
          "maximum_correct_plan_rows": 2526,
          "rows_in_collision_groups": 0,
          "rows_in_conflicting_full_plan_groups": 0
        },
        "video_raw_interval_and_query": {
          "collision_groups": 0,
          "conflicting_full_plan_groups": 0,
          "distinct_evidence_keys": 2526,
          "maximum_correct_plan_rows": 2526,
          "rows_in_collision_groups": 0,
          "rows_in_conflicting_full_plan_groups": 0
        }
      },
      "valid": {
        "raw_endpoint_pairs_clipped_or_reordered": 0,
        "raw_zero_width_pairs": 0,
        "rows": 377,
        "video_and_i16_interval": {
          "collision_groups": 53,
          "conflicting_full_plan_groups": 52,
          "distinct_evidence_keys": 315,
          "maximum_correct_plan_rows": 317,
          "rows_in_collision_groups": 115,
          "rows_in_conflicting_full_plan_groups": 113
        },
        "video_and_raw_interval": {
          "collision_groups": 0,
          "conflicting_full_plan_groups": 0,
          "distinct_evidence_keys": 377,
          "maximum_correct_plan_rows": 377,
          "rows_in_collision_groups": 0,
          "rows_in_conflicting_full_plan_groups": 0
        },
        "video_i16_interval_and_query": {
          "collision_groups": 0,
          "conflicting_full_plan_groups": 0,
          "distinct_evidence_keys": 377,
          "maximum_correct_plan_rows": 377,
          "rows_in_collision_groups": 0,
          "rows_in_conflicting_full_plan_groups": 0
        },
        "video_raw_interval_and_query": {
          "collision_groups": 0,
          "conflicting_full_plan_groups": 0,
          "distinct_evidence_keys": 377,
          "maximum_correct_plan_rows": 377,
          "rows_in_collision_groups": 0,
          "rows_in_conflicting_full_plan_groups": 0
        }
      }
    },
    "4": {
      "train": {
        "raw_endpoint_pairs_clipped_or_reordered": 0,
        "raw_zero_width_pairs": 0,
        "rows": 2064,
        "video_and_i16_interval": {
          "collision_groups": 276,
          "conflicting_full_plan_groups": 270,
          "distinct_evidence_keys": 1720,
          "maximum_correct_plan_rows": 1728,
          "rows_in_collision_groups": 620,
          "rows_in_conflicting_full_plan_groups": 606
        },
        "video_and_raw_interval": {
          "collision_groups": 0,
          "conflicting_full_plan_groups": 0,
          "distinct_evidence_keys": 2064,
          "maximum_correct_plan_rows": 2064,
          "rows_in_collision_groups": 0,
          "rows_in_conflicting_full_plan_groups": 0
        },
        "video_i16_interval_and_query": {
          "collision_groups": 0,
          "conflicting_full_plan_groups": 0,
          "distinct_evidence_keys": 2064,
          "maximum_correct_plan_rows": 2064,
          "rows_in_collision_groups": 0,
          "rows_in_conflicting_full_plan_groups": 0
        },
        "video_raw_interval_and_query": {
          "collision_groups": 0,
          "conflicting_full_plan_groups": 0,
          "distinct_evidence_keys": 2064,
          "maximum_correct_plan_rows": 2064,
          "rows_in_collision_groups": 0,
          "rows_in_conflicting_full_plan_groups": 0
        }
      },
      "valid": {
        "raw_endpoint_pairs_clipped_or_reordered": 0,
        "raw_zero_width_pairs": 0,
        "rows": 316,
        "video_and_i16_interval": {
          "collision_groups": 55,
          "conflicting_full_plan_groups": 55,
          "distinct_evidence_keys": 249,
          "maximum_correct_plan_rows": 249,
          "rows_in_collision_groups": 122,
          "rows_in_conflicting_full_plan_groups": 122
        },
        "video_and_raw_interval": {
          "collision_groups": 0,
          "conflicting_full_plan_groups": 0,
          "distinct_evidence_keys": 316,
          "maximum_correct_plan_rows": 316,
          "rows_in_collision_groups": 0,
          "rows_in_conflicting_full_plan_groups": 0
        },
        "video_i16_interval_and_query": {
          "collision_groups": 0,
          "conflicting_full_plan_groups": 0,
          "distinct_evidence_keys": 316,
          "maximum_correct_plan_rows": 316,
          "rows_in_collision_groups": 0,
          "rows_in_conflicting_full_plan_groups": 0
        },
        "video_raw_interval_and_query": {
          "collision_groups": 0,
          "conflicting_full_plan_groups": 0,
          "distinct_evidence_keys": 316,
          "maximum_correct_plan_rows": 316,
          "rows_in_collision_groups": 0,
          "rows_in_conflicting_full_plan_groups": 0
        }
      }
    }
  },
  "schema": "CVSPP_HIREST_SOURCE_WINDOW_QUANTIZATION_ACTION_AMBIGUITY/1",
  "scope": "Public source reconstruction. The plan ceiling ignores candidate identities and other inputs."
}


==> data/linked_witness_transitions_r081.json <==
{
  "crosstask_pool_full_axis_disagreements": {
    "J": 0,
    "P": 0,
    "V": 0,
    "VI": 0,
    "VP": 0
  },
  "external_upload": false,
  "finite_reference_summary": [
    {
      "J_gains_from_MAP_split": 0,
      "J_gains_from_MAP_video_plan_no_interval": 53,
      "J_gains_total": 66,
      "cohort": "NIV T3",
      "model_case_decisions": 999,
      "reference": "I16",
      "split_witness_CM": 1,
      "split_witness_MAP": 0
    },
    {
      "J_gains_from_MAP_split": 0,
      "J_gains_from_MAP_video_plan_no_interval": 36,
      "J_gains_total": 45,
      "cohort": "NIV T4",
      "model_case_decisions": 864,
      "reference": "I16",
      "split_witness_CM": 0,
      "split_witness_MAP": 0
    },
    {
      "J_gains_from_MAP_split": 20,
      "J_gains_from_MAP_video_plan_no_interval": 205,
      "J_gains_total": 289,
      "cohort": "CrossTask T3",
      "model_case_decisions": 6084,
      "reference": "I16",
      "split_witness_CM": 35,
      "split_witness_MAP": 45
    },
    {
      "J_gains_from_MAP_split": 2,
      "J_gains_from_MAP_video_plan_no_interval": 133,
      "J_gains_total": 163,
      "cohort": "CrossTask T3",
      "model_case_decisions": 6084,
      "reference": "unsnapped",
      "split_witness_CM": 20,
      "split_witness_MAP": 33
    },
    {
      "J_gains_from_MAP_split": 42,
      "J_gains_from_MAP_video_plan_no_interval": 1091,
      "J_gains_total": 1543,
      "cohort": "COIN T3",
      "model_case_decisions": 14055,
      "reference": "I16",
      "split_witness_CM": 101,
      "split_witness_MAP": 97
    },
    {
      "J_gains_from_MAP_split": 12,
      "J_gains_from_MAP_video_plan_no_interval": 833,
      "J_gains_total": 1131,
      "cohort": "COIN T3",
      "model_case_decisions": 14055,
      "reference": "unsnapped",
      "split_witness_CM": 62,
      "split_witness_MAP": 61
    }
  ],
  "new_reference_or_model_reads": 0,
  "projections": {
    "I16": "Original 16-cell reference coordinates",
    "unsnapped": "Source annotation coordinates with the published dataset-specific normalizer"
  },
  "reading_unit": "Model-case decisions, not unique cases pooled across checkpoints.",
  "schema": "CVSPP_R081_LINKED_WITNESS_TRANSITIONS_FINAL/1",
  "scope": "Fixed main Table 3(b) model outputs on exposed validation cohorts; three checkpoints per cohort.",
  "state_order": [
    "no_video",
    "video_without_matching_plan",
    "video_plan_without_matching_interval",
    "split_witnesses",
    "joint_success"
  ],
  "tables_by_cohort": {
    "COIN T3": [
      {
        "cm": [
          3009,
          566,
          422,
          0,
          688
        ],
        "map": [
          3016,
          580,
          557,
          0,
          532
        ],
        "map_to_cm": [
          [
            2730,
            92,
            76,
            0,
            118
          ],
          [
            100,
            461,
            7,
            0,
            12
          ],
          [
            101,
            9,
            283,
            0,
            164
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            78,
            4,
            56,
            0,
            394
          ]
        ],
        "policy": "canonical",
        "reference": "I16",
        "seed": 0
      },
      {
        "cm": [
          3009,
          566,
          645,
          0,
          465
        ],
        "map": [
          3016,
          580,
          702,
          0,
          387
        ],
        "map_to_cm": [
          [
            2730,
            92,
            105,
            0,
            89
          ],
          [
            100,
            461,
            14,
            0,
            5
          ],
          [
            124,
            9,
            464,
            0,
            105
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            55,
            4,
            62,
            0,
            266
          ]
        ],
        "policy": "canonical",
        "reference": "unsnapped",
        "seed": 0
      },
      {
        "cm": [
          1810,
          814,
          555,
          32,
          1474
        ],
        "map": [
          1810,
          838,
          877,
          35,
          1125
        ],
        "map_to_cm": [
          [
            1597,
            78,
            51,
            1,
            83
          ],
          [
            89,
            698,
            9,
            2,
            40
          ],
          [
            63,
            22,
            391,
            9,
            392
          ],
          [
            5,
            0,
            1,
            13,
            16
          ],
          [
            56,
            16,
            103,
            7,
            943
          ]
        ],
        "policy": "finite",
        "reference": "I16",
        "seed": 0
      },
      {
        "cm": [
          1810,
          814,
          1058,
          23,
          980
        ],
        "map": [
          1810,
          838,
          1205,
          12,
          820
        ],
        "map_to_cm": [
          [
            1597,
            78,
            76,
            1,
            58
          ],
          [
            89,
            698,
            26,
            1,
            24
          ],
          [
            85,
            23,
            788,
            14,
            295
          ],
          [
            5,
            0,
            3,
            4,
            0
          ],
          [
            34,
            15,
            165,
            3,
            603
          ]
        ],
        "policy": "finite",
        "reference": "unsnapped",
        "seed": 0
      },
      {
        "cm": [
          3011,
          558,
          404,
          0,
          712
        ],
        "map": [
          3042,
          585,
          516,
          0,
          542
        ],
        "map_to_cm": [
          [
            2732,
            110,
            69,
            0,
            131
          ],
          [
            121,
            436,
            14,
            0,
            14
          ],
          [
            87,
            9,
            262,
            0,
            158
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            71,
            3,
            59,
            0,
            409
          ]
        ],
        "policy": "canonical",
        "reference": "I16",
        "seed": 1
      },
      {
        "cm": [
          3011,
          558,
          617,
          0,
          499
        ],
        "map": [
          3042,
          585,
          663,
          0,
          395
        ],
        "map_to_cm": [
          [
            2732,
            110,
            100,
            0,
            100
          ],
          [
            121,
            436,
            20,
            0,
            8
          ],
          [
            110,
            11,
            438,
            0,
            104
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            48,
            1,
            59,
            0,
            287
          ]
        ],
        "policy": "canonical",
        "reference": "unsnapped",
        "seed": 1
      },
      {
        "cm": [
          1820,
          792,
          553,
          26,
          1494
        ],
        "map": [
          1862,
          826,
          800,
          21,
          1176
        ],
        "map_to_cm": [
          [
            1615,
            93,
            37,
            4,
            113
          ],
          [
            103,
            655,
            19,
            4,
            45
          ],
          [
            46,
            27,
            365,
            10,
            352
          ],
          [
            3,
            0,
            0,
            6,
            12
          ],
          [
            53,
            17,
            132,
            2,
            972
          ]
        ],
        "policy": "finite",
        "reference": "I16",
        "seed": 1
      },
      {
        "cm": [
          1820,
          792,
          1022,
          19,
          1032
        ],
        "map": [
          1862,
          826,
          1143,
          13,
          841
        ],
        "map_to_cm": [
          [
            1615,
            93,
            65,
            3,
            86
          ],
          [
            103,
            655,
            34,
            0,
            34
          ],
          [
            61,
            35,
            761,
            13,
            273
          ],
          [
            2,
            1,
            1,
            2,
            7
          ],
          [
            39,
            8,
            161,
            1,
            632
          ]
        ],
        "policy": "finite",
        "reference": "unsnapped",
        "seed": 1
      },
      {
        "cm": [
          3035,
          542,
          415,
          0,
          693
        ],
        "map": [
          2998,
          569,
          563,
          0,
          555
        ],
        "map_to_cm": [
          [
            2733,
            92,
            58,
            0,
            115
          ],
          [
            119,
            434,
            7,
            0,
            9
          ],
          [
            115,
            11,
            294,
            0,
            143
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            68,
            5,
            56,
            0,
            426
          ]
        ],
        "policy": "canonical",
        "reference": "I16",
        "seed": 2
      },
      {
        "cm": [
          3035,
          542,
          638,
          0,
          470
        ],
        "map": [
          2998,
          569,
          729,
          0,
          389
        ],
        "map_to_cm": [
          [
            2733,
            92,
            90,
            0,
            83
          ],
          [
            119,
            434,
            13,
            0,
            3
          ],
          [
            139,
            12,
            478,
            0,
            100
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            44,
            4,
            57,
            0,
            284
          ]
        ],
        "policy": "canonical",
        "reference": "unsnapped",
        "seed": 2
      },
      {
        "cm": [
          1828,
          765,
          580,
          43,
          1469
        ],
        "map": [
          1808,
          799,
          856,
          41,
          1181
        ],
        "map_to_cm": [
          [
            1599,
            80,
            37,
            2,
            90
          ],
          [
            92,
            646,
            21,
            1,
            39
          ],
          [
            75,
            24,
            394,
            16,
            347
          ],
          [
            4,
            1,
            4,
            18,
            14
          ],
          [
            58,
            14,
            124,
            6,
            979
          ]
        ],
        "policy": "finite",
        "reference": "I16",
        "seed": 2
      },
      {
        "cm": [
          1828,
          765,
          1094,
          20,
          978
        ],
        "map": [
          1808,
          799,
          1223,
          36,
          819
        ],
        "map_to_cm": [
          [
            1599,
            80,
            67,
            2,
            60
          ],
          [
            92,
            646,
            37,
            0,
            24
          ],
          [
            100,
            29,
            822,
            7,
            265
          ],
          [
            3,
            1,
            18,
            9,
            5
          ],
          [
            34,
            9,
            150,
            2,
            624
          ]
        ],
        "policy": "finite",
        "reference": "unsnapped",
        "seed": 2
      }
    ],
    "CrossTask T3": [
      {
        "cm": [
          1236,
          365,
          127,
          0,
          300
        ],
        "map": [
          1241,
          371,
          144,
          0,
          272
        ],
        "map_to_cm": [
          [
            1221,
            10,
            4,
            0,
            6
          ],
          [
            7,
            345,
            6,
            0,
            13
          ],
          [
            1,
            4,
            98,
            0,
            41
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            7,
            6,
            19,
            0,
            240
          ]
        ],
        "policy": "canonical",
        "reference": "I16",
        "seed": 0
      },
      {
        "cm": [
          1236,
          365,
          282,
          0,
          145
        ],
        "map": [
          1241,
          371,
          257,
          0,
          159
        ],
        "map_to_cm": [
          [
            1221,
            10,
            7,
            0,
            3
          ],
          [
            7,
            345,
            17,
            0,
            2
          ],
          [
            5,
            6,
            225,
            0,
            21
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            3,
            4,
            33,
            0,
            119
          ]
        ],
        "policy": "canonical",
        "reference": "unsnapped",
        "seed": 0
      },
      {
        "cm": [
          874,
          458,
          131,
          14,
          551
        ],
        "map": [
          883,
          454,
          170,
          28,
          493
        ],
        "map_to_cm": [
          [
            866,
            6,
            5,
            0,
            6
          ],
          [
            4,
            427,
            5,
            0,
            18
          ],
          [
            0,
            2,
            97,
            3,
            68
          ],
          [
            0,
            3,
            0,
            8,
            17
          ],
          [
            4,
            20,
            24,
            3,
            442
          ]
        ],
        "policy": "finite",
        "reference": "I16",
        "seed": 0
      },
      {
        "cm": [
          874,
          458,
          430,
          12,
          254
        ],
        "map": [
          883,
          454,
          386,
          23,
          282
        ],
        "map_to_cm": [
          [
            866,
            6,
            7,
            0,
            4
          ],
          [
            4,
            427,
            18,
            0,
            5
          ],
          [
            1,
            14,
            332,
            0,
            39
          ],
          [
            0,
            3,
            14,
            6,
            0
          ],
          [
            3,
            8,
            59,
            6,
            206
          ]
        ],
        "policy": "finite",
        "reference": "unsnapped",
        "seed": 0
      },
      {
        "cm": [
          1210,
          349,
          146,
          0,
          323
        ],
        "map": [
          1218,
          359,
          161,
          0,
          290
        ],
        "map_to_cm": [
          [
            1198,
            7,
            3,
            0,
            10
          ],
          [
            7,
            338,
            7,
            0,
            7
          ],
          [
            3,
            0,
            116,
            0,
            42
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            2,
            4,
            20,
            0,
            264
          ]
        ],
        "policy": "canonical",
        "reference": "I16",
        "seed": 1
      },
      {
        "cm": [
          1210,
          349,
          292,
          0,
          177
        ],
        "map": [
          1218,
          359,
          284,
          0,
          167
        ],
        "map_to_cm": [
          [
            1198,
            7,
            6,
            0,
            7
          ],
          [
            7,
            338,
            11,
            0,
            3
          ],
          [
            4,
            2,
            250,
            0,
            28
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            1,
            2,
            25,
            0,
            139
          ]
        ],
        "policy": "canonical",
        "reference": "unsnapped",
        "seed": 1
      },
      {
        "cm": [
          867,
          425,
          154,
          14,
          568
        ],
        "map": [
          875,
          434,
          204,
          8,
          507
        ],
        "map_to_cm": [
          [
            859,
            5,
            3,
            0,
            8
          ],
          [
            4,
            413,
            2,
            5,
            10
          ],
          [
            1,
            0,
            126,
            1,
            76
          ],
          [
            0,
            0,
            0,
            7,
            1
          ],
          [
            3,
            7,
            23,
            1,
            473
          ]
        ],
        "policy": "finite",
        "reference": "I16",
        "seed": 1
      },
      {
        "cm": [
          867,
          425,
          434,
          3,
          299
        ],
        "map": [
          875,
          434,
          439,
          0,
          280
        ],
        "map_to_cm": [
          [
            859,
            5,
            5,
            0,
            6
          ],
          [
            4,
            413,
            12,
            0,
            5
          ],
          [
            2,
            5,
            371,
            3,
            58
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            2,
            2,
            46,
            0,
            230
          ]
        ],
        "policy": "finite",
        "reference": "unsnapped",
        "seed": 1
      },
      {
        "cm": [
          1241,
          359,
          117,
          0,
          311
        ],
        "map": [
          1237,
          370,
          145,
          0,
          276
        ],
        "map_to_cm": [
          [
            1214,
            8,
            1,
            0,
            14
          ],
          [
            15,
            344,
            4,
            0,
            7
          ],
          [
            4,
            3,
            93,
            0,
            45
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            8,
            4,
            19,
            0,
            245
          ]
        ],
        "policy": "canonical",
        "reference": "I16",
        "seed": 2
      },
      {
        "cm": [
          1241,
          359,
          270,
          0,
          158
        ],
        "map": [
          1237,
          370,
          244,
          0,
          177
        ],
        "map_to_cm": [
          [
            1214,
            8,
            9,
            0,
            6
          ],
          [
            15,
            344,
            8,
            0,
            3
          ],
          [
            8,
            4,
            208,
            0,
            24
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            4,
            3,
            45,
            0,
            125
          ]
        ],
        "policy": "canonical",
        "reference": "unsnapped",
        "seed": 2
      },
      {
        "cm": [
          876,
          447,
          159,
          7,
          539
        ],
        "map": [
          878,
          457,
          186,
          9,
          498
        ],
        "map_to_cm": [
          [
            864,
            3,
            1,
            0,
            10
          ],
          [
            4,
            427,
            14,
            0,
            12
          ],
          [
            2,
            3,
            117,
            3,
            61
          ],
          [
            0,
            3,
            3,
            1,
            2
          ],
          [
            6,
            11,
            24,
            3,
            454
          ]
        ],
        "policy": "finite",
        "reference": "I16",
        "seed": 2
      },
      {
        "cm": [
          876,
          447,
          437,
          5,
          263
        ],
        "map": [
          878,
          457,
          387,
          10,
          296
        ],
        "map_to_cm": [
          [
            864,
            3,
            8,
            0,
            3
          ],
          [
            4,
            427,
            21,
            0,
            5
          ],
          [
            3,
            11,
            337,
            0,
            36
          ],
          [
            1,
            0,
            2,
            5,
            2
          ],
          [
            4,
            6,
            69,
            0,
            217
          ]
        ],
        "policy": "finite",
        "reference": "unsnapped",
        "seed": 2
      }
    ],
    "NIV T3": [
      {
        "N": 333,
        "cm": [
          231,
          37,
          19,
          0,
          46
        ],
        "horizon": 3,
        "map": [
          234,
          35,
          23,
          0,
          41
        ],
        "map_to_cm": [
          [
            222,
            4,
            4,
            0,
            4
          ],
          [
            2,
            33,
            0,
            0,
            0
          ],
          [
            2,
            0,
            12,
            0,
            9
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            5,
            0,
            3,
            0,
            33
          ]
        ],
        "policy": "canonical",
        "reference": "I16",
        "seed": 0
      },
      {
        "N": 333,
        "cm": [
          151,
          47,
          42,
          0,
          93
        ],
        "horizon": 3,
        "map": [
          156,
          45,
          42,
          0,
          90
        ],
        "map_to_cm": [
          [
            144,
            5,
            5,
            0,
            2
          ],
          [
            2,
            42,
            1,
            0,
            0
          ],
          [
            2,
            0,
            27,
            0,
            13
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            3,
            0,
            9,
            0,
            78
          ]
        ],
        "policy": "finite",
        "reference": "I16",
        "seed": 0
      },
      {
        "N": 333,
        "cm": [
          226,
          40,
          21,
          0,
          46
        ],
        "horizon": 3,
        "map": [
          228,
          41,
          18,
          0,
          46
        ],
        "map_to_cm": [
          [
            212,
            5,
            5,
            0,
            6
          ],
          [
            6,
            35,
            0,
            0,
            0
          ],
          [
            4,
            0,
            11,
            0,
            3
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            4,
            0,
            5,
            0,
            37
          ]
        ],
        "policy": "canonical",
        "reference": "I16",
        "seed": 1
      },
      {
        "N": 333,
        "cm": [
          146,
          50,
          37,
          0,
          100
        ],
        "horizon": 3,
        "map": [
          151,
          51,
          39,
          0,
          92
        ],
        "map_to_cm": [
          [
            135,
            6,
            5,
            0,
            5
          ],
          [
            5,
            44,
            2,
            0,
            0
          ],
          [
            4,
            0,
            20,
            0,
            15
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            2,
            0,
            10,
            0,
            80
          ]
        ],
        "policy": "finite",
        "reference": "I16",
        "seed": 1
      },
      {
        "N": 333,
        "cm": [
          223,
          45,
          21,
          0,
          44
        ],
        "horizon": 3,
        "map": [
          210,
          46,
          34,
          0,
          43
        ],
        "map_to_cm": [
          [
            195,
            4,
            4,
            0,
            7
          ],
          [
            5,
            41,
            0,
            0,
            0
          ],
          [
            15,
            0,
            12,
            0,
            7
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            8,
            0,
            5,
            0,
            30
          ]
        ],
        "policy": "canonical",
        "reference": "I16",
        "seed": 2
      },
      {
        "N": 333,
        "cm": [
          136,
          57,
          39,
          1,
          100
        ],
        "horizon": 3,
        "map": [
          135,
          57,
          54,
          0,
          87
        ],
        "map_to_cm": [
          [
            123,
            5,
            2,
            0,
            5
          ],
          [
            3,
            52,
            1,
            0,
            1
          ],
          [
            7,
            0,
            22,
            0,
            25
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            3,
            0,
            14,
            1,
            69
          ]
        ],
        "policy": "finite",
        "reference": "I16",
        "seed": 2
      }
    ],
    "NIV T4": [
      {
        "N": 288,
        "cm": [
          203,
          43,
          16,
          0,
          26
        ],
        "horizon": 4,
        "map": [
          209,
          40,
          17,
          0,
          22
        ],
        "map_to_cm": [
          [
            196,
            7,
            3,
            0,
            3
          ],
          [
            4,
            36,
            0,
            0,
            0
          ],
          [
            3,
            0,
            9,
            0,
            5
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            0,
            0,
            4,
            0,
            18
          ]
        ],
        "policy": "canonical",
        "reference": "I16",
        "seed": 0
      },
      {
        "N": 288,
        "cm": [
          145,
          54,
          33,
          0,
          56
        ],
        "horizon": 4,
        "map": [
          151,
          53,
          32,
          0,
          52
        ],
        "map_to_cm": [
          [
            137,
            6,
            3,
            0,
            5
          ],
          [
            5,
            48,
            0,
            0,
            0
          ],
          [
            3,
            0,
            22,
            0,
            7
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            0,
            0,
            8,
            0,
            44
          ]
        ],
        "policy": "finite",
        "reference": "I16",
        "seed": 0
      },
      {
        "N": 288,
        "cm": [
          195,
          47,
          11,
          0,
          35
        ],
        "horizon": 4,
        "map": [
          193,
          46,
          20,
          0,
          29
        ],
        "map_to_cm": [
          [
            184,
            5,
            1,
            0,
            3
          ],
          [
            4,
            42,
            0,
            0,
            0
          ],
          [
            5,
            0,
            6,
            0,
            9
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            2,
            0,
            4,
            0,
            23
          ]
        ],
        "policy": "canonical",
        "reference": "I16",
        "seed": 1
      },
      {
        "N": 288,
        "cm": [
          144,
          61,
          22,
          0,
          61
        ],
        "horizon": 4,
        "map": [
          147,
          60,
          38,
          0,
          43
        ],
        "map_to_cm": [
          [
            139,
            5,
            0,
            0,
            3
          ],
          [
            3,
            56,
            0,
            0,
            1
          ],
          [
            2,
            0,
            17,
            0,
            19
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            0,
            0,
            5,
            0,
            38
          ]
        ],
        "policy": "finite",
        "reference": "I16",
        "seed": 1
      },
      {
        "N": 288,
        "cm": [
          196,
          43,
          14,
          0,
          35
        ],
        "horizon": 4,
        "map": [
          197,
          39,
          18,
          0,
          34
        ],
        "map_to_cm": [
          [
            188,
            6,
            2,
            0,
            1
          ],
          [
            2,
            37,
            0,
            0,
            0
          ],
          [
            4,
            0,
            10,
            0,
            4
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            2,
            0,
            2,
            0,
            30
          ]
        ],
        "policy": "canonical",
        "reference": "I16",
        "seed": 2
      },
      {
        "N": 288,
        "cm": [
          140,
          57,
          26,
          0,
          65
        ],
        "horizon": 4,
        "map": [
          141,
          53,
          31,
          0,
          63
        ],
        "map_to_cm": [
          [
            134,
            6,
            1,
            0,
            0
          ],
          [
            2,
            51,
            0,
            0,
            0
          ],
          [
            3,
            0,
            18,
            0,
            10
          ],
          [
            0,
            0,
            0,
            0,
            0
          ],
          [
            1,
            0,
            7,
            0,
            55
          ]
        ],
        "policy": "finite",
        "reference": "I16",
        "seed": 2
      }
    ]
  }
}


==> data/multicutoff_j_pairs.json <==
{
  "cell_order": [
    "both",
    "hard_only",
    "four_cutoff_mean_only",
    "neither"
  ],
  "equal_weight_compatibility_iou_cutoffs": [
    "1/2",
    "4/5",
    "9/10",
    "1/1"
  ],
  "hard_compatibility_iou_cutoff": "1/2",
  "row_order": "Fits are in the same anonymous order for all evaluation cutoffs within each source.",
  "schema": "OSEF_FIXED_GRID_FOUR_CUTOFF_FINITE_J_PAIRS/1",
  "scope": "Historical exposed validation, identical fixed-grid candidate hypotheses and plan posteriors, finite references",
  "sources": {
    "CrossTask T3": {
      "by_evaluation_iou": {
        "1/1": [
          [
            7,
            14,
            41,
            1966
          ],
          [
            9,
            18,
            37,
            1964
          ],
          [
            4,
            21,
            45,
            1958
          ]
        ],
        "1/2": [
          [
            335,
            107,
            66,
            1520
          ],
          [
            355,
            104,
            70,
            1499
          ],
          [
            364,
            101,
            58,
            1505
          ]
        ],
        "4/5": [
          [
            48,
            56,
            73,
            1851
          ],
          [
            48,
            66,
            87,
            1827
          ],
          [
            46,
            57,
            93,
            1832
          ]
        ],
        "9/10": [
          [
            10,
            17,
            47,
            1954
          ],
          [
            11,
            24,
            55,
            1938
          ],
          [
            7,
            21,
            57,
            1943
          ]
        ]
      },
      "cases_per_fit": 2028,
      "fit_case_positions": 6084,
      "pooled_successes_hard_mean": {
        "1/1": [
          73,
          143
        ],
        "1/2": [
          1366,
          1248
        ],
        "4/5": [
          321,
          395
        ],
        "9/10": [
          90,
          187
        ]
      }
    },
    "NIV T4": {
      "by_evaluation_iou": {
        "1/1": [
          [
            0,
            0,
            2,
            286
          ],
          [
            0,
            0,
            3,
            285
          ],
          [
            0,
            0,
            3,
            285
          ],
          [
            0,
            1,
            3,
            284
          ],
          [
            0,
            0,
            1,
            287
          ],
          [
            1,
            0,
            1,
            286
          ],
          [
            0,
            0,
            0,
            288
          ],
          [
            0,
            0,
            0,
            288
          ]
        ],
        "1/2": [
          [
            49,
            15,
            8,
            216
          ],
          [
            59,
            23,
            3,
            203
          ],
          [
            61,
            13,
            6,
            208
          ],
          [
            57,
            16,
            5,
            210
          ],
          [
            57,
            23,
            6,
            202
          ],
          [
            54,
            28,
            6,
            200
          ],
          [
            65,
            10,
            3,
            210
          ],
          [
            61,
            13,
            5,
            209
          ]
        ],
        "4/5": [
          [
            6,
            4,
            13,
            265
          ],
          [
            4,
            5,
            9,
            270
          ],
          [
            6,
            9,
            12,
            261
          ],
          [
            7,
            10,
            13,
            258
          ],
          [
            7,
            5,
            11,
            265
          ],
          [
            5,
            10,
            7,
            266
          ],
          [
            5,
            14,
            13,
            256
          ],
          [
            4,
            18,
            11,
            255
          ]
        ],
        "9/10": [
          [
            0,
            1,
            8,
            279
          ],
          [
            0,
            1,
            6,
            281
          ],
          [
            1,
            0,
            4,
            283
          ],
          [
            0,
            1,
            4,
            283
          ],
          [
            0,
            0,
            7,
            281
          ],
          [
            1,
            1,
            3,
            283
          ],
          [
            1,
            0,
            5,
            282
          ],
          [
            0,
            1,
            6,
            281
          ]
        ]
      },
      "cases_per_fit": 288,
      "fit_case_positions": 2304,
      "pooled_successes_hard_mean": {
        "1/1": [
          2,
          14
        ],
        "1/2": [
          604,
          505
        ],
        "4/5": [
          119,
          133
        ],
        "9/10": [
          8,
          46
        ]
      }
    }
  }
}


==> data/native_i16_reference.json <==
{
  "schema": "OSEF_NATIVE_T3_REFERENCE_METHOD/1",
  "scope": "Main Table 3(b), native COIN and CrossTask three-step exposed VALID, fixed four-candidate lists and I16 annotation coordinates",
  "shared": {
    "window": "Take three consecutive retained rows ordered by start time and original source row index. The hull uses the minimum start a and maximum end b over all three rows.",
    "rounded_indices": "i = max(0, min(15, floor(15*a/D))); j = max(i, min(15, ceil(15*b/D))). Arithmetic follows the source-specific implementation.",
    "interval": "Stored inclusive indices [i,j] represent the normalized half-open interval [i/16,(j+1)/16). IoU is the intersection length divided by the union length.",
    "scoring": "Canonical has the construction witness only. Finite evaluates the same predictions against the deduplicated set including that witness. An axis succeeds if one complete witness passes all conditions required by that axis. The interval test includes IoU equal to 1/2. Each ordered case contributes one binary flag per axis to its rate."
  },
  "sources": {
    "COIN": {
      "time_base": "D is the stored finite annotation duration in seconds and must be >= 0.000001. The geometry screen excludes videos with invalid duration or invalid segments, including segments outside [0,D]. There is no duration fallback in this mixed-cohort implementation.",
      "arithmetic": "Binary64: evaluate (a/D)*15 and (b/D)*15 in that order, then floor or ceil and clamp.",
      "final_query_match": "Compare finalized model-query strings exactly after the fixed global action-phrase redaction. The query uses task and boundary-state descriptors. The redaction normalizes via NFC, casefold and NFC, tokenizes Unicode L/N/M classes, masks contiguous covered runs, and joins output tokens with single spaces.",
      "finite_references": "For each slot of the fixed candidate roster, include each retained three-step window of that candidate whose finalized model query exactly matches the case query. Deduplicate by slot, candidate UID, inclusive span and full ordered zero-based action tuple. Preserve each contributing origin and require the canonical witness.",
      "stored_and_scored_representation": "The witness stores integer [i,j]. The scorer uses inclusive intersection and union cell counts, equivalent to the stated half-open normalization, and evaluates 2*intersection >= union.",
      "sha256": {
        "compiler_source_manifest": "dea23206a324d66ed77468dfa912e63619117aa9361d8d97ba58f60e21f3cb79",
        "compiler_geometry_and_reference_source": "fc95f2cfa02b0984c2509e5ecc485966a1a80a61324c72069d69b273efc51b0c",
        "query_redaction_source": "460adc7b520e60c5358928c0d29557f5747892a85fb11b0920bc2a3ca2ef8d09",
        "original_metric_reference_admission_source": "64a4b3737c1d7626fdc57377d1b440670c38006a72c67334c37675bd9cc51e7a",
        "original_metric_source": "f5da0aa241831fdcb3357827835e2263c38ef1a488b75f668acf701cf12eedca"
      }
    },
    "CrossTask": {
      "time_base": "D is the maximum end time over all retained annotation rows of that video. The parser requires nonnegative starts and strictly later ends. It skips rows that lack the exact local-step, action-index or descriptor join. Geometry uses the retained rows.",
      "arithmetic": "Parse decimal CSV seconds as exact fractions. Evaluate 15*a/D and 15*b/D in rational arithmetic, then floor or ceil and clamp.",
      "final_query_match": "Compare the SHA-256 identifier of the finalized UTF-8 model-query string. The catalogue requires identical text for a reused identifier. The query uses task and boundary-state descriptors and applies the fixed global action-phrase redaction with NFC, casefold, NFC, Unicode L/N/M tokenization, contiguous-run masking and single-space joining.",
      "finite_references": "For each slot of the fixed candidate roster, include each retained three-step VALID window of that candidate UID with the same finalized query identifier. Deduplicate complete witnesses by fixed slot, UID, I16 span, corresponding normalized interval and full ordered zero-based action tuple. Preserve each contributing origin and require the canonical witness.",
      "stored_and_scored_representation": "The witness stores [i,j] together with rational endpoint pairs [[i,16],[j+1,16]]. The scorer checks both representations and compares exact rational IoU to 1/2.",
      "sha256": {
        "adopted_compiler_source_manifest": "54b7d1fe616e52f6b0b25957644f18532773d7641238e91b6d482a7e9ed1bf78",
        "annotation_parser_source": "3c5a52c778aa69dc08e8a3a949439df3de8a94177135635cf5adc74a48c21324",
        "compiler_geometry_and_reference_source": "166913730a5e8d152640a070f70a8735b07ff418f66d6aa6acc6c9fca028748c",
        "query_redaction_and_catalogue_source": "11a3acaae1dd887bf3794f41dc85e2c33f5be5714e56ef2b0de6be7e53ddb83d",
        "original_metric_source": "67dbf7d5f40fcd09c8328dc86a96c060f503cf2fdc9bebe60221791016c44dd3"
      }
    }
  },
  "synthetic_cases": {
    "overlapping_rows": {
      "retained_segments_seconds": [[1,7],[2,3],[4,5],[8,10]],
      "window_row_indices": [0,1,2],
      "duration_seconds": 10,
      "expected_hull_seconds": [1,7],
      "expected_I16_for_both_sources": [1,11],
      "normalized_endpoint_pairs": [[1,16],[12,16]]
    },
    "whole_axis": {
      "retained_segments_seconds": [[0,1],[1,2],[2,3]],
      "window_row_indices": [0,1,2],
      "duration_seconds": 3,
      "expected_I16_for_both_sources": [0,15],
      "normalized_endpoint_pairs": [[0,16],[16,16]]
    },
    "exact_cell_boundary": {
      "retained_segments_seconds_as_decimal_strings": [["0.000","0.001"],["0.001","0.002"],["0.002","0.003"],["0.003","0.009"]],
      "window_row_indices": [0,1,2],
      "duration_seconds_as_decimal_string": "0.009",
      "expected_COIN_I16": [0,6],
      "expected_CrossTask_I16": [0,5],
      "explanation": "The scaled upper boundary is 5.000000000000001 in COIN binary64 and exactly 5 in CrossTask rational arithmetic."
    },
    "half_iou": {
      "prediction_I16": [0,0],
      "reference_I16": [0,1],
      "iou_as_ratio": [1,2],
      "expected_interval_test_for_both_sources": true
    }
  },
  "evidence_limit": "The fixture records source rules and synthetic coordinates. It carries no per-example original query, reference or feature values and makes no physical-clock or semantic-completeness claim."
}


==> data/niv_adjacent_pool_references.json <==
{
  "construction": "For K8 predictions on retained K6 videos keep the K8 finite reference flags. For K8 predictions on added videos set the K6-reference J flag to zero. Baseline K6 flags remain unchanged.",
  "metric": "same UID, identical full ordered plan, and I16 IoU >= 1/2",
  "pairs": [
    {
      "category_pair_cells": {
        "expanded_refs": {
          "added_video": {
            "00": 202,
            "01": 14,
            "10": 34,
            "11": 11
          },
          "other_retained_video": {
            "00": 3,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "same_evidence_other_plan": {
            "00": 305,
            "01": 15,
            "10": 16,
            "11": 0
          },
          "same_prediction": {
            "00": 1160,
            "01": 0,
            "10": 0,
            "11": 536
          },
          "same_video_other_interval": {
            "00": 8,
            "01": 0,
            "10": 0,
            "11": 0
          }
        },
        "fixed_previous_refs": {
          "added_video": {
            "00": 216,
            "01": 0,
            "10": 45,
            "11": 0
          },
          "other_retained_video": {
            "00": 3,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "same_evidence_other_plan": {
            "00": 305,
            "01": 15,
            "10": 16,
            "11": 0
          },
          "same_prediction": {
            "00": 1160,
            "01": 0,
            "10": 0,
            "11": 536
          },
          "same_video_other_interval": {
            "00": 8,
            "01": 0,
            "10": 0,
            "11": 0
          }
        }
      },
      "draw": 0,
      "head": "cm",
      "hits": {
        "baseline": 597,
        "expanded_refs": 576,
        "fixed_previous_refs": 551
      },
      "losses_expanded_refs": {
        "added_video": 34,
        "other_retained_video": 0,
        "same_evidence_other_plan": 16,
        "same_prediction": 0,
        "same_video_other_interval": 0
      },
      "losses_fixed_previous_refs": {
        "added_video": 45,
        "other_retained_video": 0,
        "same_evidence_other_plan": 16,
        "same_prediction": 0,
        "same_video_other_interval": 0
      },
      "new_reference_credit": {
        "new_hit_on_baseline_miss": 14,
        "rescued_baseline_hit": 11
      },
      "pair_cells": {
        "expanded_refs": {
          "00": 1678,
          "01": 29,
          "10": 50,
          "11": 547
        },
        "fixed_previous_refs": {
          "00": 1692,
          "01": 15,
          "10": 61,
          "11": 536
        }
      },
      "positions": 2304,
      "transition": [
        6,
        8
      ]
    },
    {
      "category_pair_cells": {
        "expanded_refs": {
          "added_video": {
            "00": 206,
            "01": 14,
            "10": 34,
            "11": 11
          },
          "other_retained_video": {
            "00": 5,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "same_evidence_other_plan": {
            "00": 305,
            "01": 11,
            "10": 13,
            "11": 0
          },
          "same_prediction": {
            "00": 1291,
            "01": 0,
            "10": 0,
            "11": 410
          },
          "same_video_other_interval": {
            "00": 4,
            "01": 0,
            "10": 0,
            "11": 0
          }
        },
        "fixed_previous_refs": {
          "added_video": {
            "00": 220,
            "01": 0,
            "10": 45,
            "11": 0
          },
          "other_retained_video": {
            "00": 5,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "same_evidence_other_plan": {
            "00": 305,
            "01": 11,
            "10": 13,
            "11": 0
          },
          "same_prediction": {
            "00": 1291,
            "01": 0,
            "10": 0,
            "11": 410
          },
          "same_video_other_interval": {
            "00": 4,
            "01": 0,
            "10": 0,
            "11": 0
          }
        }
      },
      "draw": 0,
      "head": "joint",
      "hits": {
        "baseline": 468,
        "expanded_refs": 446,
        "fixed_previous_refs": 421
      },
      "losses_expanded_refs": {
        "added_video": 34,
        "other_retained_video": 0,
        "same_evidence_other_plan": 13,
        "same_prediction": 0,
        "same_video_other_interval": 0
      },
      "losses_fixed_previous_refs": {
        "added_video": 45,
        "other_retained_video": 0,
        "same_evidence_other_plan": 13,
        "same_prediction": 0,
        "same_video_other_interval": 0
      },
      "new_reference_credit": {
        "new_hit_on_baseline_miss": 14,
        "rescued_baseline_hit": 11
      },
      "pair_cells": {
        "expanded_refs": {
          "00": 1811,
          "01": 25,
          "10": 47,
          "11": 421
        },
        "fixed_previous_refs": {
          "00": 1825,
          "01": 11,
          "10": 58,
          "11": 410
        }
      },
      "positions": 2304,
      "transition": [
        6,
        8
      ]
    },
    {
      "category_pair_cells": {
        "expanded_refs": {
          "added_video": {
            "00": 166,
            "01": 3,
            "10": 20,
            "11": 10
          },
          "other_retained_video": {
            "00": 1,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "same_evidence_other_plan": {
            "00": 291,
            "01": 17,
            "10": 13,
            "11": 0
          },
          "same_prediction": {
            "00": 1214,
            "01": 0,
            "10": 0,
            "11": 560
          },
          "same_video_other_interval": {
            "00": 9,
            "01": 0,
            "10": 0,
            "11": 0
          }
        },
        "fixed_previous_refs": {
          "added_video": {
            "00": 169,
            "01": 0,
            "10": 30,
            "11": 0
          },
          "other_retained_video": {
            "00": 1,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "same_evidence_other_plan": {
            "00": 291,
            "01": 17,
            "10": 13,
            "11": 0
          },
          "same_prediction": {
            "00": 1214,
            "01": 0,
            "10": 0,
            "11": 560
          },
          "same_video_other_interval": {
            "00": 9,
            "01": 0,
            "10": 0,
            "11": 0
          }
        }
      },
      "draw": 1,
      "head": "cm",
      "hits": {
        "baseline": 603,
        "expanded_refs": 590,
        "fixed_previous_refs": 577
      },
      "losses_expanded_refs": {
        "added_video": 20,
        "other_retained_video": 0,
        "same_evidence_other_plan": 13,
        "same_prediction": 0,
        "same_video_other_interval": 0
      },
      "losses_fixed_previous_refs": {
        "added_video": 30,
        "other_retained_video": 0,
        "same_evidence_other_plan": 13,
        "same_prediction": 0,
        "same_video_other_interval": 0
      },
      "new_reference_credit": {
        "new_hit_on_baseline_miss": 3,
        "rescued_baseline_hit": 10
      },
      "pair_cells": {
        "expanded_refs": {
          "00": 1681,
          "01": 20,
          "10": 33,
          "11": 570
        },
        "fixed_previous_refs": {
          "00": 1684,
          "01": 17,
          "10": 43,
          "11": 560
        }
      },
      "positions": 2304,
      "transition": [
        6,
        8
      ]
    },
    {
      "category_pair_cells": {
        "expanded_refs": {
          "added_video": {
            "00": 187,
            "01": 6,
            "10": 9,
            "11": 14
          },
          "other_retained_video": {
            "00": 5,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "same_evidence_other_plan": {
            "00": 299,
            "01": 11,
            "10": 7,
            "11": 0
          },
          "same_prediction": {
            "00": 1323,
            "01": 0,
            "10": 0,
            "11": 439
          },
          "same_video_other_interval": {
            "00": 3,
            "01": 1,
            "10": 0,
            "11": 0
          }
        },
        "fixed_previous_refs": {
          "added_video": {
            "00": 193,
            "01": 0,
            "10": 23,
            "11": 0
          },
          "other_retained_video": {
            "00": 5,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "same_evidence_other_plan": {
            "00": 299,
            "01": 11,
            "10": 7,
            "11": 0
          },
          "same_prediction": {
            "00": 1323,
            "01": 0,
            "10": 0,
            "11": 439
          },
          "same_video_other_interval": {
            "00": 3,
            "01": 1,
            "10": 0,
            "11": 0
          }
        }
      },
      "draw": 1,
      "head": "joint",
      "hits": {
        "baseline": 469,
        "expanded_refs": 471,
        "fixed_previous_refs": 451
      },
      "losses_expanded_refs": {
        "added_video": 9,
        "other_retained_video": 0,
        "same_evidence_other_plan": 7,
        "same_prediction": 0,
        "same_video_other_interval": 0
      },
      "losses_fixed_previous_refs": {
        "added_video": 23,
        "other_retained_video": 0,
        "same_evidence_other_plan": 7,
        "same_prediction": 0,
        "same_video_other_interval": 0
      },
      "new_reference_credit": {
        "new_hit_on_baseline_miss": 6,
        "rescued_baseline_hit": 14
      },
      "pair_cells": {
        "expanded_refs": {
          "00": 1817,
          "01": 18,
          "10": 16,
          "11": 453
        },
        "fixed_previous_refs": {
          "00": 1823,
          "01": 12,
          "10": 30,
          "11": 439
        }
      },
      "positions": 2304,
      "transition": [
        6,
        8
      ]
    },
    {
      "category_pair_cells": {
        "expanded_refs": {
          "added_video": {
            "00": 142,
            "01": 3,
            "10": 23,
            "11": 27
          },
          "other_retained_video": {
            "00": 2,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "same_evidence_other_plan": {
            "00": 305,
            "01": 16,
            "10": 15,
            "11": 0
          },
          "same_prediction": {
            "00": 1248,
            "01": 0,
            "10": 0,
            "11": 516
          },
          "same_video_other_interval": {
            "00": 6,
            "01": 0,
            "10": 1,
            "11": 0
          }
        },
        "fixed_previous_refs": {
          "added_video": {
            "00": 145,
            "01": 0,
            "10": 50,
            "11": 0
          },
          "other_retained_video": {
            "00": 2,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "same_evidence_other_plan": {
            "00": 305,
            "01": 16,
            "10": 15,
            "11": 0
          },
          "same_prediction": {
            "00": 1248,
            "01": 0,
            "10": 0,
            "11": 516
          },
          "same_video_other_interval": {
            "00": 6,
            "01": 0,
            "10": 1,
            "11": 0
          }
        }
      },
      "draw": 2,
      "head": "cm",
      "hits": {
        "baseline": 582,
        "expanded_refs": 562,
        "fixed_previous_refs": 532
      },
      "losses_expanded_refs": {
        "added_video": 23,
        "other_retained_video": 0,
        "same_evidence_other_plan": 15,
        "same_prediction": 0,
        "same_video_other_interval": 1
      },
      "losses_fixed_previous_refs": {
        "added_video": 50,
        "other_retained_video": 0,
        "same_evidence_other_plan": 15,
        "same_prediction": 0,
        "same_video_other_interval": 1
      },
      "new_reference_credit": {
        "new_hit_on_baseline_miss": 3,
        "rescued_baseline_hit": 27
      },
      "pair_cells": {
        "expanded_refs": {
          "00": 1703,
          "01": 19,
          "10": 39,
          "11": 543
        },
        "fixed_previous_refs": {
          "00": 1706,
          "01": 16,
          "10": 66,
          "11": 516
        }
      },
      "positions": 2304,
      "transition": [
        6,
        8
      ]
    },
    {
      "category_pair_cells": {
        "expanded_refs": {
          "added_video": {
            "00": 160,
            "01": 7,
            "10": 20,
            "11": 29
          },
          "other_retained_video": {
            "00": 4,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "same_evidence_other_plan": {
            "00": 314,
            "01": 11,
            "10": 12,
            "11": 0
          },
          "same_prediction": {
            "00": 1340,
            "01": 0,
            "10": 0,
            "11": 404
          },
          "same_video_other_interval": {
            "00": 3,
            "01": 0,
            "10": 0,
            "11": 0
          }
        },
        "fixed_previous_refs": {
          "added_video": {
            "00": 167,
            "01": 0,
            "10": 49,
            "11": 0
          },
          "other_retained_video": {
            "00": 4,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "same_evidence_other_plan": {
            "00": 314,
            "01": 11,
            "10": 12,
            "11": 0
          },
          "same_prediction": {
            "00": 1340,
            "01": 0,
            "10": 0,
            "11": 404
          },
          "same_video_other_interval": {
            "00": 3,
            "01": 0,
            "10": 0,
            "11": 0
          }
        }
      },
      "draw": 2,
      "head": "joint",
      "hits": {
        "baseline": 465,
        "expanded_refs": 451,
        "fixed_previous_refs": 415
      },
      "losses_expanded_refs": {
        "added_video": 20,
        "other_retained_video": 0,
        "same_evidence_other_plan": 12,
        "same_prediction": 0,
        "same_video_other_interval": 0
      },
      "losses_fixed_previous_refs": {
        "added_video": 49,
        "other_retained_video": 0,
        "same_evidence_other_plan": 12,
        "same_prediction": 0,
        "same_video_other_interval": 0
      },
      "new_reference_credit": {
        "new_hit_on_baseline_miss": 7,
        "rescued_baseline_hit": 29
      },
      "pair_cells": {
        "expanded_refs": {
          "00": 1821,
          "01": 18,
          "10": 32,
          "11": 433
        },
        "fixed_previous_refs": {
          "00": 1828,
          "01": 11,
          "10": 61,
          "11": 404
        }
      },
      "positions": 2304,
      "transition": [
        6,
        8
      ]
    }
  ],
  "schema": "CVSPP_NIV_ADJACENT_POOL_REFERENCES/1",
  "scope": "Three precommitted draws; 8 frozen states reuse 288 exposed NIV T4 VALID cases in each draw.",
  "source_aggregate_sha256": "c8b0a450801d538c985890cdfee7b6d16023bf34d21c4d0efe82bdfce2683dc0",
  "source_sha256": {
    "ROOT_R22_ALTERNATE_TRANSITION_BREAKDOWN_001.json": "3b60549be76208219c10eb8a2d600c1e15a0ab78925599ede43e66808f5da552",
    "ROOT_R22_ALTERNATE_TRANSITION_BREAKDOWN_ADOPTION_001.json": "14939d4030db7b380fd29f2d53f518b24c7c9197957e44c10eff11a8bf0f8c62",
    "ROOT_R22_ALTERNATE_TWO_CHAIN_CM_AND_POINT_SCORES_001.json": "19e35491940bd18b290ea5cfca6a66ef3d3ce214db6624852bc593d9212d67a6",
    "ROOT_R22_JOINT_TRANSITION_BREAKDOWN_001.json": "a8e0e40e9c6642cfc0dededa7f5eb5bc69e42cf5c2b868c1860606a2bf7a9a82",
    "ROOT_R22_JOINT_TRANSITION_BREAKDOWN_ADOPTION_001.json": "dc70b99d1638a7bde863f9c149db62f888d58b1b6480cc93de27cbe4262fad9e",
    "ROOT_WITNESS_SCORES_INDEPENDENT_RECOUNT_001.json": "0fa8ca4412d07079d584b81f4d9fd0c0174a55d28136c4278d19b0d521d63204",
    "r490_pool_reference_001/RESULT_001.json": "f33991d1008d6743bceefb3a32eb04386035dc790fa93f31ab4b697f2b88f206",
    "staged_r22_reference_scoring_001/score_frozen_worlds.py": "f31506dc12dca6557eb47151fae220a9698ce3f34d1d3d4b0985f6accfe87eca",
    "staged_r22_second_chain_001/reference_reprojection/README.md": "80787cc549ab1d7cd21057d9f6dc021fd40778e35a3b39637e030ae13c7f4b0f"
  }
}


==> data/niv_cached_route_timing.json <==
{
  "cached_input_to_cm_output": {
    "gpu_groups": {
      "NVIDIA GeForce RTX 3090": {
        "by_k": {
          "100": {
            "chunks": 850,
            "device_pairs": 6,
            "hypotheses": 13600,
            "peak_allocated_bytes_max": 3576666624,
            "peak_reserved_bytes_max": 3735027712,
            "plan_count_raw_range": [
              1,
              1
            ],
            "searched_decisions_raw_range": [
              13600,
              13600
            ],
            "seconds": {
              "cm_solve_s": {
                "median_of_device_medians": 1.5528803795,
                "raw_range": [
                  1.487139366,
                  1.694661483
                ]
              },
              "cm_unpack_s": {
                "median_of_device_medians": 0.1508590945,
                "raw_range": [
                  0.143592807,
                  0.159200151
                ]
              },
              "download_s": {
                "median_of_device_medians": 0.0057594035,
                "raw_range": [
                  0.002861811,
                  0.007395926
                ]
              },
              "forward_s": {
                "median_of_device_medians": 49.443262126,
                "raw_range": [
                  48.995097906,
                  50.104388693
                ]
              },
              "host_build_s": {
                "median_of_device_medians": 1.822e-05,
                "raw_range": [
                  8.879e-06,
                  3.4006e-05
                ]
              },
              "total_s": {
                "median_of_device_medians": 51.189989397,
                "raw_range": [
                  50.74471081,
                  51.74187367
                ]
              },
              "upload_s": {
                "median_of_device_medians": 0.00206310125,
                "raw_range": [
                  0.000838277,
                  0.003317712
                ]
              }
            },
            "trials": 12
          },
          "16": {
            "chunks": 136,
            "device_pairs": 6,
            "hypotheses": 2176,
            "peak_allocated_bytes_max": 166974464,
            "peak_reserved_bytes_max": 207618048,
            "plan_count_raw_range": [
              1,
              1
            ],
            "searched_decisions_raw_range": [
              2176,
              2176
            ],
            "seconds": {
              "cm_solve_s": {
                "median_of_device_medians": 0.2397910135,
                "raw_range": [
                  0.237491626,
                  0.243605758
                ]
              },
              "cm_unpack_s": {
                "median_of_device_medians": 0.02046763175,
                "raw_range": [
                  0.018509626,
                  0.025438683
                ]
              },
              "download_s": {
                "median_of_device_medians": 0.00091493775,
                "raw_range": [
                  0.000724055,
                  0.001254799
                ]
              },
              "forward_s": {
                "median_of_device_medians": 1.03633939375,
                "raw_range": [
                  1.012732723,
                  1.049470576
                ]
              },
              "host_build_s": {
                "median_of_device_medians": 1.619975e-05,
                "raw_range": [
                  8.985e-06,
                  4.2568e-05
                ]
              },
              "total_s": {
                "median_of_device_medians": 1.2988656935,
                "raw_range": [
                  1.272726886,
                  1.308882972
                ]
              },
              "upload_s": {
                "median_of_device_medians": 0.000511185,
                "raw_range": [
                  0.000310144,
                  0.001143361
                ]
              }
            },
            "trials": 12
          },
          "4": {
            "chunks": 34,
            "device_pairs": 6,
            "hypotheses": 544,
            "peak_allocated_bytes_max": 61371904,
            "peak_reserved_bytes_max": 75497472,
            "plan_count_raw_range": [
              1,
              1
            ],
            "searched_decisions_raw_range": [
              544,
              544
            ],
            "seconds": {
              "cm_solve_s": {
                "median_of_device_medians": 0.05709454825,
                "raw_range": [
                  0.055751232,
                  0.057942691
                ]
              },
              "cm_unpack_s": {
                "median_of_device_medians": 0.00332516825,
                "raw_range": [
                  0.003130167,
                  0.003714312
                ]
              },
              "download_s": {
                "median_of_device_medians": 0.000383069,
                "raw_range": [
                  0.000359206,
                  0.000437327
                ]
              },
              "forward_s": {
                "median_of_device_medians": 0.2358673345,
                "raw_range": [
                  0.231676615,
                  0.238603537
                ]
              },
              "host_build_s": {
                "median_of_device_medians": 8.44525e-06,
                "raw_range": [
                  6.802e-06,
                  1.0972e-05
                ]
              },
              "total_s": {
                "median_of_device_medians": 0.29672145375,
                "raw_range": [
                  0.292296425,
                  0.30028548
                ]
              },
              "upload_s": {
                "median_of_device_medians": 0.00016284075,
                "raw_range": [
                  0.000154475,
                  0.000189416
                ]
              }
            },
            "trials": 12
          },
          "45": {
            "chunks": 383,
            "device_pairs": 6,
            "hypotheses": 6120,
            "peak_allocated_bytes_max": 821984768,
            "peak_reserved_bytes_max": 960495616,
            "plan_count_raw_range": [
              1,
              1
            ],
            "searched_decisions_raw_range": [
              6120,
              6120
            ],
            "seconds": {
              "cm_solve_s": {
                "median_of_device_medians": 0.66877489525,
                "raw_range": [
                  0.665399571,
                  0.683629075
                ]
              },
              "cm_unpack_s": {
                "median_of_device_medians": 0.0686509635,
                "raw_range": [
                  0.062318058,
                  0.072591774
                ]
              },
              "download_s": {
                "median_of_device_medians": 0.00273284025,
                "raw_range": [
                  0.001592331,
                  0.006876192
                ]
              },
              "forward_s": {
                "median_of_device_medians": 7.09542188925,
                "raw_range": [
                  7.020218713,
                  7.137555766
                ]
              },
              "host_build_s": {
                "median_of_device_medians": 2.176025e-05,
                "raw_range": [
                  1.3638e-05,
                  7.6691e-05
                ]
              },
              "total_s": {
                "median_of_device_medians": 7.844690589,
                "raw_range": [
                  7.75996696,
                  7.882933761
                ]
              },
              "upload_s": {
                "median_of_device_medians": 0.00116148525,
                "raw_range": [
                  0.00059744,
                  0.018226981
                ]
              }
            },
            "trials": 12
          }
        },
        "paired_k100_over_k4_total_ratio_median": 172.93533646048013,
        "physical_devices": 6,
        "trials": 48
      },
      "Tesla V100S-PCIE-32GB": {
        "by_k": {
          "100": {
            "chunks": 850,
            "device_pairs": 2,
            "hypotheses": 13600,
            "peak_allocated_bytes_max": 3576666624,
            "peak_reserved_bytes_max": 3735027712,
            "plan_count_raw_range": [
              1,
              1
            ],
            "searched_decisions_raw_range": [
              13600,
              13600
            ],
            "seconds": {
              "cm_solve_s": {
                "median_of_device_medians": 1.561068853,
                "raw_range": [
                  1.500295481,
                  1.617227355
                ]
              },
              "cm_unpack_s": {
                "median_of_device_medians": 0.1522308215,
                "raw_range": [
                  0.14462429,
                  0.160502866
                ]
              },
              "download_s": {
                "median_of_device_medians": 0.006005563,
                "raw_range": [
                  0.005363557,
                  0.007412237
                ]
              },
              "forward_s": {
                "median_of_device_medians": 50.0967696495,
                "raw_range": [
                  49.737202628,
                  50.501775745
                ]
              },
              "host_build_s": {
                "median_of_device_medians": 1.78305e-05,
                "raw_range": [
                  9.337e-06,
                  2.5748e-05
                ]
              },
              "total_s": {
                "median_of_device_medians": 51.823921757,
                "raw_range": [
                  51.530488826,
                  52.180275053
                ]
              },
              "upload_s": {
                "median_of_device_medians": 0.0078290395,
                "raw_range": [
                  0.001507295,
                  0.02617568
                ]
              }
            },
            "trials": 4
          },
          "16": {
            "chunks": 136,
            "device_pairs": 2,
            "hypotheses": 2176,
            "peak_allocated_bytes_max": 166974464,
            "peak_reserved_bytes_max": 207618048,
            "plan_count_raw_range": [
              1,
              1
            ],
            "searched_decisions_raw_range": [
              2176,
              2176
            ],
            "seconds": {
              "cm_solve_s": {
                "median_of_device_medians": 0.2449685945,
                "raw_range": [
                  0.239176031,
                  0.259213697
                ]
              },
              "cm_unpack_s": {
                "median_of_device_medians": 0.0203071725,
                "raw_range": [
                  0.018304977,
                  0.022777968
                ]
              },
              "download_s": {
                "median_of_device_medians": 0.00103198,
                "raw_range": [
                  0.000804331,
                  0.001246394
                ]
              },
              "forward_s": {
                "median_of_device_medians": 1.005273677,
                "raw_range": [
                  0.99888299,
                  1.013353014
                ]
              },
              "host_build_s": {
                "median_of_device_medians": 1.57355e-05,
                "raw_range": [
                  1.1256e-05,
                  2.2347e-05
                ]
              },
              "total_s": {
                "median_of_device_medians": 1.2722214365,
                "raw_range": [
                  1.258852036,
                  1.29684827
                ]
              },
              "upload_s": {
                "median_of_device_medians": 0.000624277,
                "raw_range": [
                  0.000370783,
                  0.000971556
                ]
              }
            },
            "trials": 4
          },
          "4": {
            "chunks": 34,
            "device_pairs": 2,
            "hypotheses": 544,
            "peak_allocated_bytes_max": 61371904,
            "peak_reserved_bytes_max": 75497472,
            "plan_count_raw_range": [
              1,
              1
            ],
            "searched_decisions_raw_range": [
              544,
              544
            ],
            "seconds": {
              "cm_solve_s": {
                "median_of_device_medians": 0.05705712475,
                "raw_range": [
                  0.056796726,
                  0.057287257
                ]
              },
              "cm_unpack_s": {
                "median_of_device_medians": 0.003290347,
                "raw_range": [
                  0.003092321,
                  0.003481186
                ]
              },
              "download_s": {
                "median_of_device_medians": 0.0004681505,
                "raw_range": [
                  0.000397608,
                  0.000637672
                ]
              },
              "forward_s": {
                "median_of_device_medians": 0.2278967075,
                "raw_range": [
                  0.227405312,
                  0.228531829
                ]
              },
              "host_build_s": {
                "median_of_device_medians": 8.7845e-06,
                "raw_range": [
                  7.33e-06,
                  1.1293e-05
                ]
              },
              "total_s": {
                "median_of_device_medians": 0.2888924595,
                "raw_range": [
                  0.288419385,
                  0.289716933
                ]
              },
              "upload_s": {
                "median_of_device_medians": 0.00017134525,
                "raw_range": [
                  0.000150034,
                  0.000182743
                ]
              }
            },
            "trials": 4
          },
          "45": {
            "chunks": 383,
            "device_pairs": 2,
            "hypotheses": 6120,
            "peak_allocated_bytes_max": 821984768,
            "peak_reserved_bytes_max": 960495616,
            "plan_count_raw_range": [
              1,
              1
            ],
            "searched_decisions_raw_range": [
              6120,
              6120
            ],
            "seconds": {
              "cm_solve_s": {
                "median_of_device_medians": 0.67553600775,
                "raw_range": [
                  0.670745683,
                  0.680880473
                ]
              },
              "cm_unpack_s": {
                "median_of_device_medians": 0.067340546,
                "raw_range": [
                  0.063292818,
                  0.069732838
                ]
              },
              "download_s": {
                "median_of_device_medians": 0.00243617025,
                "raw_range": [
                  0.001507069,
                  0.002818617
                ]
              },
              "forward_s": {
                "median_of_device_medians": 7.107644597,
                "raw_range": [
                  7.0449193,
                  7.15949644
                ]
              },
              "host_build_s": {
                "median_of_device_medians": 1.8394e-05,
                "raw_range": [
                  1.2545e-05,
                  2.1904e-05
                ]
              },
              "total_s": {
                "median_of_device_medians": 7.85405039575,
                "raw_range": [
                  7.797000236,
                  7.901759471
                ]
              },
              "upload_s": {
                "median_of_device_medians": 0.00107468075,
                "raw_range": [
                  0.000672807,
                  0.001397591
                ]
              }
            },
            "trials": 4
          }
        },
        "paired_k100_over_k4_total_ratio_median": 179.38984043443685,
        "physical_devices": 2,
        "trials": 16
      }
    },
    "physical_devices": 8,
    "scope": "Generated host-cached inputs, seeded random weights and scalar compatible-mass output",
    "status": "PASS_64_GENERATED_CACHED_ROUTE_TIMING_TRIALS",
    "trials": 64
  },
  "scalar_only_on_separate_generated_scores": {
    "by_distinct_modal_plan_count": {
      "1": {
        "evaluated_decisions": 13600,
        "thread_cpu_median_s": 1.438704089,
        "thread_cpu_range_s": [
          1.429209193,
          1.44202516
        ],
        "trials": 3,
        "wall_median_s": 1.438959015,
        "wall_range_s": [
          1.429278139,
          1.442126885
        ]
      },
      "16": {
        "evaluated_decisions": 217600,
        "thread_cpu_median_s": 2.919580062,
        "thread_cpu_range_s": [
          2.919064355,
          2.929302768
        ],
        "trials": 3,
        "wall_median_s": 2.919720471,
        "wall_range_s": [
          2.919293351,
          2.92963174
        ]
      },
      "4": {
        "evaluated_decisions": 54400,
        "thread_cpu_median_s": 1.744844486,
        "thread_cpu_range_s": [
          1.740429309,
          1.750122706
        ],
        "trials": 3,
        "wall_median_s": 1.74498791,
        "wall_range_s": [
          1.740590926,
          1.750231592
        ]
      },
      "64": {
        "evaluated_decisions": 870400,
        "thread_cpu_median_s": 7.637616316,
        "thread_cpu_range_s": [
          7.626739844,
          7.64565454
        ],
        "trials": 3,
        "wall_median_s": 7.638168996,
        "wall_range_s": [
          7.627118951,
          7.646148521
        ]
      }
    },
    "generated_candidates": 100,
    "intervals": 13600,
    "ordered_compatibility_links": 397600,
    "scope": "Generated score banks with unchanged interval scores and reordered action probabilities. Single-thread scalar compatible-mass solve on a shared Intel Xeon Gold 5220 host. Setup, model forward, transfers and verification excluded.",
    "trials": 12
  },
  "schema": "CVSPP_GENERATED_CACHED_ROUTE_AND_SCALAR_TIMING/1"
}


==> data/niv_chunk.json <==
{
  "K": 100,
  "M": 16,
  "batch": 1,
  "cohorts": {
    "NVIDIA GeForce RTX 3090": {
      "16": {
        "cm_plan_pool_counts": [
          1
        ],
        "cm_tuple_agrees_with_own_warm_b16": 12,
        "devices": 6,
        "measured_runs": 12,
        "median_device_median_forward_ns": 49477735379.5,
        "median_device_median_total_ns": 51219767013.0,
        "modal_plan_changes_max": 0,
        "native_both_tuples_agree_with_own_warm_b16": 12,
        "native_joint_max_abs": 0.0,
        "peak_allocated_bytes": 3576666624,
        "planner_max_abs": 0.0,
        "total_ns_range": [
          51001074056,
          51916257590
        ]
      },
      "32": {
        "cm_plan_pool_counts": [
          1
        ],
        "cm_tuple_agrees_with_own_warm_b16": 12,
        "devices": 6,
        "measured_runs": 12,
        "median_device_median_forward_ns": 41727291490.75,
        "median_device_median_total_ns": 43414646346.5,
        "modal_plan_changes_max": 0,
        "native_both_tuples_agree_with_own_warm_b16": 12,
        "native_joint_max_abs": 0.0,
        "peak_allocated_bytes": 6734574592,
        "planner_max_abs": 3.8743019104003906e-07,
        "total_ns_range": [
          43228075423,
          44023507252
        ]
      },
      "8": {
        "cm_plan_pool_counts": [
          1
        ],
        "cm_tuple_agrees_with_own_warm_b16": 12,
        "devices": 6,
        "measured_runs": 12,
        "median_device_median_forward_ns": 51165657796.25,
        "median_device_median_total_ns": 52793050784.75,
        "modal_plan_changes_max": 0,
        "native_both_tuples_agree_with_own_warm_b16": 12,
        "native_joint_max_abs": 0.0,
        "peak_allocated_bytes": 1995615744,
        "planner_max_abs": 3.5762786865234375e-07,
        "total_ns_range": [
          52491218087,
          53574082864
        ]
      }
    },
    "Tesla V100S-PCIE-32GB": {
      "16": {
        "cm_plan_pool_counts": [
          1
        ],
        "cm_tuple_agrees_with_own_warm_b16": 4,
        "devices": 2,
        "measured_runs": 4,
        "median_device_median_forward_ns": 50175145095.5,
        "median_device_median_total_ns": 51840226262.25,
        "modal_plan_changes_max": 0,
        "native_both_tuples_agree_with_own_warm_b16": 4,
        "native_joint_max_abs": 0.0,
        "peak_allocated_bytes": 3576666624,
        "planner_max_abs": 0.0,
        "total_ns_range": [
          51569373524,
          52044671463
        ]
      },
      "32": {
        "cm_plan_pool_counts": [
          1
        ],
        "cm_tuple_agrees_with_own_warm_b16": 4,
        "devices": 2,
        "measured_runs": 4,
        "median_device_median_forward_ns": 41342403907.5,
        "median_device_median_total_ns": 43055616139.0,
        "modal_plan_changes_max": 0,
        "native_both_tuples_agree_with_own_warm_b16": 4,
        "native_joint_max_abs": 0.0,
        "peak_allocated_bytes": 6734574592,
        "planner_max_abs": 4.172325134277344e-07,
        "total_ns_range": [
          42853345473,
          43253812386
        ]
      },
      "8": {
        "cm_plan_pool_counts": [
          1
        ],
        "cm_tuple_agrees_with_own_warm_b16": 4,
        "devices": 2,
        "measured_runs": 4,
        "median_device_median_forward_ns": 51445867677.0,
        "median_device_median_total_ns": 53114732572.25,
        "modal_plan_changes_max": 0,
        "native_both_tuples_agree_with_own_warm_b16": 4,
        "native_joint_max_abs": 0.0,
        "peak_allocated_bytes": 1995615744,
        "planner_max_abs": 5.960464477539062e-07,
        "total_ns_range": [
          53001223986,
          53297220302
        ]
      }
    }
  },
  "generated": true,
  "intervals": 13600,
  "measured_count": 48,
  "random_weights": true,
  "schema": "OSEF_GENERATED_K100_CHUNK_WIDTH_TIMING/1",
  "warmup_width": 16,
  "widths": [
    8,
    16,
    32
  ]
}


==> data/niv_cutoff_fixed_scores_r394.json <==
{
  "schema": "NIV_T4_R057_FINITE_REPLAY_COUNTS/1",
  "source": {
    "experiment": "R057",
    "aggregate_bytes": 390725,
    "aggregate_sha256": "d6f66fb2c879568cff2d07409e9980709fd45edbe211b1b59d9ba9b6afec9645"
  },
  "cohort": {
    "dataset": "NIV",
    "split": "exposed chronological-v2 validation",
    "actions": 4,
    "candidate_videos": 4,
    "interval_hypotheses": 544,
    "distinct_cases": 288,
    "frozen_fits": [
      {
        "seed": 0,
        "evidence_condition": "G-score"
      },
      {
        "seed": 0,
        "evidence_condition": "G-uniform"
      },
      {
        "seed": 1,
        "evidence_condition": "G-score"
      },
      {
        "seed": 1,
        "evidence_condition": "G-uniform"
      },
      {
        "seed": 2,
        "evidence_condition": "G-score"
      },
      {
        "seed": 2,
        "evidence_condition": "G-uniform"
      },
      {
        "seed": 3,
        "evidence_condition": "G-score"
      },
      {
        "seed": 3,
        "evidence_condition": "G-uniform"
      }
    ],
    "same_cases_reused_across_fits": true
  },
  "reference_policy": "finite I16",
  "metric": "joint video, interval and ordered-plan success against the same reference",
  "paired_decoding_iou": {
    "first": "0.50",
    "second": "0.90"
  },
  "rows": [
    {
      "evaluation_iou": "0.50",
      "model_case_positions": 2304,
      "joint_successes_by_decoding_iou": {
        "0.50": 604,
        "0.80": 484,
        "0.90": 481,
        "1.00": 474
      },
      "paired_counts": {
        "both": 433,
        "first_only": 171,
        "second_only": 48,
        "neither": 1652
      }
    },
    {
      "evaluation_iou": "0.90",
      "model_case_positions": 2304,
      "joint_successes_by_decoding_iou": {
        "0.50": 8,
        "0.80": 38,
        "0.90": 46,
        "1.00": 29
      },
      "paired_counts": {
        "both": 1,
        "first_only": 7,
        "second_only": 45,
        "neither": 2251
      }
    }
  ]
}


==> data/niv_decoder_coverage.json <==
{
  "decoder_order": [
    "Native MAP",
    "CM at decoding IoU 0.5",
    "CM at decoding IoU 0.8",
    "CM at decoding IoU 0.9"
  ],
  "event": "Joint success at IoU >= 0.5, with the video, interval and exact ordered plan matching one reference.",
  "pair_cell_order": [
    "both",
    "first_only",
    "second_only",
    "neither"
  ],
  "rows": [
    {
      "anchor_union": 40,
      "denominator": 288,
      "oracle_bounds": [
        40,
        48
      ],
      "pairs": {
        "0:1": [
          24,
          6,
          10,
          248
        ],
        "0:2": [
          23,
          7,
          4,
          254
        ],
        "0:3": [
          24,
          6,
          5,
          253
        ],
        "1:2": [
          24,
          10,
          3,
          251
        ],
        "1:3": [
          23,
          11,
          6,
          248
        ]
      },
      "reference": "canonical",
      "state": "S0_G-score",
      "successes": [
        30,
        34,
        27,
        29
      ],
      "witnesses": {
        "lower": {
          "0000": 248,
          "0100": 5,
          "0101": 1,
          "0111": 4,
          "1001": 3,
          "1011": 3,
          "1100": 4,
          "1110": 2,
          "1111": 18
        },
        "upper": {
          "0000": 240,
          "0001": 5,
          "0010": 3,
          "0100": 9,
          "0110": 1,
          "1000": 5,
          "1001": 1,
          "1100": 1,
          "1111": 23
        }
      }
    },
    {
      "anchor_union": 72,
      "denominator": 288,
      "oracle_bounds": [
        73,
        85
      ],
      "pairs": {
        "0:1": [
          42,
          8,
          22,
          216
        ],
        "0:2": [
          41,
          9,
          9,
          229
        ],
        "0:3": [
          44,
          6,
          10,
          228
        ],
        "1:2": [
          44,
          20,
          6,
          218
        ],
        "1:3": [
          45,
          19,
          9,
          215
        ]
      },
      "reference": "finite",
      "state": "S0_G-score",
      "successes": [
        50,
        64,
        50,
        54
      ],
      "witnesses": {
        "lower": {
          "0000": 215,
          "0001": 1,
          "0100": 13,
          "0111": 9,
          "1001": 2,
          "1011": 6,
          "1100": 6,
          "1101": 1,
          "1111": 35
        },
        "upper": {
          "0000": 203,
          "0001": 7,
          "0010": 6,
          "0100": 19,
          "0111": 3,
          "1000": 6,
          "1001": 2,
          "1101": 1,
          "1111": 41
        }
      }
    },
    {
      "anchor_union": 46,
      "denominator": 288,
      "oracle_bounds": [
        46,
        47
      ],
      "pairs": {
        "0:1": [
          28,
          1,
          17,
          242
        ],
        "0:2": [
          25,
          4,
          9,
          250
        ],
        "0:3": [
          26,
          3,
          7,
          252
        ],
        "1:2": [
          33,
          12,
          1,
          242
        ],
        "1:3": [
          33,
          12,
          0,
          243
        ]
      },
      "reference": "canonical",
      "state": "S0_G-uniform",
      "successes": [
        29,
        45,
        34,
        33
      ],
      "witnesses": {
        "lower": {
          "0000": 242,
          "0100": 8,
          "0110": 2,
          "0111": 7,
          "1010": 1,
          "1100": 2,
          "1101": 2,
          "1111": 24
        },
        "upper": {
          "0000": 241,
          "0010": 1,
          "0100": 9,
          "0110": 1,
          "0111": 7,
          "1000": 1,
          "1100": 2,
          "1101": 1,
          "1111": 25
        }
      }
    },
    {
      "anchor_union": 89,
      "denominator": 288,
      "oracle_bounds": [
        89,
        97
      ],
      "pairs": {
        "0:1": [
          53,
          7,
          29,
          199
        ],
        "0:2": [
          53,
          7,
          13,
          215
        ],
        "0:3": [
          49,
          11,
          10,
          218
        ],
        "1:2": [
          62,
          20,
          4,
          202
        ],
        "1:3": [
          55,
          27,
          4,
          202
        ]
      },
      "reference": "finite",
      "state": "S0_G-uniform",
      "successes": [
        60,
        82,
        66,
        59
      ],
      "witnesses": {
        "lower": {
          "0000": 199,
          "0100": 16,
          "0110": 3,
          "0111": 10,
          "1000": 3,
          "1011": 4,
          "1100": 4,
          "1110": 4,
          "1111": 45
        },
        "upper": {
          "0000": 191,
          "0001": 4,
          "0010": 4,
          "0100": 20,
          "0110": 3,
          "0111": 6,
          "1000": 7,
          "1110": 4,
          "1111": 49
        }
      }
    },
    {
      "anchor_union": 44,
      "denominator": 288,
      "oracle_bounds": [
        45,
        52
      ],
      "pairs": {
        "0:1": [
          30,
          3,
          11,
          244
        ],
        "0:2": [
          30,
          3,
          6,
          249
        ],
        "0:3": [
          30,
          3,
          6,
          249
        ],
        "1:2": [
          32,
          9,
          4,
          243
        ],
        "1:3": [
          32,
          9,
          4,
          243
        ]
      },
      "reference": "canonical",
      "state": "S1_G-score",
      "successes": [
        33,
        41,
        36,
        36
      ],
      "witnesses": {
        "lower": {
          "0000": 243,
          "0011": 1,
          "0100": 6,
          "0111": 5,
          "1011": 3,
          "1100": 3,
          "1111": 27
        },
        "upper": {
          "0000": 236,
          "0001": 4,
          "0010": 4,
          "0100": 9,
          "0111": 2,
          "1000": 3,
          "1111": 30
        }
      }
    },
    {
      "anchor_union": 80,
      "denominator": 288,
      "oracle_bounds": [
        81,
        90
      ],
      "pairs": {
        "0:1": [
          55,
          6,
          19,
          208
        ],
        "0:2": [
          56,
          5,
          8,
          219
        ],
        "0:3": [
          58,
          3,
          7,
          220
        ],
        "1:2": [
          57,
          17,
          7,
          207
        ],
        "1:3": [
          58,
          16,
          7,
          207
        ]
      },
      "reference": "finite",
      "state": "S1_G-score",
      "successes": [
        61,
        74,
        64,
        65
      ],
      "witnesses": {
        "lower": {
          "0000": 207,
          "0011": 1,
          "0100": 12,
          "0110": 1,
          "0111": 6,
          "1011": 6,
          "1100": 3,
          "1101": 2,
          "1111": 50
        },
        "upper": {
          "0000": 198,
          "0001": 4,
          "0010": 6,
          "0100": 16,
          "0101": 1,
          "0111": 2,
          "1000": 3,
          "1001": 2,
          "1011": 1,
          "1111": 55
        }
      }
    },
    {
      "anchor_union": 47,
      "denominator": 288,
      "oracle_bounds": [
        47,
        54
      ],
      "pairs": {
        "0:1": [
          29,
          6,
          12,
          241
        ],
        "0:2": [
          32,
          3,
          4,
          249
        ],
        "0:3": [
          29,
          6,
          5,
          248
        ],
        "1:2": [
          31,
          10,
          5,
          242
        ],
        "1:3": [
          28,
          13,
          6,
          241
        ]
      },
      "reference": "canonical",
      "state": "S1_G-uniform",
      "successes": [
        35,
        41,
        36,
        34
      ],
      "witnesses": {
        "lower": {
          "0000": 241,
          "0100": 7,
          "0101": 1,
          "0111": 4,
          "1001": 1,
          "1011": 5,
          "1100": 2,
          "1110": 4,
          "1111": 23
        },
        "upper": {
          "0000": 234,
          "0001": 5,
          "0010": 2,
          "0100": 10,
          "0110": 2,
          "1000": 3,
          "1010": 2,
          "1011": 1,
          "1110": 1,
          "1111": 28
        }
      }
    },
    {
      "anchor_union": 80,
      "denominator": 288,
      "oracle_bounds": [
        80,
        88
      ],
      "pairs": {
        "0:1": [
          54,
          7,
          19,
          208
        ],
        "0:2": [
          55,
          6,
          5,
          222
        ],
        "0:3": [
          51,
          10,
          6,
          221
        ],
        "1:2": [
          55,
          18,
          5,
          210
        ],
        "1:3": [
          53,
          20,
          4,
          211
        ]
      },
      "reference": "finite",
      "state": "S1_G-uniform",
      "successes": [
        61,
        73,
        60,
        57
      ],
      "witnesses": {
        "lower": {
          "0000": 208,
          "0100": 13,
          "0101": 1,
          "0111": 5,
          "1000": 2,
          "1010": 1,
          "1011": 4,
          "1100": 4,
          "1110": 3,
          "1111": 47
        },
        "upper": {
          "0000": 200,
          "0001": 4,
          "0010": 4,
          "0100": 17,
          "0101": 1,
          "0111": 1,
          "1000": 6,
          "1010": 1,
          "1110": 3,
          "1111": 51
        }
      }
    },
    {
      "anchor_union": 46,
      "denominator": 288,
      "oracle_bounds": [
        46,
        52
      ],
      "pairs": {
        "0:1": [
          32,
          6,
          8,
          242
        ],
        "0:2": [
          34,
          4,
          3,
          247
        ],
        "0:3": [
          35,
          3,
          3,
          247
        ],
        "1:2": [
          31,
          9,
          6,
          242
        ],
        "1:3": [
          32,
          8,
          6,
          242
        ]
      },
      "reference": "canonical",
      "state": "S2_G-score",
      "successes": [
        38,
        40,
        37,
        38
      ],
      "witnesses": {
        "lower": {
          "0000": 242,
          "0100": 5,
          "0111": 3,
          "1011": 6,
          "1100": 3,
          "1101": 1,
          "1111": 28
        },
        "upper": {
          "0000": 236,
          "0001": 3,
          "0010": 3,
          "0100": 8,
          "1000": 3,
          "1011": 3,
          "1101": 1,
          "1111": 31
        }
      }
    },
    {
      "anchor_union": 87,
      "denominator": 288,
      "oracle_bounds": [
        87,
        100
      ],
      "pairs": {
        "0:1": [
          55,
          7,
          25,
          201
        ],
        "0:2": [
          52,
          10,
          7,
          219
        ],
        "0:3": [
          54,
          8,
          6,
          220
        ],
        "1:2": [
          52,
          28,
          7,
          201
        ],
        "1:3": [
          53,
          27,
          7,
          201
        ]
      },
      "reference": "finite",
      "state": "S2_G-score",
      "successes": [
        62,
        80,
        59,
        60
      ],
      "witnesses": {
        "lower": {
          "0000": 201,
          "0100": 18,
          "0110": 1,
          "0111": 6,
          "1011": 7,
          "1100": 8,
          "1101": 2,
          "1111": 45
        },
        "upper": {
          "0000": 188,
          "0001": 6,
          "0010": 7,
          "0100": 25,
          "1000": 6,
          "1001": 1,
          "1100": 2,
          "1101": 1,
          "1111": 52
        }
      }
    },
    {
      "anchor_union": 44,
      "denominator": 288,
      "oracle_bounds": [
        45,
        51
      ],
      "pairs": {
        "0:1": [
          28,
          5,
          11,
          244
        ],
        "0:2": [
          27,
          6,
          4,
          251
        ],
        "0:3": [
          29,
          4,
          3,
          252
        ],
        "1:2": [
          25,
          14,
          6,
          243
        ],
        "1:3": [
          28,
          11,
          4,
          245
        ]
      },
      "reference": "canonical",
      "state": "S2_G-uniform",
      "successes": [
        33,
        39,
        31,
        32
      ],
      "witnesses": {
        "lower": {
          "0000": 243,
          "0010": 1,
          "0100": 8,
          "0111": 3,
          "1010": 1,
          "1011": 4,
          "1100": 3,
          "1101": 3,
          "1111": 22
        },
        "upper": {
          "0000": 237,
          "0001": 3,
          "0010": 4,
          "0100": 11,
          "1000": 3,
          "1010": 1,
          "1011": 1,
          "1101": 3,
          "1111": 25
        }
      }
    },
    {
      "anchor_union": 90,
      "denominator": 288,
      "oracle_bounds": [
        90,
        98
      ],
      "pairs": {
        "0:1": [
          57,
          8,
          25,
          198
        ],
        "0:2": [
          51,
          14,
          5,
          218
        ],
        "0:3": [
          53,
          12,
          3,
          220
        ],
        "1:2": [
          49,
          33,
          7,
          199
        ],
        "1:3": [
          50,
          32,
          6,
          200
        ]
      },
      "reference": "finite",
      "state": "S2_G-uniform",
      "successes": [
        65,
        82,
        56,
        56
      ],
      "witnesses": {
        "lower": {
          "0000": 198,
          "0100": 20,
          "0110": 2,
          "0111": 3,
          "1000": 1,
          "1010": 1,
          "1011": 6,
          "1100": 10,
          "1101": 3,
          "1111": 44
        },
        "upper": {
          "0000": 190,
          "0001": 3,
          "0010": 5,
          "0100": 25,
          "1000": 5,
          "1001": 1,
          "1011": 2,
          "1100": 7,
          "1101": 1,
          "1111": 49
        }
      }
    },
    {
      "anchor_union": 47,
      "denominator": 288,
      "oracle_bounds": [
        47,
        51
      ],
      "pairs": {
        "0:1": [
          29,
          6,
          12,
          241
        ],
        "0:2": [
          31,
          4,
          6,
          247
        ],
        "0:3": [
          32,
          3,
          7,
          246
        ],
        "1:2": [
          33,
          8,
          4,
          243
        ],
        "1:3": [
          34,
          7,
          5,
          242
        ]
      },
      "reference": "canonical",
      "state": "S3_G-score",
      "successes": [
        35,
        41,
        37,
        39
      ],
      "witnesses": {
        "lower": {
          "0000": 241,
          "0100": 5,
          "0101": 1,
          "0111": 6,
          "1000": 1,
          "1001": 1,
          "1011": 4,
          "1100": 2,
          "1111": 27
        },
        "upper": {
          "0000": 237,
          "0001": 2,
          "0010": 2,
          "0100": 7,
          "0101": 1,
          "0111": 4,
          "1000": 3,
          "1001": 1,
          "1011": 2,
          "1111": 29
        }
      }
    },
    {
      "anchor_union": 79,
      "denominator": 288,
      "oracle_bounds": [
        81,
        88
      ],
      "pairs": {
        "0:1": [
          55,
          4,
          20,
          209
        ],
        "0:2": [
          55,
          4,
          9,
          220
        ],
        "0:3": [
          56,
          3,
          9,
          220
        ],
        "1:2": [
          60,
          15,
          4,
          209
        ],
        "1:3": [
          59,
          16,
          6,
          207
        ]
      },
      "reference": "finite",
      "state": "S3_G-score",
      "successes": [
        59,
        75,
        64,
        65
      ],
      "witnesses": {
        "lower": {
          "0000": 207,
          "0001": 2,
          "0100": 11,
          "0110": 2,
          "0111": 7,
          "1011": 4,
          "1100": 3,
          "1101": 1,
          "1111": 51
        },
        "upper": {
          "0000": 200,
          "0001": 5,
          "0010": 4,
          "0100": 15,
          "0110": 1,
          "0111": 4,
          "1000": 3,
          "1001": 1,
          "1111": 55
        }
      }
    },
    {
      "anchor_union": 45,
      "denominator": 288,
      "oracle_bounds": [
        47,
        53
      ],
      "pairs": {
        "0:1": [
          26,
          5,
          14,
          243
        ],
        "0:2": [
          29,
          2,
          11,
          246
        ],
        "0:3": [
          29,
          2,
          11,
          246
        ],
        "1:2": [
          33,
          7,
          7,
          241
        ],
        "1:3": [
          33,
          7,
          7,
          241
        ]
      },
      "reference": "canonical",
      "state": "S3_G-uniform",
      "successes": [
        31,
        40,
        40,
        40
      ],
      "witnesses": {
        "lower": {
          "0000": 241,
          "0011": 2,
          "0100": 5,
          "0111": 9,
          "1011": 5,
          "1100": 2,
          "1111": 24
        },
        "upper": {
          "0000": 235,
          "0001": 4,
          "0010": 4,
          "0100": 7,
          "0111": 7,
          "1000": 2,
          "1011": 3,
          "1111": 26
        }
      }
    },
    {
      "anchor_union": 79,
      "denominator": 288,
      "oracle_bounds": [
        79,
        85
      ],
      "pairs": {
        "0:1": [
          51,
          5,
          23,
          209
        ],
        "0:2": [
          50,
          6,
          15,
          217
        ],
        "0:3": [
          53,
          3,
          12,
          220
        ],
        "1:2": [
          62,
          12,
          3,
          211
        ],
        "1:3": [
          60,
          14,
          5,
          209
        ]
      },
      "reference": "finite",
      "state": "S3_G-uniform",
      "successes": [
        56,
        74,
        65,
        65
      ],
      "witnesses": {
        "lower": {
          "0000": 209,
          "0100": 8,
          "0110": 3,
          "0111": 12,
          "1001": 2,
          "1011": 3,
          "1100": 3,
          "1101": 1,
          "1111": 47
        },
        "upper": {
          "0000": 203,
          "0001": 3,
          "0010": 3,
          "0100": 11,
          "0110": 3,
          "0111": 9,
          "1000": 3,
          "1001": 2,
          "1101": 1,
          "1111": 50
        }
      }
    }
  ],
  "schema": "NIV_FOUR_ACTION_DECODER_COVERAGE/1",
  "summary": {
    "canonical": {
      "denominator": 2304,
      "four_distinct_decoder_union_bounds": [
        363,
        408
      ],
      "two_anchor_union": 359
    },
    "finite": {
      "denominator": 2304,
      "four_distinct_decoder_union_bounds": [
        660,
        731
      ],
      "two_anchor_union": 656
    }
  },
  "unit": "A frozen fit and exposed validation case. Each fit reuses the same 288 cases.",
  "witness_note": "Each witness is a hypothetical four-decoder success table matching every recorded pair."
}


==> data/niv_dense_forward_scale.json <==
{
  "K_pair": [
    16,
    45
  ],
  "checkpoint_forward_time_ratio_extents": {
    "max": "5.041536819",
    "min": "4.807778309"
  },
  "checkpoint_forward_time_ratios": [
    {
      "gpu_model": "NVIDIA GeForce RTX 3090",
      "median_ratio_K45_over_K16": "4.862451644",
      "median_synchronized_forward_ms": {
        "16": "1035.447028500",
        "45": "5034.811106000"
      },
      "state": "T4_S0_G-score"
    },
    {
      "gpu_model": "NVIDIA GeForce RTX 3090",
      "median_ratio_K45_over_K16": "4.813513485",
      "median_synchronized_forward_ms": {
        "16": "1055.385814500",
        "45": "5080.113850000"
      },
      "state": "T4_S0_G-uniform"
    },
    {
      "gpu_model": "Tesla V100S-PCIE-32GB",
      "median_ratio_K45_over_K16": "4.991316035",
      "median_synchronized_forward_ms": {
        "16": "1058.412486000",
        "45": "5282.871212500"
      },
      "state": "T4_S1_G-score"
    },
    {
      "gpu_model": "Tesla V100S-PCIE-32GB",
      "median_ratio_K45_over_K16": "5.041536819",
      "median_synchronized_forward_ms": {
        "16": "1037.773927500",
        "45": "5231.975465000"
      },
      "state": "T4_S1_G-uniform"
    },
    {
      "gpu_model": "NVIDIA GeForce RTX 3090",
      "median_ratio_K45_over_K16": "4.812108860",
      "median_synchronized_forward_ms": {
        "16": "1046.183475500",
        "45": "5034.348772000"
      },
      "state": "T4_S2_G-score"
    },
    {
      "gpu_model": "NVIDIA GeForce RTX 3090",
      "median_ratio_K45_over_K16": "4.890956097",
      "median_synchronized_forward_ms": {
        "16": "1035.504469500",
        "45": "5064.606899000"
      },
      "state": "T4_S2_G-uniform"
    },
    {
      "gpu_model": "NVIDIA GeForce RTX 3090",
      "median_ratio_K45_over_K16": "4.807778309",
      "median_synchronized_forward_ms": {
        "16": "1050.004816500",
        "45": "5048.190381500"
      },
      "state": "T4_S3_G-score"
    },
    {
      "gpu_model": "NVIDIA GeForce RTX 3090",
      "median_ratio_K45_over_K16": "4.828545473",
      "median_synchronized_forward_ms": {
        "16": "1047.107012000",
        "45": "5056.003822500"
      },
      "state": "T4_S3_G-uniform"
    }
  ],
  "counted_forward_MACs": {
    "16": 1048996184064,
    "45": 10285308977152
  },
  "forward_clock_scope": "Duration of the dense predict_public call through CUDA synchronization, from the existing measured timing rows. Cache preparation, transfers and CM are separate clocks.",
  "nominal_MAC_ratio_K45_over_K16": "9.804905998",
  "nominal_count_scope": "Source-derived projection and dense attention MACs for the two extractor routes and planner, excluding other forward operations, transfers, feature extraction and scalar CM.",
  "ratio_scope": "For each checkpoint and its matched device, divide the median forward duration at K=45 by the median at K=16. Extents span the eight checkpoint ratios. This statistic is distinct from per-case ratio aggregation and from service throughput.",
  "schema": "CVSPP_DENSE_MAC_AND_FORWARD_SCALE/1",
  "scope": "Eight frozen epoch-100 four-action NIV checkpoints. Each checkpoint and its fixed GPU reuse the same 288 exposed cases at both shapes. Batch one, FP32, up to 16 intervals per chunk.",
  "source_sha256": {
    "data/niv_forward_macs.json": "f3da4c2719d0ba4b8b476c1f6e8490601b09bf94e47eac1ec2fd7aae1a145580",
    "data/niv_k16_k32_k45_timing.json": "9331592d8be861907a7754d111c1faea390a38fca9f5a8baab602cbc3762c610"
  }
}


==> data/niv_evidence_first_pairs.json <==
{
  "schema": "niv_same_bank_joint_success_pairs_v1",
  "scope": {
    "cohort": "Full exposed NIV validation, with the same cases repeated across three seeds per horizon.",
    "model": "Fixed G-score fits with matched evidence-first and joint MAP decisions from the same 544 conditional hypotheses per case.",
    "metric": "Joint success at inclusive IoU threshold 0.5 with video, interval, and complete ordered plan matching one reference.",
    "references": {
      "canonical": "Construction reference only.",
      "finite": "Finite annotation set on the same candidate list."
    },
    "unit": "A fitted seed and validation case under the specified reference policy.",
    "limitations": "These aggregates identify success-flag transitions. They contain no case identities or prediction outputs."
  },
  "source_sha256": {
    "adopted_anonymous_paired_aggregate": "74566163ae925e31a0a223deef1cf62de68af966e5002a1921bdf0b93565bea7",
    "prior_companion_counts": "d33fe0f6ee02863bc9a3acd8b3f9ecc93ba123174922620476872d02d186898f",
    "prior_arxiv_companion_counts": "d33fe0f6ee02863bc9a3acd8b3f9ecc93ba123174922620476872d02d186898f"
  },
  "recipe": [
    "Select the same-model paired-decoder rows with condition G-score, full validation panel, and metric J_half.",
    "Interpret A as evidence-first and B as joint MAP. Map Omega_ann to finite.",
    "Require both + neither + evidence_first_only + joint_map_only = n, and match both + each head-only count to its per-seed companion marginal.",
    "The evidence-first-only rate is evidence_first_only / n. The joint-MAP-only rate is joint_map_only / n. The flag-disagreement rate is their sum.",
    "For each seed, the evidence-first minus joint MAP difference in percentage points is 100 * (evidence_first_only - joint_map_only) / n. Each horizon has equal seed denominators, so its mean equals 100 * (sum(evidence_first_only) - sum(joint_map_only)) / sum(n) within each reference policy."
  ],
  "coverage": {
    "paired_rows": 12,
    "head_marginals_checked": 24,
    "groups": [
      {
        "horizon": 3,
        "reference": "canonical",
        "fit_case_positions": 999,
        "evidence_first_only": 0,
        "joint_map_only": 0,
        "flag_disagreements": 0,
        "mean_evidence_first_minus_joint_map_pp_exact": "0",
        "per_seed_net_counts": [
          0,
          0,
          0
        ]
      },
      {
        "horizon": 3,
        "reference": "finite",
        "fit_case_positions": 999,
        "evidence_first_only": 0,
        "joint_map_only": 0,
        "flag_disagreements": 0,
        "mean_evidence_first_minus_joint_map_pp_exact": "0",
        "per_seed_net_counts": [
          0,
          0,
          0
        ]
      },
      {
        "horizon": 4,
        "reference": "canonical",
        "fit_case_positions": 864,
        "evidence_first_only": 1,
        "joint_map_only": 0,
        "flag_disagreements": 1,
        "mean_evidence_first_minus_joint_map_pp_exact": "25/216",
        "per_seed_net_counts": [
          0,
          0,
          1
        ]
      },
      {
        "horizon": 4,
        "reference": "finite",
        "fit_case_positions": 864,
        "evidence_first_only": 0,
        "joint_map_only": 0,
        "flag_disagreements": 0,
        "mean_evidence_first_minus_joint_map_pp_exact": "0",
        "per_seed_net_counts": [
          0,
          0,
          0
        ]
      }
    ]
  },
  "rows": [
    {
      "horizon": 3,
      "reference": "canonical",
      "seed": 0,
      "n": 333,
      "both": 41,
      "neither": 292,
      "evidence_first_only": 0,
      "joint_map_only": 0
    },
    {
      "horizon": 3,
      "reference": "canonical",
      "seed": 1,
      "n": 333,
      "both": 46,
      "neither": 287,
      "evidence_first_only": 0,
      "joint_map_only": 0
    },
    {
      "horizon": 3,
      "reference": "canonical",
      "seed": 2,
      "n": 333,
      "both": 43,
      "neither": 290,
      "evidence_first_only": 0,
      "joint_map_only": 0
    },
    {
      "horizon": 3,
      "reference": "finite",
      "seed": 0,
      "n": 333,
      "both": 90,
      "neither": 243,
      "evidence_first_only": 0,
      "joint_map_only": 0
    },
    {
      "horizon": 3,
      "reference": "finite",
      "seed": 1,
      "n": 333,
      "both": 92,
      "neither": 241,
      "evidence_first_only": 0,
      "joint_map_only": 0
    },
    {
      "horizon": 3,
      "reference": "finite",
      "seed": 2,
      "n": 333,
      "both": 87,
      "neither": 246,
      "evidence_first_only": 0,
      "joint_map_only": 0
    },
    {
      "horizon": 4,
      "reference": "canonical",
      "seed": 0,
      "n": 288,
      "both": 22,
      "neither": 266,
      "evidence_first_only": 0,
      "joint_map_only": 0
    },
    {
      "horizon": 4,
      "reference": "canonical",
      "seed": 1,
      "n": 288,
      "both": 29,
      "neither": 259,
      "evidence_first_only": 0,
      "joint_map_only": 0
    },
    {
      "horizon": 4,
      "reference": "canonical",
      "seed": 2,
      "n": 288,
      "both": 34,
      "neither": 253,
      "evidence_first_only": 1,
      "joint_map_only": 0
    },
    {
      "horizon": 4,
      "reference": "finite",
      "seed": 0,
      "n": 288,
      "both": 52,
      "neither": 236,
      "evidence_first_only": 0,
      "joint_map_only": 0
    },
    {
      "horizon": 4,
      "reference": "finite",
      "seed": 1,
      "n": 288,
      "both": 43,
      "neither": 245,
      "evidence_first_only": 0,
      "joint_map_only": 0
    },
    {
      "horizon": 4,
      "reference": "finite",
      "seed": 2,
      "n": 288,
      "both": 63,
      "neither": 225,
      "evidence_first_only": 0,
      "joint_map_only": 0
    }
  ]
}


==> data/niv_evidence_temperature.json <==
{
  "baseline_archived_cm_matches": 2304,
  "baseline_temperature": 1.0,
  "by_temperature": {
    "0.5": {
      "cm_changes_from_t1": {
        "any": 866,
        "interval": 860,
        "plan": 2,
        "video": 144
      },
      "cm_differs_from_map": {
        "any": 2044,
        "interval": 2041,
        "plan": 2,
        "video": 142
      },
      "map_changes_from_t1": {
        "any": 3,
        "interval": 3,
        "plan": 0,
        "video": 1
      },
      "mean_entropy_nats": 2.683727575022056,
      "mean_top_hypothesis_mass": 0.2916435664095388,
      "mean_total_variation_in_video_marginal": 0.16041480948732686
    },
    "1.0": {
      "cm_changes_from_t1": {
        "any": 0,
        "interval": 0,
        "plan": 0,
        "video": 0
      },
      "cm_differs_from_map": {
        "any": 2097,
        "interval": 2095,
        "plan": 4,
        "video": 273
      },
      "map_changes_from_t1": {
        "any": 0,
        "interval": 0,
        "plan": 0,
        "video": 0
      },
      "mean_entropy_nats": 4.243646208255365,
      "mean_top_hypothesis_mass": 0.10382174553134421,
      "mean_total_variation_in_video_marginal": 0.0
    },
    "2.0": {
      "cm_changes_from_t1": {
        "any": 1105,
        "interval": 1094,
        "plan": 2,
        "video": 196
      },
      "cm_differs_from_map": {
        "any": 2178,
        "interval": 2174,
        "plan": 6,
        "video": 444
      },
      "map_changes_from_t1": {
        "any": 13,
        "interval": 13,
        "plan": 2,
        "video": 7
      },
      "mean_entropy_nats": 5.518639870759681,
      "mean_top_hypothesis_mass": 0.02727268062118042,
      "mean_total_variation_in_video_marginal": 0.20433089086092554
    },
    "4.0": {
      "cm_changes_from_t1": {
        "any": 1806,
        "interval": 1799,
        "plan": 4,
        "video": 384
      },
      "cm_differs_from_map": {
        "any": 2271,
        "interval": 2266,
        "plan": 6,
        "video": 616
      },
      "map_changes_from_t1": {
        "any": 29,
        "interval": 29,
        "plan": 2,
        "video": 15
      },
      "mean_entropy_nats": 6.082168737323696,
      "mean_top_hypothesis_mass": 0.0085802521087746,
      "mean_total_variation_in_video_marginal": 0.35132431591074337
    }
  },
  "candidate_videos": 4,
  "cases_per_state": 288,
  "changed_tuple": "The union of any changed video, interval endpoints or complete ordered plan",
  "comparisons": {
    "cm_changes_from_t1": "Within compatible-mass decoding over those same pairs",
    "cm_differs_from_map": "Between the decoders at the same temperature",
    "map_changes_from_t1": "Within point MAP over the represented video-interval and plan pairs"
  },
  "compatibility_iou": 0.5,
  "fixed": [
    "Candidate video-interval pairs",
    "Saved interval-conditioned action distributions",
    "Deduplicated modal-plan pool",
    "Original tie priority"
  ],
  "hypotheses_per_case": 544,
  "independent_cm_agreements": 9216,
  "model_case_positions": 2304,
  "scope": "Reference-free output sensitivity on chronological-v2 NIV four-action exposed VALID",
  "states": [
    {
      "baseline_archived_cm_matches": 288,
      "by_temperature": {
        "0.5": {
          "cm_changes_from_t1": {
            "any": 115,
            "interval": 115,
            "plan": 1,
            "video": 17
          },
          "cm_differs_from_map": {
            "any": 257,
            "interval": 256,
            "plan": 1,
            "video": 22
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 2.7684959839083434,
          "mean_top_hypothesis_mass": 0.26758003469494235,
          "mean_total_variation_in_video_marginal": 0.1550001988156895
        },
        "1.0": {
          "cm_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "cm_differs_from_map": {
            "any": 266,
            "interval": 266,
            "plan": 2,
            "video": 37
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 4.278507343249899,
          "mean_top_hypothesis_mass": 0.09503877104925437,
          "mean_total_variation_in_video_marginal": 0.0
        },
        "2.0": {
          "cm_changes_from_t1": {
            "any": 141,
            "interval": 137,
            "plan": 0,
            "video": 22
          },
          "cm_differs_from_map": {
            "any": 274,
            "interval": 273,
            "plan": 1,
            "video": 50
          },
          "map_changes_from_t1": {
            "any": 4,
            "interval": 4,
            "plan": 1,
            "video": 2
          },
          "mean_entropy_nats": 5.508103477311621,
          "mean_top_hypothesis_mass": 0.025805955511429668,
          "mean_total_variation_in_video_marginal": 0.19680409658931441
        },
        "4.0": {
          "cm_changes_from_t1": {
            "any": 231,
            "interval": 230,
            "plan": 0,
            "video": 44
          },
          "cm_differs_from_map": {
            "any": 283,
            "interval": 282,
            "plan": 1,
            "video": 71
          },
          "map_changes_from_t1": {
            "any": 6,
            "interval": 6,
            "plan": 1,
            "video": 3
          },
          "mean_entropy_nats": 6.071478078798303,
          "mean_top_hypothesis_mass": 0.008416103276395002,
          "mean_total_variation_in_video_marginal": 0.3395247599890437
        }
      },
      "cases": 288,
      "condition": "G-score",
      "independent_cm_agreements": 1152,
      "seed": 0
    },
    {
      "baseline_archived_cm_matches": 288,
      "by_temperature": {
        "0.5": {
          "cm_changes_from_t1": {
            "any": 119,
            "interval": 119,
            "plan": 0,
            "video": 25
          },
          "cm_differs_from_map": {
            "any": 264,
            "interval": 264,
            "plan": 0,
            "video": 16
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 2.8098186188970606,
          "mean_top_hypothesis_mass": 0.2717576027428994,
          "mean_total_variation_in_video_marginal": 0.1596916744605162
        },
        "1.0": {
          "cm_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "cm_differs_from_map": {
            "any": 268,
            "interval": 268,
            "plan": 0,
            "video": 41
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 4.331988384256707,
          "mean_top_hypothesis_mass": 0.09442039650036474,
          "mean_total_variation_in_video_marginal": 0.0
        },
        "2.0": {
          "cm_changes_from_t1": {
            "any": 139,
            "interval": 139,
            "plan": 0,
            "video": 20
          },
          "cm_differs_from_map": {
            "any": 276,
            "interval": 276,
            "plan": 0,
            "video": 59
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 5.5524090715730905,
          "mean_top_hypothesis_mass": 0.024980685377013465,
          "mean_total_variation_in_video_marginal": 0.20556923121617177
        },
        "4.0": {
          "cm_changes_from_t1": {
            "any": 241,
            "interval": 240,
            "plan": 0,
            "video": 49
          },
          "cm_differs_from_map": {
            "any": 286,
            "interval": 286,
            "plan": 0,
            "video": 83
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 6.087519869124537,
          "mean_top_hypothesis_mass": 0.008140964765818083,
          "mean_total_variation_in_video_marginal": 0.34902163888729903
        }
      },
      "cases": 288,
      "condition": "G-uniform",
      "independent_cm_agreements": 1152,
      "seed": 0
    },
    {
      "baseline_archived_cm_matches": 288,
      "by_temperature": {
        "0.5": {
          "cm_changes_from_t1": {
            "any": 102,
            "interval": 101,
            "plan": 1,
            "video": 12
          },
          "cm_differs_from_map": {
            "any": 248,
            "interval": 248,
            "plan": 0,
            "video": 16
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 2.573369295101097,
          "mean_top_hypothesis_mass": 0.31945248828613243,
          "mean_total_variation_in_video_marginal": 0.16459797566951279
        },
        "1.0": {
          "cm_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "cm_differs_from_map": {
            "any": 255,
            "interval": 255,
            "plan": 1,
            "video": 27
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 4.200486927747709,
          "mean_top_hypothesis_mass": 0.11024779271832054,
          "mean_total_variation_in_video_marginal": 0.0
        },
        "2.0": {
          "cm_changes_from_t1": {
            "any": 130,
            "interval": 129,
            "plan": 0,
            "video": 33
          },
          "cm_differs_from_map": {
            "any": 260,
            "interval": 260,
            "plan": 1,
            "video": 59
          },
          "map_changes_from_t1": {
            "any": 1,
            "interval": 1,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 5.504541043393821,
          "mean_top_hypothesis_mass": 0.028552201359937166,
          "mean_total_variation_in_video_marginal": 0.20236853527019458
        },
        "4.0": {
          "cm_changes_from_t1": {
            "any": 202,
            "interval": 202,
            "plan": 1,
            "video": 54
          },
          "cm_differs_from_map": {
            "any": 280,
            "interval": 280,
            "plan": 2,
            "video": 74
          },
          "map_changes_from_t1": {
            "any": 2,
            "interval": 2,
            "plan": 0,
            "video": 1
          },
          "mean_entropy_nats": 6.079584436738629,
          "mean_top_hypothesis_mass": 0.008845086834638863,
          "mean_total_variation_in_video_marginal": 0.3509256985849178
        }
      },
      "cases": 288,
      "condition": "G-score",
      "independent_cm_agreements": 1152,
      "seed": 1
    },
    {
      "baseline_archived_cm_matches": 288,
      "by_temperature": {
        "0.5": {
          "cm_changes_from_t1": {
            "any": 111,
            "interval": 108,
            "plan": 0,
            "video": 25
          },
          "cm_differs_from_map": {
            "any": 250,
            "interval": 250,
            "plan": 0,
            "video": 14
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 2.5971420799933806,
          "mean_top_hypothesis_mass": 0.30545286636413915,
          "mean_total_variation_in_video_marginal": 0.16024534374221244
        },
        "1.0": {
          "cm_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "cm_differs_from_map": {
            "any": 262,
            "interval": 262,
            "plan": 0,
            "video": 35
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 4.159180726875836,
          "mean_top_hypothesis_mass": 0.10978419085895229,
          "mean_total_variation_in_video_marginal": 0.0
        },
        "2.0": {
          "cm_changes_from_t1": {
            "any": 133,
            "interval": 133,
            "plan": 0,
            "video": 21
          },
          "cm_differs_from_map": {
            "any": 266,
            "interval": 266,
            "plan": 0,
            "video": 54
          },
          "map_changes_from_t1": {
            "any": 1,
            "interval": 1,
            "plan": 0,
            "video": 1
          },
          "mean_entropy_nats": 5.485121505859648,
          "mean_top_hypothesis_mass": 0.029139518706390435,
          "mean_total_variation_in_video_marginal": 0.20652374959800712
        },
        "4.0": {
          "cm_changes_from_t1": {
            "any": 210,
            "interval": 210,
            "plan": 0,
            "video": 44
          },
          "cm_differs_from_map": {
            "any": 284,
            "interval": 284,
            "plan": 0,
            "video": 75
          },
          "map_changes_from_t1": {
            "any": 4,
            "interval": 4,
            "plan": 0,
            "video": 2
          },
          "mean_entropy_nats": 6.076373297092248,
          "mean_top_hypothesis_mass": 0.008966493180435462,
          "mean_total_variation_in_video_marginal": 0.35617383062185487
        }
      },
      "cases": 288,
      "condition": "G-uniform",
      "independent_cm_agreements": 1152,
      "seed": 1
    },
    {
      "baseline_archived_cm_matches": 288,
      "by_temperature": {
        "0.5": {
          "cm_changes_from_t1": {
            "any": 102,
            "interval": 102,
            "plan": 0,
            "video": 13
          },
          "cm_differs_from_map": {
            "any": 248,
            "interval": 248,
            "plan": 0,
            "video": 19
          },
          "map_changes_from_t1": {
            "any": 1,
            "interval": 1,
            "plan": 0,
            "video": 1
          },
          "mean_entropy_nats": 2.615925254995245,
          "mean_top_hypothesis_mass": 0.302554541330835,
          "mean_total_variation_in_video_marginal": 0.15635398046126325
        },
        "1.0": {
          "cm_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "cm_differs_from_map": {
            "any": 257,
            "interval": 257,
            "plan": 0,
            "video": 31
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 4.213160128064732,
          "mean_top_hypothesis_mass": 0.11048269177895835,
          "mean_total_variation_in_video_marginal": 0.0
        },
        "2.0": {
          "cm_changes_from_t1": {
            "any": 136,
            "interval": 136,
            "plan": 0,
            "video": 22
          },
          "cm_differs_from_map": {
            "any": 272,
            "interval": 270,
            "plan": 0,
            "video": 49
          },
          "map_changes_from_t1": {
            "any": 1,
            "interval": 1,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 5.502711605727358,
          "mean_top_hypothesis_mass": 0.02842165253798865,
          "mean_total_variation_in_video_marginal": 0.20044660105884463
        },
        "4.0": {
          "cm_changes_from_t1": {
            "any": 228,
            "interval": 228,
            "plan": 0,
            "video": 39
          },
          "cm_differs_from_map": {
            "any": 285,
            "interval": 283,
            "plan": 0,
            "video": 66
          },
          "map_changes_from_t1": {
            "any": 4,
            "interval": 4,
            "plan": 0,
            "video": 3
          },
          "mean_entropy_nats": 6.074861190656913,
          "mean_top_hypothesis_mass": 0.008769270911788231,
          "mean_total_variation_in_video_marginal": 0.34908187327699214
        }
      },
      "cases": 288,
      "condition": "G-score",
      "independent_cm_agreements": 1152,
      "seed": 2
    },
    {
      "baseline_archived_cm_matches": 288,
      "by_temperature": {
        "0.5": {
          "cm_changes_from_t1": {
            "any": 122,
            "interval": 121,
            "plan": 0,
            "video": 19
          },
          "cm_differs_from_map": {
            "any": 250,
            "interval": 249,
            "plan": 1,
            "video": 15
          },
          "map_changes_from_t1": {
            "any": 1,
            "interval": 1,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 2.6911289668929608,
          "mean_top_hypothesis_mass": 0.2937052754112679,
          "mean_total_variation_in_video_marginal": 0.1628663136334039
        },
        "1.0": {
          "cm_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "cm_differs_from_map": {
            "any": 256,
            "interval": 255,
            "plan": 1,
            "video": 34
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 4.246704300616278,
          "mean_top_hypothesis_mass": 0.10745257349872735,
          "mean_total_variation_in_video_marginal": 0.0
        },
        "2.0": {
          "cm_changes_from_t1": {
            "any": 137,
            "interval": 136,
            "plan": 1,
            "video": 27
          },
          "cm_differs_from_map": {
            "any": 276,
            "interval": 275,
            "plan": 2,
            "video": 58
          },
          "map_changes_from_t1": {
            "any": 3,
            "interval": 3,
            "plan": 0,
            "video": 1
          },
          "mean_entropy_nats": 5.527301080854914,
          "mean_top_hypothesis_mass": 0.0274617116126464,
          "mean_total_variation_in_video_marginal": 0.2024677161388081
        },
        "4.0": {
          "cm_changes_from_t1": {
            "any": 225,
            "interval": 223,
            "plan": 2,
            "video": 50
          },
          "cm_differs_from_map": {
            "any": 284,
            "interval": 283,
            "plan": 1,
            "video": 80
          },
          "map_changes_from_t1": {
            "any": 7,
            "interval": 7,
            "plan": 0,
            "video": 2
          },
          "mean_entropy_nats": 6.08493196401781,
          "mean_top_hypothesis_mass": 0.008547279749059066,
          "mean_total_variation_in_video_marginal": 0.34686912494041816
        }
      },
      "cases": 288,
      "condition": "G-uniform",
      "independent_cm_agreements": 1152,
      "seed": 2
    },
    {
      "baseline_archived_cm_matches": 288,
      "by_temperature": {
        "0.5": {
          "cm_changes_from_t1": {
            "any": 106,
            "interval": 106,
            "plan": 0,
            "video": 18
          },
          "cm_differs_from_map": {
            "any": 266,
            "interval": 266,
            "plan": 0,
            "video": 25
          },
          "map_changes_from_t1": {
            "any": 1,
            "interval": 1,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 2.7441165975296533,
          "mean_top_hypothesis_mass": 0.2761257087125971,
          "mean_total_variation_in_video_marginal": 0.15542645809149905
        },
        "1.0": {
          "cm_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "cm_differs_from_map": {
            "any": 270,
            "interval": 270,
            "plan": 0,
            "video": 42
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 4.268992710852937,
          "mean_top_hypothesis_mass": 0.09826042355263206,
          "mean_total_variation_in_video_marginal": 0.0
        },
        "2.0": {
          "cm_changes_from_t1": {
            "any": 138,
            "interval": 135,
            "plan": 1,
            "video": 25
          },
          "cm_differs_from_map": {
            "any": 280,
            "interval": 280,
            "plan": 2,
            "video": 65
          },
          "map_changes_from_t1": {
            "any": 3,
            "interval": 3,
            "plan": 1,
            "video": 3
          },
          "mean_entropy_nats": 5.528215596910298,
          "mean_top_hypothesis_mass": 0.026616262137036786,
          "mean_total_variation_in_video_marginal": 0.20837807165660935
        },
        "4.0": {
          "cm_changes_from_t1": {
            "any": 232,
            "interval": 231,
            "plan": 1,
            "video": 47
          },
          "cm_differs_from_map": {
            "any": 285,
            "interval": 284,
            "plan": 2,
            "video": 87
          },
          "map_changes_from_t1": {
            "any": 4,
            "interval": 4,
            "plan": 1,
            "video": 3
          },
          "mean_entropy_nats": 6.088205945818298,
          "mean_top_hypothesis_mass": 0.008447561239448655,
          "mean_total_variation_in_video_marginal": 0.36092101246119623
        }
      },
      "cases": 288,
      "condition": "G-score",
      "independent_cm_agreements": 1152,
      "seed": 3
    },
    {
      "baseline_archived_cm_matches": 288,
      "by_temperature": {
        "0.5": {
          "cm_changes_from_t1": {
            "any": 89,
            "interval": 88,
            "plan": 0,
            "video": 15
          },
          "cm_differs_from_map": {
            "any": 261,
            "interval": 260,
            "plan": 0,
            "video": 15
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 2.669823802858704,
          "mean_top_hypothesis_mass": 0.29652001373349757,
          "mean_total_variation_in_video_marginal": 0.16913653102451778
        },
        "1.0": {
          "cm_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "cm_differs_from_map": {
            "any": 263,
            "interval": 262,
            "plan": 0,
            "video": 26
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 4.25014914437882,
          "mean_top_hypothesis_mass": 0.10488712429354394,
          "mean_total_variation_in_video_marginal": 0.0
        },
        "2.0": {
          "cm_changes_from_t1": {
            "any": 151,
            "interval": 149,
            "plan": 0,
            "video": 26
          },
          "cm_differs_from_map": {
            "any": 274,
            "interval": 274,
            "plan": 0,
            "video": 50
          },
          "map_changes_from_t1": {
            "any": 0,
            "interval": 0,
            "plan": 0,
            "video": 0
          },
          "mean_entropy_nats": 5.540715584446696,
          "mean_top_hypothesis_mass": 0.02720345772700082,
          "mean_total_variation_in_video_marginal": 0.21208912535945446
        },
        "4.0": {
          "cm_changes_from_t1": {
            "any": 237,
            "interval": 235,
            "plan": 0,
            "video": 57
          },
          "cm_differs_from_map": {
            "any": 284,
            "interval": 284,
            "plan": 0,
            "video": 80
          },
          "map_changes_from_t1": {
            "any": 2,
            "interval": 2,
            "plan": 0,
            "video": 1
          },
          "mean_entropy_nats": 6.094395116342832,
          "mean_top_hypothesis_mass": 0.008509256912613434,
          "mean_total_variation_in_video_marginal": 0.3580765885242249
        }
      },
      "cases": 288,
      "condition": "G-uniform",
      "independent_cm_agreements": 1152,
      "seed": 3
    }
  ],
  "transformation": "Normalize the total saved evidence logits divided by the temperature",
  "variation": "Total variation of the video marginal relative to temperature one"
}


==> data/niv_expanded_reference.json <==
{
  "output_intervals_per_video": {
    "expanded": 968,
    "grid": 136
  },
  "roles_sha256": {
    "expanded_adoption": "90076ebfccfbd87872ec86a104d5c42e04937d2a6a1ca17334ff0a6f3c3c3a41",
    "expanded_counts": "21fd61637921816c158f7ae32e290e6dd4aaa915ad9437cb2715cc1f9cd95c13",
    "grid_counts": "54b37de62029b0174ecc787aa104ef1bf5dcc2bfd436c80653c306db426d032b"
  },
  "rows": [
    {
      "cases_per_seed": 333,
      "expanded_cm_successes": [
        89,
        100,
        102
      ],
      "expanded_minus_point_counts": [
        -1,
        8,
        15
      ],
      "expanded_minus_point_pp_exact": "2200/999",
      "family": "OSEF_Gscore",
      "grid_cm_successes": [
        93,
        100,
        100
      ],
      "point_baseline": "point",
      "point_successes": [
        90,
        92,
        87
      ],
      "reference": "A",
      "seeds": [
        0,
        1,
        2
      ]
    },
    {
      "cases_per_seed": 333,
      "expanded_cm_successes": [
        50,
        56,
        57
      ],
      "expanded_minus_point_counts": [
        -16,
        -11,
        -4
      ],
      "expanded_minus_point_pp_exact": "-3100/999",
      "family": "OSEF_Gscore",
      "grid_cm_successes": [
        57,
        53,
        53
      ],
      "point_baseline": "point",
      "point_successes": [
        66,
        67,
        61
      ],
      "reference": "B",
      "seeds": [
        0,
        1,
        2
      ]
    },
    {
      "cases_per_seed": 333,
      "expanded_cm_successes": [
        121,
        114,
        123,
        123
      ],
      "expanded_minus_point_counts": [
        17,
        1,
        11,
        7
      ],
      "expanded_minus_point_pp_exact": "100/37",
      "family": "CONQUER",
      "grid_cm_successes": [
        123,
        110,
        125,
        127
      ],
      "point_baseline": "MAP64",
      "point_successes": [
        104,
        113,
        112,
        116
      ],
      "reference": "A",
      "seeds": [
        0,
        1,
        2,
        3
      ]
    },
    {
      "cases_per_seed": 333,
      "expanded_cm_successes": [
        67,
        71,
        84,
        74
      ],
      "expanded_minus_point_counts": [
        -1,
        -7,
        1,
        -4
      ],
      "expanded_minus_point_pp_exact": "-275/333",
      "family": "CONQUER",
      "grid_cm_successes": [
        65,
        74,
        81,
        79
      ],
      "point_baseline": "MAP64",
      "point_successes": [
        68,
        78,
        83,
        78
      ],
      "reference": "B",
      "seeds": [
        0,
        1,
        2,
        3
      ]
    }
  ],
  "schema": "NIV_EXPANDED_CONVENTION_JOINT_RECOUNT/1",
  "scope": "Exposed NIV three-action validation, finite references, evaluation and decoding IoU 0.50"
}


==> data/niv_forward_macs.json <==
{
  "dimensions": {
    "D": 256,
    "F": 512,
    "M": 16,
    "Q": 768,
    "R": 64,
    "T": 4,
    "V": 512,
    "chunk": 16,
    "classes": 48,
    "global_local_routes": 2
  },
  "exclusions": [
    "boundary dot products",
    "biases",
    "elementwise operations",
    "normalization",
    "softmax",
    "feature extraction",
    "data transfers",
    "decoder"
  ],
  "rows": [
    {
      "both_masking_routes_macs": 58557726720,
      "cached_forward_macs": 62618075136,
      "candidate_videos": 4,
      "chunk_query_linear_macs": 24510464,
      "chunks": 34,
      "clip_self_attention_contraction_macs_subset": 2281701376,
      "clip_tokens": 64,
      "evidence_linear_macs": 2195456,
      "hypotheses": 544,
      "per_hypothesis_plan_macs_total": 4033642496,
      "shape_projection_only": false
    },
    {
      "both_masking_routes_macs": 241076011008,
      "cached_forward_macs": 249196609536,
      "candidate_videos": 8,
      "chunk_query_linear_macs": 49020928,
      "chunks": 68,
      "clip_self_attention_contraction_macs_subset": 18253611008,
      "clip_tokens": 128,
      "evidence_linear_macs": 4292608,
      "hypotheses": 1088,
      "per_hypothesis_plan_macs_total": 8067284992,
      "shape_projection_only": false
    },
    {
      "both_masking_routes_macs": 1032755085312,
      "cached_forward_macs": 1048996184064,
      "candidate_videos": 16,
      "chunk_query_linear_macs": 98041856,
      "chunks": 136,
      "clip_self_attention_contraction_macs_subset": 146028888064,
      "clip_tokens": 256,
      "evidence_linear_macs": 8486912,
      "hypotheses": 2176,
      "per_hypothesis_plan_macs_total": 16134569984,
      "shape_projection_only": false
    },
    {
      "both_masking_routes_macs": 4706009088000,
      "cached_forward_macs": 4738491187200,
      "candidate_videos": 32,
      "chunk_query_linear_macs": 196083712,
      "chunks": 272,
      "clip_self_attention_contraction_macs_subset": 1168231104512,
      "clip_tokens": 512,
      "evidence_linear_macs": 16875520,
      "hypotheses": 4352,
      "per_hypothesis_plan_macs_total": 32269139968,
      "shape_projection_only": false
    },
    {
      "both_masking_routes_macs": 10239630704640,
      "cached_forward_macs": 10285308977152,
      "candidate_videos": 45,
      "chunk_query_linear_macs": 276103168,
      "chunks": 383,
      "clip_self_attention_contraction_macs_subset": 3248750592000,
      "clip_tokens": 720,
      "evidence_linear_macs": 23691264,
      "hypotheses": 6120,
      "per_hypothesis_plan_macs_total": 45378478080,
      "shape_projection_only": false
    },
    {
      "both_masking_routes_macs": 70139589427200,
      "cached_forward_macs": 70241095778304,
      "candidate_videos": 100,
      "chunk_query_linear_macs": 612761600,
      "chunks": 850,
      "clip_self_attention_contraction_macs_subset": 35651584000000,
      "clip_tokens": 1600,
      "evidence_linear_macs": 52527104,
      "hypotheses": 13600,
      "per_hypothesis_plan_macs_total": 100841062400,
      "shape_projection_only": true
    }
  ],
  "schema": "NIV_T4_CACHED_DENSE_FORWARD_MACS/1",
  "scope": "One query, batch 1, fixed T4 NIV matched timing model, both dense masked extraction routes",
  "source_sha256": {
    "base_core": "c3e74188d3cad7c7dbcdcd5e9dad173fa920994ff7fdcc8b20db8aa13bbfd6d3",
    "large_pool_guard_version": "2b83c00be7d0052015426a1e898c194d4f779855971e1d4e95b09c93a244903d"
  },
  "units": "One multiply-accumulate per contraction term"
}


==> data/niv_frozen_gain.json <==
{
  "evaluation": "target-free frozen forward, reused exposed NIV development cases",
  "horizon": 4,
  "pinned_r312_receipt_hashes": {
    "PAIRED_HEAD_OVERLAP_001.json": "fda4ea3e81702ed60596691ca0aac75797ffee3e975338ee7de45718d71a7259",
    "SUMMARY_001.json": "784e84c834fa87e8320f2802bca52fd8ece3901b50c60f893808a73ad14a7711"
  },
  "same_cases_per_state": 288,
  "schema": "CVSPP_R352_FROZEN_GAIN_DIAGNOSTIC/1",
  "seed": 1,
  "states": {
    "G-score": {
      "changed_fixed_interval_mode_rows": 58,
      "identical_evidence_rows": 288,
      "interventions": {
        "temp_half": {
          "boundary_gain": 10,
          "evidence_temperature": 0.5,
          "score_gain": 10
        },
        "true20": {
          "boundary_gain": 20,
          "evidence_temperature": 1.0,
          "score_gain": 20
        }
      },
      "max_change_in_log_action_probability": 10.443809509277344,
      "same_changed_plan_rows_for_point_map_and_evidence_first": 51
    },
    "G-uniform": {
      "changed_fixed_interval_mode_rows": 0,
      "identical_evidence_rows": 288,
      "interventions": {
        "temp_half": {
          "boundary_gain": 10,
          "evidence_temperature": 0.5,
          "score_gain": 10
        },
        "true20": {
          "boundary_gain": 20,
          "evidence_temperature": 1.0,
          "score_gain": 20
        }
      },
      "max_change_in_log_action_probability": 0.0,
      "same_changed_plan_rows_for_point_map_and_evidence_first": 0
    }
  }
}


==> data/niv_frozen_gain_decisions.json <==
{
  "cases_per_state": 288,
  "horizon": 4,
  "schema": "OSEF_NIV_FIXED_EVIDENCE_DECISION_COUNTS/1",
  "seed": 1,
  "states": {
    "G-score": {
      "both_plans_changed": 51,
      "either_plan_changed": 51,
      "heads": {
        "evidence-first": {
          "interval": 0,
          "plan": 51,
          "video": 0
        },
        "point MAP": {
          "interval": 0,
          "plan": 51,
          "video": 0
        }
      }
    },
    "G-uniform": {
      "both_plans_changed": 0,
      "either_plan_changed": 0,
      "heads": {
        "evidence-first": {
          "interval": 0,
          "plan": 0,
          "video": 0
        },
        "point MAP": {
          "interval": 0,
          "plan": 0,
          "video": 0
        }
      }
    }
  }
}


==> data/niv_generated_forward_timing.json <==
{
  "batch_size": 1,
  "cells_per_video": 16,
  "columns": "Each outer list pairs timings from one physical GPU without exposing device identifiers. Allocation and reserved memory are distinct.",
  "condition": "G-score",
  "constructor_weights_seed": 409001,
  "generated_query_and_candidate_seed": 409100,
  "max_intervals_per_chunk": 16,
  "precision": "FP32, PyTorch 2.12.1+cu126, math attention",
  "protocol": "One K4 warmup followed by two timed trials at each size in ascending order. Groups share synthetic input prefixes. Eight concurrent GPU workers, one per device.",
  "scope": "Generated-input timing of the NIV four-action OSEF architecture",
  "shape_guard": "Only the allowed candidate counts and matching error text were extended",
  "summary": "Median of per-device two-trial medians, by GPU family. Memory reports the largest PyTorch peak allocation within each family.",
  "timing": "Synchronized predict_public with GPU-resident data. Excludes feature extraction, transfers and compatible-mass decoding.",
  "trials_by_gpu_family": {
    "RTX 3090": [
      [
        {
          "chunks": 34,
          "elapsed_ns": 237086770,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 1
        },
        {
          "chunks": 34,
          "elapsed_ns": 235992508,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 2
        },
        {
          "chunks": 136,
          "elapsed_ns": 1037834380,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 1
        },
        {
          "chunks": 136,
          "elapsed_ns": 1027386100,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 2
        },
        {
          "chunks": 383,
          "elapsed_ns": 7062590367,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821984768,
          "peak_reserved_bytes": 893386752,
          "trial": 1
        },
        {
          "chunks": 383,
          "elapsed_ns": 7073073932,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "trial": 2
        },
        {
          "chunks": 850,
          "elapsed_ns": 49178146789,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 1
        },
        {
          "chunks": 850,
          "elapsed_ns": 49410934238,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 2
        }
      ],
      [
        {
          "chunks": 34,
          "elapsed_ns": 234617322,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 1
        },
        {
          "chunks": 34,
          "elapsed_ns": 235017095,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 2
        },
        {
          "chunks": 136,
          "elapsed_ns": 1022262450,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 1
        },
        {
          "chunks": 136,
          "elapsed_ns": 1027537390,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 2
        },
        {
          "chunks": 383,
          "elapsed_ns": 7025313084,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821984768,
          "peak_reserved_bytes": 893386752,
          "trial": 1
        },
        {
          "chunks": 383,
          "elapsed_ns": 7065604416,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "trial": 2
        },
        {
          "chunks": 850,
          "elapsed_ns": 49906193168,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 1
        },
        {
          "chunks": 850,
          "elapsed_ns": 50610720359,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 2
        }
      ],
      [
        {
          "chunks": 34,
          "elapsed_ns": 228597546,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 1
        },
        {
          "chunks": 34,
          "elapsed_ns": 231235613,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 2
        },
        {
          "chunks": 136,
          "elapsed_ns": 1009936016,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 1
        },
        {
          "chunks": 136,
          "elapsed_ns": 998691405,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 2
        },
        {
          "chunks": 383,
          "elapsed_ns": 7025716098,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821984768,
          "peak_reserved_bytes": 893386752,
          "trial": 1
        },
        {
          "chunks": 383,
          "elapsed_ns": 7030248264,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "trial": 2
        },
        {
          "chunks": 850,
          "elapsed_ns": 49006920531,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 1
        },
        {
          "chunks": 850,
          "elapsed_ns": 49272332966,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 2
        }
      ],
      [
        {
          "chunks": 34,
          "elapsed_ns": 228970037,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 1
        },
        {
          "chunks": 34,
          "elapsed_ns": 227506370,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 2
        },
        {
          "chunks": 136,
          "elapsed_ns": 1011544412,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 1
        },
        {
          "chunks": 136,
          "elapsed_ns": 995085751,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 2
        },
        {
          "chunks": 383,
          "elapsed_ns": 7091282326,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821984768,
          "peak_reserved_bytes": 893386752,
          "trial": 1
        },
        {
          "chunks": 383,
          "elapsed_ns": 7092431581,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "trial": 2
        },
        {
          "chunks": 850,
          "elapsed_ns": 49643579446,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 1
        },
        {
          "chunks": 850,
          "elapsed_ns": 49823249789,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 2
        }
      ],
      [
        {
          "chunks": 34,
          "elapsed_ns": 235752392,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 1
        },
        {
          "chunks": 34,
          "elapsed_ns": 234853412,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 2
        },
        {
          "chunks": 136,
          "elapsed_ns": 1024655489,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 1
        },
        {
          "chunks": 136,
          "elapsed_ns": 1020993182,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 2
        },
        {
          "chunks": 383,
          "elapsed_ns": 7033821610,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821984768,
          "peak_reserved_bytes": 893386752,
          "trial": 1
        },
        {
          "chunks": 383,
          "elapsed_ns": 7057303890,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "trial": 2
        },
        {
          "chunks": 850,
          "elapsed_ns": 49374948946,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 1
        },
        {
          "chunks": 850,
          "elapsed_ns": 49652827423,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 2
        }
      ],
      [
        {
          "chunks": 34,
          "elapsed_ns": 233891134,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 1
        },
        {
          "chunks": 34,
          "elapsed_ns": 234986956,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 2
        },
        {
          "chunks": 136,
          "elapsed_ns": 1024699770,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 1
        },
        {
          "chunks": 136,
          "elapsed_ns": 1010633151,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 2
        },
        {
          "chunks": 383,
          "elapsed_ns": 7064393821,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821984768,
          "peak_reserved_bytes": 893386752,
          "trial": 1
        },
        {
          "chunks": 383,
          "elapsed_ns": 7079708394,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "trial": 2
        },
        {
          "chunks": 850,
          "elapsed_ns": 49350391177,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 1
        },
        {
          "chunks": 850,
          "elapsed_ns": 49601969226,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 2
        }
      ]
    ],
    "V100S": [
      [
        {
          "chunks": 34,
          "elapsed_ns": 233539800,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 1
        },
        {
          "chunks": 34,
          "elapsed_ns": 232161564,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 2
        },
        {
          "chunks": 136,
          "elapsed_ns": 1030763970,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 1
        },
        {
          "chunks": 136,
          "elapsed_ns": 1016317029,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 2
        },
        {
          "chunks": 383,
          "elapsed_ns": 7166196166,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821984768,
          "peak_reserved_bytes": 893386752,
          "trial": 1
        },
        {
          "chunks": 383,
          "elapsed_ns": 7157267531,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "trial": 2
        },
        {
          "chunks": 850,
          "elapsed_ns": 50555690536,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 1
        },
        {
          "chunks": 850,
          "elapsed_ns": 51079545129,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 2
        }
      ],
      [
        {
          "chunks": 34,
          "elapsed_ns": 229644294,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 1
        },
        {
          "chunks": 34,
          "elapsed_ns": 228331004,
          "hypotheses": 544,
          "k": 4,
          "peak_allocated_bytes": 61371904,
          "peak_reserved_bytes": 75497472,
          "trial": 2
        },
        {
          "chunks": 136,
          "elapsed_ns": 1023935561,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 1
        },
        {
          "chunks": 136,
          "elapsed_ns": 998983217,
          "hypotheses": 2176,
          "k": 16,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "trial": 2
        },
        {
          "chunks": 383,
          "elapsed_ns": 7035307579,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821984768,
          "peak_reserved_bytes": 893386752,
          "trial": 1
        },
        {
          "chunks": 383,
          "elapsed_ns": 7053601647,
          "hypotheses": 6120,
          "k": 45,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "trial": 2
        },
        {
          "chunks": 850,
          "elapsed_ns": 49939386511,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 1
        },
        {
          "chunks": 850,
          "elapsed_ns": 50427506130,
          "hypotheses": 13600,
          "k": 100,
          "peak_allocated_bytes": 3576666624,
          "peak_reserved_bytes": 3735027712,
          "trial": 2
        }
      ]
    ]
  }
}


==> data/niv_input_reference_witnesses.json <==
{
  "bounds_scope": "Sharp for nested joint flags and the two paired 2x2 tables within each seed. Endpoints are possible integer tables, not actual per-case histories.",
  "compared_cells": [
    {
      "N": 999,
      "head": "point",
      "horizon": 3,
      "left": "G-score",
      "right": "G-uniform",
      "right_minus_left": [
        2,
        3
      ]
    },
    {
      "N": 999,
      "head": "point",
      "horizon": 3,
      "left": "G-score",
      "right": "W-score",
      "right_minus_left": [
        -6,
        -14
      ]
    },
    {
      "N": 999,
      "head": "point",
      "horizon": 3,
      "left": "G-uniform",
      "right": "W-score",
      "right_minus_left": [
        -8,
        -17
      ]
    },
    {
      "N": 999,
      "head": "pool_profile",
      "horizon": 3,
      "left": "G-score",
      "right": "G-uniform",
      "right_minus_left": [
        11,
        11
      ]
    },
    {
      "N": 999,
      "head": "pool_profile",
      "horizon": 3,
      "left": "G-score",
      "right": "W-score",
      "right_minus_left": [
        9,
        -5
      ]
    },
    {
      "N": 999,
      "head": "pool_profile",
      "horizon": 3,
      "left": "G-uniform",
      "right": "W-score",
      "right_minus_left": [
        -2,
        -16
      ]
    },
    {
      "N": 864,
      "head": "point",
      "horizon": 4,
      "left": "G-score",
      "right": "G-uniform",
      "right_minus_left": [
        4,
        6
      ]
    },
    {
      "N": 864,
      "head": "point",
      "horizon": 4,
      "left": "G-score",
      "right": "W-score",
      "right_minus_left": [
        1,
        3
      ]
    },
    {
      "N": 864,
      "head": "point",
      "horizon": 4,
      "left": "G-uniform",
      "right": "W-score",
      "right_minus_left": [
        -3,
        -3
      ]
    },
    {
      "N": 864,
      "head": "pool_profile",
      "horizon": 4,
      "left": "G-score",
      "right": "G-uniform",
      "right_minus_left": [
        -1,
        -12
      ]
    },
    {
      "N": 864,
      "head": "pool_profile",
      "horizon": 4,
      "left": "G-score",
      "right": "W-score",
      "right_minus_left": [
        0,
        0
      ]
    },
    {
      "N": 864,
      "head": "pool_profile",
      "horizon": 4,
      "left": "G-uniform",
      "right": "W-score",
      "right_minus_left": [
        1,
        12
      ]
    }
  ],
  "condition_order_for_reversal": [
    "scored global",
    "scored interval"
  ],
  "observed_reversal": {
    "canonical_joint": [
      136,
      145
    ],
    "finite_joint": [
      293,
      288
    ],
    "positions": 999,
    "relative_state_change_bounds": [
      40,
      154
    ]
  },
  "paired_cell_order_for_reversal": [
    "neither",
    "global_only",
    "interval_only",
    "both"
  ],
  "policies_in_order": [
    "canonical",
    "Omega_ann"
  ],
  "schema": "CVSPP_NIV_INPUT_REFERENCE_WITNESSES/1",
  "scope": "Archived exposed NIV validation, fixed I16 grid and decisions, IoU cutoff 0.5; canonical construction reference versus finite recorded references. Inputs were trained separately.",
  "seeds": [
    {
      "N": 333,
      "canonical_cells": [
        274,
        9,
        13,
        37
      ],
      "canonical_joint": [
        46,
        50
      ],
      "endpoint_witness_tables": [
        [
          [
            224,
            2,
            3,
            45
          ],
          [
            0,
            9,
            0,
            0
          ],
          [
            0,
            0,
            13,
            0
          ],
          [
            0,
            0,
            0,
            37
          ]
        ],
        [
          [
            224,
            11,
            16,
            23
          ],
          [
            0,
            0,
            0,
            9
          ],
          [
            0,
            0,
            0,
            13
          ],
          [
            0,
            0,
            0,
            37
          ]
        ]
      ],
      "finite_cells": [
        224,
        11,
        16,
        82
      ],
      "finite_joint": [
        93,
        98
      ],
      "relative_state_change_bounds": [
        5,
        49
      ],
      "seed": 0
    },
    {
      "N": 333,
      "canonical_cells": [
        276,
        7,
        11,
        39
      ],
      "canonical_joint": [
        46,
        50
      ],
      "endpoint_witness_tables": [
        [
          [
            215,
            10,
            7,
            44
          ],
          [
            0,
            7,
            0,
            0
          ],
          [
            0,
            0,
            11,
            0
          ],
          [
            0,
            0,
            0,
            39
          ]
        ],
        [
          [
            215,
            17,
            18,
            26
          ],
          [
            0,
            0,
            0,
            7
          ],
          [
            0,
            0,
            0,
            11
          ],
          [
            0,
            0,
            0,
            39
          ]
        ]
      ],
      "finite_cells": [
        215,
        17,
        18,
        83
      ],
      "finite_joint": [
        100,
        101
      ],
      "relative_state_change_bounds": [
        17,
        53
      ],
      "seed": 1
    },
    {
      "N": 333,
      "canonical_cells": [
        280,
        8,
        9,
        36
      ],
      "canonical_joint": [
        44,
        45
      ],
      "endpoint_witness_tables": [
        [
          [
            221,
            15,
            3,
            41
          ],
          [
            0,
            8,
            0,
            0
          ],
          [
            0,
            0,
            9,
            0
          ],
          [
            0,
            0,
            0,
            36
          ]
        ],
        [
          [
            221,
            23,
            12,
            24
          ],
          [
            0,
            0,
            0,
            8
          ],
          [
            0,
            0,
            0,
            9
          ],
          [
            0,
            0,
            0,
            36
          ]
        ]
      ],
      "finite_cells": [
        221,
        23,
        12,
        77
      ],
      "finite_joint": [
        100,
        89
      ],
      "relative_state_change_bounds": [
        18,
        52
      ],
      "seed": 2
    }
  ]
}


==> data/niv_k16_k32_k45_timing.json <==
{
  "by_gpu_model": {
    "NVIDIA GeForce RTX 3090": {
      "paired_by_original_case": {
        "16->32": {
          "median_case_total_delta_ms": {
            "max": 1726.057676,
            "min": 1697.861466
          },
          "median_case_total_latency_ratio": {
            "max": 2.331287493060602,
            "min": 2.3174946533647884
          }
        },
        "16->45": {
          "median_case_total_delta_ms": {
            "max": 4476.686268,
            "min": 4437.309855
          },
          "median_case_total_latency_ratio": {
            "max": 4.479142426930574,
            "min": 4.4205064861789625
          }
        },
        "32->45": {
          "median_case_total_delta_ms": {
            "max": 2767.446632,
            "min": 2725.018253
          },
          "median_case_total_latency_ratio": {
            "max": 1.9240773315914792,
            "min": 1.9047978413608522
          }
        }
      },
      "per_K": {
        "16": {
          "hypotheses_per_case": 2176,
          "peak_allocated_mib": {
            "max": 159.2392578125,
            "min": 159.2392578125
          },
          "peak_reserved_mib": {
            "max": 198.0,
            "min": 198.0
          },
          "timing": {
            "cm_ns": {
              "median_ms": {
                "max": 236.530317,
                "min": 233.0185095
              },
              "p95_ms": {
                "max": 243.0583472,
                "min": 238.73740715
              }
            },
            "d2h_ns": {
              "median_ms": {
                "max": 0.79413,
                "min": 0.760057
              },
              "p95_ms": {
                "max": 0.8667025500000001,
                "min": 0.7906708
              }
            },
            "duration_ns": {
              "median_ms": {
                "max": 1055.3858145,
                "min": 1035.4470285
              },
              "p95_ms": {
                "max": 1281.43797125,
                "min": 1052.1547964
              }
            },
            "h2d_ns": {
              "median_ms": {
                "max": 0.462072,
                "min": 0.4536415
              },
              "p95_ms": {
                "max": 0.50390215,
                "min": 0.47221905
              }
            },
            "host_prepare_ns": {
              "median_ms": {
                "max": 0.054192,
                "min": 0.0503295
              },
              "p95_ms": {
                "max": 0.06373,
                "min": 0.05643725
              }
            },
            "total_ns": {
              "median_ms": {
                "max": 1305.895871,
                "min": 1286.419348
              },
              "p95_ms": {
                "max": 1528.3355205999999,
                "min": 1307.6980925999999
              }
            },
            "unpack_ns": {
              "median_ms": {
                "max": 15.846785,
                "min": 15.4014535
              },
              "p95_ms": {
                "max": 17.450692850000003,
                "min": 16.915982149999998
              }
            }
          }
        },
        "32": {
          "hypotheses_per_case": 4352,
          "peak_allocated_mib": {
            "max": 435.72998046875,
            "min": 435.72998046875
          },
          "peak_reserved_mib": {
            "max": 498.0,
            "min": 498.0
          },
          "timing": {
            "cm_ns": {
              "median_ms": {
                "max": 468.398546,
                "min": 462.1155205
              },
              "p95_ms": {
                "max": 490.72479089999996,
                "min": 474.30554214999995
              }
            },
            "d2h_ns": {
              "median_ms": {
                "max": 1.190786,
                "min": 1.125914
              },
              "p95_ms": {
                "max": 1.23398975,
                "min": 1.177141
              }
            },
            "duration_ns": {
              "median_ms": {
                "max": 2534.1674015,
                "min": 2489.152132
              },
              "p95_ms": {
                "max": 2548.9296815,
                "min": 2512.2188321
              }
            },
            "h2d_ns": {
              "median_ms": {
                "max": 0.7849185,
                "min": 0.776712
              },
              "p95_ms": {
                "max": 0.80475465,
                "min": 0.7964404
              }
            },
            "host_prepare_ns": {
              "median_ms": {
                "max": 0.05563,
                "min": 0.0510935
              },
              "p95_ms": {
                "max": 0.06715064999999999,
                "min": 0.057967300000000006
              }
            },
            "total_ns": {
              "median_ms": {
                "max": 3037.766375,
                "min": 2982.9087035
              },
              "p95_ms": {
                "max": 3057.9539124000003,
                "min": 3019.22219375
              }
            },
            "unpack_ns": {
              "median_ms": {
                "max": 30.5996945,
                "min": 29.9570545
              },
              "p95_ms": {
                "max": 36.25319105,
                "min": 32.9724881
              }
            }
          }
        },
        "45": {
          "hypotheses_per_case": 6120,
          "peak_allocated_mib": {
            "max": 783.65576171875,
            "min": 783.65576171875
          },
          "peak_reserved_mib": {
            "max": 916.0,
            "min": 916.0
          },
          "timing": {
            "cm_ns": {
              "median_ms": {
                "max": 659.627561,
                "min": 651.128212
              },
              "p95_ms": {
                "max": 697.20634835,
                "min": 677.5161196
              }
            },
            "d2h_ns": {
              "median_ms": {
                "max": 1.5329435,
                "min": 1.4565935
              },
              "p95_ms": {
                "max": 2.2650363,
                "min": 1.56700375
              }
            },
            "duration_ns": {
              "median_ms": {
                "max": 5080.11385,
                "min": 5034.348772
              },
              "p95_ms": {
                "max": 5099.6334405,
                "min": 5047.90649045
              }
            },
            "h2d_ns": {
              "median_ms": {
                "max": 0.912706,
                "min": 0.9000315
              },
              "p95_ms": {
                "max": 0.9534515,
                "min": 0.92894135
              }
            },
            "host_prepare_ns": {
              "median_ms": {
                "max": 0.059415,
                "min": 0.0536895
              },
              "p95_ms": {
                "max": 0.08101685,
                "min": 0.0638371
              }
            },
            "total_ns": {
              "median_ms": {
                "max": 5779.550685,
                "min": 5729.851762
              },
              "p95_ms": {
                "max": 5875.33512975,
                "min": 5765.049566
              }
            },
            "unpack_ns": {
              "median_ms": {
                "max": 41.8710485,
                "min": 41.472273
              },
              "p95_ms": {
                "max": 56.4960044,
                "min": 47.27894265
              }
            }
          }
        }
      },
      "states": 6,
      "timed_rows": 5184
    },
    "Tesla V100S-PCIE-32GB": {
      "paired_by_original_case": {
        "16->32": {
          "median_case_total_delta_ms": {
            "max": 1724.5204145,
            "min": 1699.943813
          },
          "median_case_total_latency_ratio": {
            "max": 2.319211844669958,
            "min": 2.315433010772406
          }
        },
        "16->45": {
          "median_case_total_delta_ms": {
            "max": 4677.3944355,
            "min": 4639.1311735
          },
          "median_case_total_latency_ratio": {
            "max": 4.5993503551739074,
            "min": 4.566890867692507
          }
        },
        "32->45": {
          "median_case_total_delta_ms": {
            "max": 2953.802753,
            "min": 2939.914911
          },
          "median_case_total_latency_ratio": {
            "max": 1.9835732433987725,
            "min": 1.973118178394195
          }
        }
      },
      "per_K": {
        "16": {
          "hypotheses_per_case": 2176,
          "peak_allocated_mib": {
            "max": 159.2392578125,
            "min": 159.2392578125
          },
          "peak_reserved_mib": {
            "max": 198.0,
            "min": 198.0
          },
          "timing": {
            "cm_ns": {
              "median_ms": {
                "max": 235.974355,
                "min": 233.294981
              },
              "p95_ms": {
                "max": 243.54312844999998,
                "min": 242.55919935
              }
            },
            "d2h_ns": {
              "median_ms": {
                "max": 0.823142,
                "min": 0.822772
              },
              "p95_ms": {
                "max": 0.8462008000000001,
                "min": 0.8428741
              }
            },
            "duration_ns": {
              "median_ms": {
                "max": 1058.412486,
                "min": 1037.7739275
              },
              "p95_ms": {
                "max": 1063.67559805,
                "min": 1045.4494542999998
              }
            },
            "h2d_ns": {
              "median_ms": {
                "max": 0.5019765,
                "min": 0.475571
              },
              "p95_ms": {
                "max": 0.9034183499999999,
                "min": 0.50018655
              }
            },
            "host_prepare_ns": {
              "median_ms": {
                "max": 0.0556835,
                "min": 0.052023
              },
              "p95_ms": {
                "max": 0.07094914999999999,
                "min": 0.06501555
              }
            },
            "total_ns": {
              "median_ms": {
                "max": 1311.962519,
                "min": 1289.5623335
              },
              "p95_ms": {
                "max": 1322.58522925,
                "min": 1302.1330116
              }
            },
            "unpack_ns": {
              "median_ms": {
                "max": 15.7197985,
                "min": 15.5050775
              },
              "p95_ms": {
                "max": 17.3855874,
                "min": 16.99871555
              }
            }
          }
        },
        "32": {
          "hypotheses_per_case": 4352,
          "peak_allocated_mib": {
            "max": 435.72998046875,
            "min": 435.72998046875
          },
          "peak_reserved_mib": {
            "max": 498.0,
            "min": 498.0
          },
          "timing": {
            "cm_ns": {
              "median_ms": {
                "max": 473.0929135,
                "min": 464.3259635
              },
              "p95_ms": {
                "max": 488.2484898,
                "min": 478.4555163
              }
            },
            "d2h_ns": {
              "median_ms": {
                "max": 1.2217,
                "min": 1.2013065
              },
              "p95_ms": {
                "max": 1.5324620500000001,
                "min": 1.2555595
              }
            },
            "duration_ns": {
              "median_ms": {
                "max": 2530.963984,
                "min": 2492.3816325
              },
              "p95_ms": {
                "max": 2539.1447150500003,
                "min": 2501.2609850999997
              }
            },
            "h2d_ns": {
              "median_ms": {
                "max": 0.802343,
                "min": 0.799234
              },
              "p95_ms": {
                "max": 1.26254705,
                "min": 0.8258805
              }
            },
            "host_prepare_ns": {
              "median_ms": {
                "max": 0.0578785,
                "min": 0.0518685
              },
              "p95_ms": {
                "max": 0.06645425,
                "min": 0.05930425
              }
            },
            "total_ns": {
              "median_ms": {
                "max": 3038.0128885,
                "min": 2989.540579
              },
              "p95_ms": {
                "max": 3068.2657887,
                "min": 3014.2928959
              }
            },
            "unpack_ns": {
              "median_ms": {
                "max": 30.3159595,
                "min": 30.250657
              },
              "p95_ms": {
                "max": 33.3140632,
                "min": 33.17426915
              }
            }
          }
        },
        "45": {
          "hypotheses_per_case": 6120,
          "peak_allocated_mib": {
            "max": 783.65576171875,
            "min": 783.65576171875
          },
          "peak_reserved_mib": {
            "max": 916.0,
            "min": 916.0
          },
          "timing": {
            "cm_ns": {
              "median_ms": {
                "max": 661.1281035,
                "min": 651.354209
              },
              "p95_ms": {
                "max": 681.7579746499999,
                "min": 669.90324425
              }
            },
            "d2h_ns": {
              "median_ms": {
                "max": 1.5627215,
                "min": 1.5601415
              },
              "p95_ms": {
                "max": 2.249358,
                "min": 2.1687198
              }
            },
            "duration_ns": {
              "median_ms": {
                "max": 5282.8712125,
                "min": 5231.975465
              },
              "p95_ms": {
                "max": 5305.64503485,
                "min": 5260.53812175
              }
            },
            "h2d_ns": {
              "median_ms": {
                "max": 1.904956,
                "min": 0.9246845
              },
              "p95_ms": {
                "max": 2.1588110499999997,
                "min": 0.94938585
              }
            },
            "host_prepare_ns": {
              "median_ms": {
                "max": 0.060446,
                "min": 0.0581015
              },
              "p95_ms": {
                "max": 0.0737883,
                "min": 0.0700295
              }
            },
            "total_ns": {
              "median_ms": {
                "max": 5988.246959,
                "min": 5930.037406
              },
              "p95_ms": {
                "max": 6038.13059275,
                "min": 5968.608437649999
              }
            },
            "unpack_ns": {
              "median_ms": {
                "max": 41.573233,
                "min": 41.4262715
              },
              "p95_ms": {
                "max": 53.24726965,
                "min": 52.557533799999995
              }
            }
          }
        }
      },
      "states": 2,
      "timed_rows": 1728
    }
  },
  "cases_per_size_per_state": 288,
  "design_sha256": "eb6015086f2e02eb7980764664235f79e5b71932a28657883e19d8d2b49c9b7f",
  "independent_decoder_rows": 6912,
  "jobs_sha256": "d095a22bee981055a6ac96d5622c0e612e33f135a3bea5cc6c96c8b09224d7b7",
  "live_ownership_observation_sha256": "2e13d5d340a0fae68bcee49b9c5dfbd9fad2f2442308dea445cfc8f345fd6467",
  "native_closure_sha256_by_state": {
    "T4_S0_G-score": "f8857daf846f0775729133f7a77b21677854d74af5644d4c4534b8f527259d19",
    "T4_S0_G-uniform": "d118baf7a8264dc443e21a88fb79d432b8a8db25d4a99f6f40c08fef70a52221",
    "T4_S1_G-score": "8f6c24887ace253e5d92279809653947cb24007d972b52b74c763fb75a2507f7",
    "T4_S1_G-uniform": "0f7db6ad4ea12fb2a87bb829e5de3f21ed74cf00064cf92d575d34b078cd69c2",
    "T4_S2_G-score": "99f922f0654d8d1b8db7a6fba867a09f846a622ca4e9f006c6b2ee839b8935e8",
    "T4_S2_G-uniform": "23e6420a9c2d0ab340094abaffbe1fc00073c9b10ae5e26237abd6de4fb5244e",
    "T4_S3_G-score": "516bc7256f29dc212f2901ecd63f6c24f4af17b658bfad9cd90661da15d8269b",
    "T4_S3_G-uniform": "429f10d2418e84da9aadedc8e60b0076b9367fd9ec823a0d0573a1f4b411b3f5"
  },
  "native_complete_states": 8,
  "observed_concurrent_owned_gpu_contexts": 8,
  "schema": "CVSPP_R349_LARGE_K_TIMING_AGGREGATE/1",
  "scope": "288 exposed NIV four-step cases, eight frozen E100 states, matched K16/32/45 cached-input timing",
  "states": {
    "T4_S0_G-score": {
      "gpu_model": "NVIDIA GeForce RTX 3090",
      "measurements": {
        "16": {
          "changed_vs_native_joint": 269,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 2176,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 233.0185095,
              "p95_ms": 239.40556235
            },
            "d2h_ns": {
              "median_ms": 0.761229,
              "p95_ms": 0.79193035
            },
            "duration_ns": {
              "median_ms": 1035.4470285,
              "p95_ms": 1052.51967115
            },
            "h2d_ns": {
              "median_ms": 0.460147,
              "p95_ms": 0.47819015000000004
            },
            "host_prepare_ns": {
              "median_ms": 0.054192,
              "p95_ms": 0.0626536
            },
            "total_ns": {
              "median_ms": 1286.419348,
              "p95_ms": 1307.6980925999999
            },
            "unpack_ns": {
              "median_ms": 15.7044665,
              "p95_ms": 17.450692850000003
            }
          }
        },
        "32": {
          "changed_vs_native_joint": 271,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 4352,
          "peak_allocated_bytes": 456896000,
          "peak_reserved_bytes": 522190848,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 462.1155205,
              "p95_ms": 478.16953805
            },
            "d2h_ns": {
              "median_ms": 1.1381805,
              "p95_ms": 1.177141
            },
            "duration_ns": {
              "median_ms": 2489.152132,
              "p95_ms": 2512.5138221999996
            },
            "h2d_ns": {
              "median_ms": 0.780917,
              "p95_ms": 0.8000157
            },
            "host_prepare_ns": {
              "median_ms": 0.055383,
              "p95_ms": 0.0634361
            },
            "total_ns": {
              "median_ms": 2982.9087035,
              "p95_ms": 3019.22219375
            },
            "unpack_ns": {
              "median_ms": 30.219821,
              "p95_ms": 33.10217245
            }
          }
        },
        "45": {
          "changed_vs_native_joint": 268,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 6120,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 651.128212,
              "p95_ms": 690.66088125
            },
            "d2h_ns": {
              "median_ms": 1.4565935,
              "p95_ms": 2.1873232000000002
            },
            "duration_ns": {
              "median_ms": 5034.811106,
              "p95_ms": 5053.18032445
            },
            "h2d_ns": {
              "median_ms": 0.907018,
              "p95_ms": 0.9419229
            },
            "host_prepare_ns": {
              "median_ms": 0.059415,
              "p95_ms": 0.07141235
            },
            "total_ns": {
              "median_ms": 5729.851762,
              "p95_ms": 5778.3781488
            },
            "unpack_ns": {
              "median_ms": 41.507383,
              "p95_ms": 56.4960044
            }
          }
        }
      },
      "paired_by_original_case": {
        "16->32": {
          "median_case_total_delta_ms": 1697.861466,
          "median_case_total_latency_ratio": 2.3223862082751636
        },
        "16->45": {
          "median_case_total_delta_ms": 4447.348366,
          "median_case_total_latency_ratio": 4.456435751455605
        },
        "32->45": {
          "median_case_total_delta_ms": 2749.335203,
          "median_case_total_latency_ratio": 1.9220912588903691
        }
      }
    },
    "T4_S0_G-uniform": {
      "gpu_model": "NVIDIA GeForce RTX 3090",
      "measurements": {
        "16": {
          "changed_vs_native_joint": 268,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 2176,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 233.2577065,
              "p95_ms": 243.0583472
            },
            "d2h_ns": {
              "median_ms": 0.7903615,
              "p95_ms": 0.8083299
            },
            "duration_ns": {
              "median_ms": 1055.3858145,
              "p95_ms": 1061.75560685
            },
            "h2d_ns": {
              "median_ms": 0.4564905,
              "p95_ms": 0.479198
            },
            "host_prepare_ns": {
              "median_ms": 0.0510705,
              "p95_ms": 0.057506699999999994
            },
            "total_ns": {
              "median_ms": 1305.895871,
              "p95_ms": 1318.12989885
            },
            "unpack_ns": {
              "median_ms": 15.499293,
              "p95_ms": 17.25688405
            }
          }
        },
        "32": {
          "changed_vs_native_joint": 269,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 4352,
          "peak_allocated_bytes": 456896000,
          "peak_reserved_bytes": 522190848,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 467.1047145,
              "p95_ms": 490.72479089999996
            },
            "d2h_ns": {
              "median_ms": 1.190786,
              "p95_ms": 1.22856265
            },
            "duration_ns": {
              "median_ms": 2534.1674015,
              "p95_ms": 2548.9296815
            },
            "h2d_ns": {
              "median_ms": 0.7796615,
              "p95_ms": 0.7964404
            },
            "host_prepare_ns": {
              "median_ms": 0.052346,
              "p95_ms": 0.0602363
            },
            "total_ns": {
              "median_ms": 3037.766375,
              "p95_ms": 3057.9539124000003
            },
            "unpack_ns": {
              "median_ms": 30.391068,
              "p95_ms": 33.103213
            }
          }
        },
        "45": {
          "changed_vs_native_joint": 268,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 6120,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 654.236355,
              "p95_ms": 697.20634835
            },
            "d2h_ns": {
              "median_ms": 1.5201525,
              "p95_ms": 1.5861657
            },
            "duration_ns": {
              "median_ms": 5080.11385,
              "p95_ms": 5099.6334405
            },
            "h2d_ns": {
              "median_ms": 0.9050115,
              "p95_ms": 0.9331595500000001
            },
            "host_prepare_ns": {
              "median_ms": 0.0559405,
              "p95_ms": 0.06581635000000001
            },
            "total_ns": {
              "median_ms": 5779.550685,
              "p95_ms": 5821.588169600001
            },
            "unpack_ns": {
              "median_ms": 41.6048895,
              "p95_ms": 48.18209775
            }
          }
        }
      },
      "paired_by_original_case": {
        "16->32": {
          "median_case_total_delta_ms": 1726.057676,
          "median_case_total_latency_ratio": 2.3174946533647884
        },
        "16->45": {
          "median_case_total_delta_ms": 4472.3836985,
          "median_case_total_latency_ratio": 4.421583138785078
        },
        "32->45": {
          "median_case_total_delta_ms": 2746.891793,
          "median_case_total_latency_ratio": 1.9047978413608522
        }
      }
    },
    "T4_S1_G-score": {
      "gpu_model": "Tesla V100S-PCIE-32GB",
      "measurements": {
        "16": {
          "changed_vs_native_joint": 255,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 2176,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 235.974355,
              "p95_ms": 242.55919935
            },
            "d2h_ns": {
              "median_ms": 0.822772,
              "p95_ms": 0.8428741
            },
            "duration_ns": {
              "median_ms": 1058.412486,
              "p95_ms": 1063.67559805
            },
            "h2d_ns": {
              "median_ms": 0.475571,
              "p95_ms": 0.50018655
            },
            "host_prepare_ns": {
              "median_ms": 0.0556835,
              "p95_ms": 0.06501555
            },
            "total_ns": {
              "median_ms": 1311.962519,
              "p95_ms": 1322.58522925
            },
            "unpack_ns": {
              "median_ms": 15.5050775,
              "p95_ms": 16.99871555
            }
          }
        },
        "32": {
          "changed_vs_native_joint": 262,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 4352,
          "peak_allocated_bytes": 456896000,
          "peak_reserved_bytes": 522190848,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 473.0929135,
              "p95_ms": 488.2484898
            },
            "d2h_ns": {
              "median_ms": 1.2013065,
              "p95_ms": 1.2555595
            },
            "duration_ns": {
              "median_ms": 2530.963984,
              "p95_ms": 2539.1447150500003
            },
            "h2d_ns": {
              "median_ms": 0.802343,
              "p95_ms": 0.8258805
            },
            "host_prepare_ns": {
              "median_ms": 0.0578785,
              "p95_ms": 0.06645425
            },
            "total_ns": {
              "median_ms": 3038.0128885,
              "p95_ms": 3068.2657887
            },
            "unpack_ns": {
              "median_ms": 30.250657,
              "p95_ms": 33.3140632
            }
          }
        },
        "45": {
          "changed_vs_native_joint": 266,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 6120,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 661.1281035,
              "p95_ms": 681.7579746499999
            },
            "d2h_ns": {
              "median_ms": 1.5627215,
              "p95_ms": 2.1687198
            },
            "duration_ns": {
              "median_ms": 5282.8712125,
              "p95_ms": 5305.64503485
            },
            "h2d_ns": {
              "median_ms": 0.9246845,
              "p95_ms": 0.94938585
            },
            "host_prepare_ns": {
              "median_ms": 0.060446,
              "p95_ms": 0.0700295
            },
            "total_ns": {
              "median_ms": 5988.246959,
              "p95_ms": 6038.13059275
            },
            "unpack_ns": {
              "median_ms": 41.573233,
              "p95_ms": 53.24726965
            }
          }
        }
      },
      "paired_by_original_case": {
        "16->32": {
          "median_case_total_delta_ms": 1724.5204145,
          "median_case_total_latency_ratio": 2.315433010772406
        },
        "16->45": {
          "median_case_total_delta_ms": 4677.3944355,
          "median_case_total_latency_ratio": 4.566890867692507
        },
        "32->45": {
          "median_case_total_delta_ms": 2953.802753,
          "median_case_total_latency_ratio": 1.973118178394195
        }
      }
    },
    "T4_S1_G-uniform": {
      "gpu_model": "Tesla V100S-PCIE-32GB",
      "measurements": {
        "16": {
          "changed_vs_native_joint": 257,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 2176,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 233.294981,
              "p95_ms": 243.54312844999998
            },
            "d2h_ns": {
              "median_ms": 0.823142,
              "p95_ms": 0.8462008000000001
            },
            "duration_ns": {
              "median_ms": 1037.7739275,
              "p95_ms": 1045.4494542999998
            },
            "h2d_ns": {
              "median_ms": 0.5019765,
              "p95_ms": 0.9034183499999999
            },
            "host_prepare_ns": {
              "median_ms": 0.052023,
              "p95_ms": 0.07094914999999999
            },
            "total_ns": {
              "median_ms": 1289.5623335,
              "p95_ms": 1302.1330116
            },
            "unpack_ns": {
              "median_ms": 15.7197985,
              "p95_ms": 17.3855874
            }
          }
        },
        "32": {
          "changed_vs_native_joint": 267,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 4352,
          "peak_allocated_bytes": 456896000,
          "peak_reserved_bytes": 522190848,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 464.3259635,
              "p95_ms": 478.4555163
            },
            "d2h_ns": {
              "median_ms": 1.2217,
              "p95_ms": 1.5324620500000001
            },
            "duration_ns": {
              "median_ms": 2492.3816325,
              "p95_ms": 2501.2609850999997
            },
            "h2d_ns": {
              "median_ms": 0.799234,
              "p95_ms": 1.26254705
            },
            "host_prepare_ns": {
              "median_ms": 0.0518685,
              "p95_ms": 0.05930425
            },
            "total_ns": {
              "median_ms": 2989.540579,
              "p95_ms": 3014.2928959
            },
            "unpack_ns": {
              "median_ms": 30.3159595,
              "p95_ms": 33.17426915
            }
          }
        },
        "45": {
          "changed_vs_native_joint": 272,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 6120,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 651.354209,
              "p95_ms": 669.90324425
            },
            "d2h_ns": {
              "median_ms": 1.5601415,
              "p95_ms": 2.249358
            },
            "duration_ns": {
              "median_ms": 5231.975465,
              "p95_ms": 5260.53812175
            },
            "h2d_ns": {
              "median_ms": 1.904956,
              "p95_ms": 2.1588110499999997
            },
            "host_prepare_ns": {
              "median_ms": 0.0581015,
              "p95_ms": 0.0737883
            },
            "total_ns": {
              "median_ms": 5930.037406,
              "p95_ms": 5968.608437649999
            },
            "unpack_ns": {
              "median_ms": 41.4262715,
              "p95_ms": 52.557533799999995
            }
          }
        }
      },
      "paired_by_original_case": {
        "16->32": {
          "median_case_total_delta_ms": 1699.943813,
          "median_case_total_latency_ratio": 2.319211844669958
        },
        "16->45": {
          "median_case_total_delta_ms": 4639.1311735,
          "median_case_total_latency_ratio": 4.5993503551739074
        },
        "32->45": {
          "median_case_total_delta_ms": 2939.914911,
          "median_case_total_latency_ratio": 1.9835732433987725
        }
      }
    },
    "T4_S2_G-score": {
      "gpu_model": "NVIDIA GeForce RTX 3090",
      "measurements": {
        "16": {
          "changed_vs_native_joint": 253,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 2176,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 233.5853685,
              "p95_ms": 239.26433335
            },
            "d2h_ns": {
              "median_ms": 0.764346,
              "p95_ms": 0.7906708
            },
            "duration_ns": {
              "median_ms": 1046.1834755,
              "p95_ms": 1052.1547964
            },
            "h2d_ns": {
              "median_ms": 0.460507,
              "p95_ms": 0.47221905
            },
            "host_prepare_ns": {
              "median_ms": 0.0526475,
              "p95_ms": 0.061053699999999995
            },
            "total_ns": {
              "median_ms": 1294.7841525,
              "p95_ms": 1308.44899275
            },
            "unpack_ns": {
              "median_ms": 15.72864,
              "p95_ms": 17.40668755
            }
          }
        },
        "32": {
          "changed_vs_native_joint": 251,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 4352,
          "peak_allocated_bytes": 456896000,
          "peak_reserved_bytes": 522190848,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 465.8396275,
              "p95_ms": 477.5466224
            },
            "d2h_ns": {
              "median_ms": 1.125914,
              "p95_ms": 1.193575
            },
            "duration_ns": {
              "median_ms": 2507.3691525,
              "p95_ms": 2525.2550849
            },
            "h2d_ns": {
              "median_ms": 0.784129,
              "p95_ms": 0.8041271999999999
            },
            "host_prepare_ns": {
              "median_ms": 0.05563,
              "p95_ms": 0.06715064999999999
            },
            "total_ns": {
              "median_ms": 3010.225849,
              "p95_ms": 3039.8153801999997
            },
            "unpack_ns": {
              "median_ms": 30.59115,
              "p95_ms": 36.25319105
            }
          }
        },
        "45": {
          "changed_vs_native_joint": 252,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 6120,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 653.3881425,
              "p95_ms": 679.53442985
            },
            "d2h_ns": {
              "median_ms": 1.4619945,
              "p95_ms": 1.7410236499999998
            },
            "duration_ns": {
              "median_ms": 5034.348772,
              "p95_ms": 5047.90649045
            },
            "h2d_ns": {
              "median_ms": 0.912706,
              "p95_ms": 0.9534515
            },
            "host_prepare_ns": {
              "median_ms": 0.058165,
              "p95_ms": 0.08101685
            },
            "total_ns": {
              "median_ms": 5733.802173,
              "p95_ms": 5765.049566
            },
            "unpack_ns": {
              "median_ms": 41.8710485,
              "p95_ms": 54.991030200000004
            }
          }
        }
      },
      "paired_by_original_case": {
        "16->32": {
          "median_case_total_delta_ms": 1711.690742,
          "median_case_total_latency_ratio": 2.3191500714706352
        },
        "16->45": {
          "median_case_total_delta_ms": 4437.309855,
          "median_case_total_latency_ratio": 4.42370889761318
        },
        "32->45": {
          "median_case_total_delta_ms": 2725.018253,
          "median_case_total_latency_ratio": 1.9059031941883484
        }
      }
    },
    "T4_S2_G-uniform": {
      "gpu_model": "NVIDIA GeForce RTX 3090",
      "measurements": {
        "16": {
          "changed_vs_native_joint": 258,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 2176,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 233.767631,
              "p95_ms": 239.59059955
            },
            "d2h_ns": {
              "median_ms": 0.760057,
              "p95_ms": 0.8667025500000001
            },
            "duration_ns": {
              "median_ms": 1035.5044695,
              "p95_ms": 1281.43797125
            },
            "h2d_ns": {
              "median_ms": 0.4536415,
              "p95_ms": 0.50390215
            },
            "host_prepare_ns": {
              "median_ms": 0.0504475,
              "p95_ms": 0.06373
            },
            "total_ns": {
              "median_ms": 1289.051404,
              "p95_ms": 1528.3355205999999
            },
            "unpack_ns": {
              "median_ms": 15.786097,
              "p95_ms": 17.27567495
            }
          }
        },
        "32": {
          "changed_vs_native_joint": 258,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 4352,
          "peak_allocated_bytes": 456896000,
          "peak_reserved_bytes": 522190848,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 467.868553,
              "p95_ms": 474.30554214999995
            },
            "d2h_ns": {
              "median_ms": 1.1385325,
              "p95_ms": 1.1914418999999998
            },
            "duration_ns": {
              "median_ms": 2498.0988755,
              "p95_ms": 2512.2188321
            },
            "h2d_ns": {
              "median_ms": 0.776712,
              "p95_ms": 0.80475465
            },
            "host_prepare_ns": {
              "median_ms": 0.0524245,
              "p95_ms": 0.0626853
            },
            "total_ns": {
              "median_ms": 2998.5663355,
              "p95_ms": 3035.11182
            },
            "unpack_ns": {
              "median_ms": 30.5996945,
              "p95_ms": 33.362282300000004
            }
          }
        },
        "45": {
          "changed_vs_native_joint": 262,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 6120,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 654.930999,
              "p95_ms": 680.13798095
            },
            "d2h_ns": {
              "median_ms": 1.4653635,
              "p95_ms": 1.56700375
            },
            "duration_ns": {
              "median_ms": 5064.606899,
              "p95_ms": 5089.868731850001
            },
            "h2d_ns": {
              "median_ms": 0.9000315,
              "p95_ms": 0.92894135
            },
            "host_prepare_ns": {
              "median_ms": 0.0536895,
              "p95_ms": 0.0638371
            },
            "total_ns": {
              "median_ms": 5765.314173,
              "p95_ms": 5875.33512975
            },
            "unpack_ns": {
              "median_ms": 41.5439785,
              "p95_ms": 47.27894265
            }
          }
        }
      },
      "paired_by_original_case": {
        "16->32": {
          "median_case_total_delta_ms": 1713.2072215,
          "median_case_total_latency_ratio": 2.331287493060602
        },
        "16->45": {
          "median_case_total_delta_ms": 4476.686268,
          "median_case_total_latency_ratio": 4.479142426930574
        },
        "32->45": {
          "median_case_total_delta_ms": 2767.446632,
          "median_case_total_latency_ratio": 1.9240773315914792
        }
      }
    },
    "T4_S3_G-score": {
      "gpu_model": "NVIDIA GeForce RTX 3090",
      "measurements": {
        "16": {
          "changed_vs_native_joint": 274,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 2176,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 233.0341975,
              "p95_ms": 238.73740715
            },
            "d2h_ns": {
              "median_ms": 0.79413,
              "p95_ms": 0.81021005
            },
            "duration_ns": {
              "median_ms": 1050.0048165,
              "p95_ms": 1055.2456116
            },
            "h2d_ns": {
              "median_ms": 0.457727,
              "p95_ms": 0.4778925
            },
            "host_prepare_ns": {
              "median_ms": 0.0503295,
              "p95_ms": 0.05643725
            },
            "total_ns": {
              "median_ms": 1300.1514795,
              "p95_ms": 1308.4827421500001
            },
            "unpack_ns": {
              "median_ms": 15.846785,
              "p95_ms": 17.01578115
            }
          }
        },
        "32": {
          "changed_vs_native_joint": 275,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 4352,
          "peak_allocated_bytes": 456896000,
          "peak_reserved_bytes": 522190848,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 466.618516,
              "p95_ms": 482.01651215
            },
            "d2h_ns": {
              "median_ms": 1.1837275,
              "p95_ms": 1.22642085
            },
            "duration_ns": {
              "median_ms": 2513.6943995,
              "p95_ms": 2526.5239705999998
            },
            "h2d_ns": {
              "median_ms": 0.7821175,
              "p95_ms": 0.7973750500000001
            },
            "host_prepare_ns": {
              "median_ms": 0.0510935,
              "p95_ms": 0.057967300000000006
            },
            "total_ns": {
              "median_ms": 3013.092883,
              "p95_ms": 3039.8106493
            },
            "unpack_ns": {
              "median_ms": 29.9570545,
              "p95_ms": 32.9724881
            }
          }
        },
        "45": {
          "changed_vs_native_joint": 276,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 6120,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 651.718471,
              "p95_ms": 677.5161196
            },
            "d2h_ns": {
              "median_ms": 1.5205395,
              "p95_ms": 2.2463989
            },
            "duration_ns": {
              "median_ms": 5048.1903815,
              "p95_ms": 5066.7076244499995
            },
            "h2d_ns": {
              "median_ms": 0.9105865,
              "p95_ms": 0.9495895999999999
            },
            "host_prepare_ns": {
              "median_ms": 0.0539645,
              "p95_ms": 0.0675208
            },
            "total_ns": {
              "median_ms": 5748.448153,
              "p95_ms": 5798.869503399999
            },
            "unpack_ns": {
              "median_ms": 41.472273,
              "p95_ms": 56.2741894
            }
          }
        }
      },
      "paired_by_original_case": {
        "16->32": {
          "median_case_total_delta_ms": 1715.3649345,
          "median_case_total_latency_ratio": 2.318829912260358
        },
        "16->45": {
          "median_case_total_delta_ms": 4448.2174275,
          "median_case_total_latency_ratio": 4.424905436808368
        },
        "32->45": {
          "median_case_total_delta_ms": 2732.1285145,
          "median_case_total_latency_ratio": 1.9074665583264532
        }
      }
    },
    "T4_S3_G-uniform": {
      "gpu_model": "NVIDIA GeForce RTX 3090",
      "measurements": {
        "16": {
          "changed_vs_native_joint": 270,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 2176,
          "peak_allocated_bytes": 166974464,
          "peak_reserved_bytes": 207618048,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 236.530317,
              "p95_ms": 242.34999084999998
            },
            "d2h_ns": {
              "median_ms": 0.793408,
              "p95_ms": 0.8116934499999999
            },
            "duration_ns": {
              "median_ms": 1047.107012,
              "p95_ms": 1064.2575776
            },
            "h2d_ns": {
              "median_ms": 0.462072,
              "p95_ms": 0.48456934999999995
            },
            "host_prepare_ns": {
              "median_ms": 0.0532005,
              "p95_ms": 0.061297050000000006
            },
            "total_ns": {
              "median_ms": 1303.271836,
              "p95_ms": 1316.55263175
            },
            "unpack_ns": {
              "median_ms": 15.4014535,
              "p95_ms": 16.915982149999998
            }
          }
        },
        "32": {
          "changed_vs_native_joint": 271,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 4352,
          "peak_allocated_bytes": 456896000,
          "peak_reserved_bytes": 522190848,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 468.398546,
              "p95_ms": 487.5735993
            },
            "d2h_ns": {
              "median_ms": 1.167638,
              "p95_ms": 1.23398975
            },
            "duration_ns": {
              "median_ms": 2515.1593745,
              "p95_ms": 2537.6009609499997
            },
            "h2d_ns": {
              "median_ms": 0.7849185,
              "p95_ms": 0.8040258
            },
            "host_prepare_ns": {
              "median_ms": 0.054206,
              "p95_ms": 0.06167675
            },
            "total_ns": {
              "median_ms": 3023.5743065,
              "p95_ms": 3043.41001135
            },
            "unpack_ns": {
              "median_ms": 30.195137,
              "p95_ms": 33.0349055
            }
          }
        },
        "45": {
          "changed_vs_native_joint": 277,
          "cm_plan_pool_median": 1.0,
          "hypotheses": 6120,
          "peak_allocated_bytes": 821722624,
          "peak_reserved_bytes": 960495616,
          "rows": 288,
          "timing": {
            "cm_ns": {
              "median_ms": 659.627561,
              "p95_ms": 685.7566095
            },
            "d2h_ns": {
              "median_ms": 1.5329435,
              "p95_ms": 2.2650363
            },
            "duration_ns": {
              "median_ms": 5056.0038225,
              "p95_ms": 5066.34926435
            },
            "h2d_ns": {
              "median_ms": 0.9120985,
              "p95_ms": 0.943111
            },
            "host_prepare_ns": {
              "median_ms": 0.0583975,
              "p95_ms": 0.06944505000000001
            },
            "total_ns": {
              "median_ms": 5759.8238545,
              "p95_ms": 5804.92153685
            },
            "unpack_ns": {
              "median_ms": 41.498171,
              "p95_ms": 55.4031644
            }
          }
        }
      },
      "paired_by_original_case": {
        "16->32": {
          "median_case_total_delta_ms": 1717.036643,
          "median_case_total_latency_ratio": 2.317743481521676
        },
        "16->45": {
          "median_case_total_delta_ms": 4456.072638,
          "median_case_total_latency_ratio": 4.4205064861789625
        },
        "32->45": {
          "median_case_total_delta_ms": 2738.1558025,
          "median_case_total_latency_ratio": 1.9061161388592422
        }
      }
    }
  },
  "status": "PASS_CLOSED_FROZEN_NIV_PAIRED_CACHED_INPUT_TIMING",
  "timed_rows": 6912,
  "timed_rows_by_K": {
    "16": 2304,
    "32": 2304,
    "45": 2304
  },
  "timing_schedule": {
    "block_orders": [
      [
        16,
        32,
        45
      ],
      [
        32,
        45,
        16
      ],
      [
        45,
        16,
        32
      ],
      [
        16,
        45,
        32
      ],
      [
        45,
        32,
        16
      ],
      [
        32,
        16,
        45
      ]
    ],
    "block_rows": 48,
    "cases_per_size": 288,
    "warmup_per_arm": 3
  }
}


==> data/niv_k45_fixed_reference_bounds.json <==
{
  "expanded_references": "The finite master is restricted to each pool. On video-based metrics, credit on an added candidate requires its selection.",
  "fixed_references": "The reference set restricted to the original four candidates is used at both pool sizes.",
  "interpretation": "Count bounds use K4 scores and K4/K45 output switches, with no K45 annotation scoring.",
  "positions_per_decoder": 2304,
  "prediction_changes": {
    "CM": {
      "added_video_component_changes_video_interval_plan": {
        "100": 125,
        "101": 32,
        "110": 1006,
        "111": 470
      },
      "chosen_added_video": 1633,
      "complete_plan_changes": 697,
      "component_changes_video_interval_plan": {
        "000": 473,
        "001": 193,
        "010": 3,
        "011": 2,
        "100": 125,
        "101": 32,
        "110": 1006,
        "111": 470
      },
      "interval_grid_coordinate_changes": 1481,
      "matches_in_all_components": 473,
      "video_changes": 1633
    },
    "point_MAP": {
      "added_video_component_changes_video_interval_plan": {
        "100": 41,
        "101": 8,
        "110": 1061,
        "111": 504
      },
      "chosen_added_video": 1614,
      "complete_plan_changes": 694,
      "component_changes_video_interval_plan": {
        "000": 508,
        "001": 180,
        "011": 2,
        "100": 41,
        "101": 8,
        "110": 1061,
        "111": 504
      },
      "interval_grid_coordinate_changes": 1567,
      "matches_in_all_components": 508,
      "video_changes": 1614
    }
  },
  "scope": "Same 288 exposed four-action NIV validation cases in eight frozen states at K=4 and K=45, no reference scoring.",
  "score_bounds": {
    "CM": {
      "J": {
        "canonical_fixed": {
          "K45_successes": [
            0,
            519
          ],
          "K4_successes": 321,
          "K4_to_K45_net": [
            -321,
            198
          ],
          "paired_gains": [
            0,
            198
          ],
          "paired_losses": [
            0,
            321
          ]
        },
        "finite_reference": {
          "K45_expanded_successes": [
            0,
            2304
          ],
          "K45_successes": [
            0,
            671
          ],
          "K4_successes": 604,
          "K4_to_K45_expanded_net": [
            -604,
            1700
          ],
          "K4_to_K45_net": [
            -604,
            67
          ],
          "additional_reference_credit": [
            0,
            1633
          ],
          "additional_reference_credit_on_K4_failure": [
            0,
            1628
          ],
          "additional_reference_credit_on_K4_success": [
            0,
            604
          ],
          "paired_expanded_gains": [
            0,
            1700
          ],
          "paired_expanded_losses": [
            0,
            604
          ],
          "paired_gains": [
            0,
            198
          ],
          "paired_losses": [
            5,
            604
          ]
        },
        "prediction_groups": {
          "added_video": 1633,
          "changed_retained": 198,
          "unchanged": 473
        }
      },
      "P": {
        "canonical_fixed": {
          "K45_successes": [
            463,
            1857
          ],
          "K4_successes": 1160,
          "K4_to_K45_net": [
            -697,
            697
          ],
          "paired_gains": [
            0,
            697
          ],
          "paired_losses": [
            0,
            697
          ]
        },
        "finite_reference": {
          "K45_expanded_successes": [
            549,
            2304
          ],
          "K45_successes": [
            549,
            1943
          ],
          "K4_successes": 1246,
          "K4_to_K45_expanded_net": [
            -697,
            1058
          ],
          "K4_to_K45_net": [
            -697,
            697
          ],
          "additional_reference_credit": [
            0,
            1755
          ],
          "additional_reference_credit_on_K4_failure": [
            0,
            1058
          ],
          "additional_reference_credit_on_K4_success": [
            0,
            697
          ],
          "paired_expanded_gains": [
            0,
            1058
          ],
          "paired_expanded_losses": [
            0,
            697
          ],
          "paired_gains": [
            0,
            697
          ],
          "paired_losses": [
            0,
            697
          ]
        },
        "prediction_groups": {
          "changed": 697,
          "unchanged": 1607
        }
      },
      "V": {
        "canonical_fixed": {
          "K45_successes": [
            0,
            671
          ],
          "K4_successes": 800,
          "K4_to_K45_net": [
            -800,
            -129
          ],
          "paired_gains": [
            0,
            0
          ],
          "paired_losses": [
            129,
            800
          ]
        },
        "finite_reference": {
          "K45_expanded_successes": [
            0,
            2304
          ],
          "K45_successes": [
            0,
            671
          ],
          "K4_successes": 1261,
          "K4_to_K45_expanded_net": [
            -1261,
            1043
          ],
          "K4_to_K45_net": [
            -1261,
            -590
          ],
          "additional_reference_credit": [
            0,
            1633
          ],
          "additional_reference_credit_on_K4_failure": [
            0,
            1043
          ],
          "additional_reference_credit_on_K4_success": [
            0,
            1261
          ],
          "paired_expanded_gains": [
            0,
            1043
          ],
          "paired_expanded_losses": [
            0,
            1261
          ],
          "paired_gains": [
            0,
            0
          ],
          "paired_losses": [
            590,
            1261
          ]
        },
        "prediction_groups": {
          "added_video": 1633,
          "changed_retained": 0,
          "unchanged": 671
        }
      },
      "VI": {
        "canonical_fixed": {
          "K45_successes": [
            0,
            519
          ],
          "K4_successes": 514,
          "K4_to_K45_net": [
            -514,
            5
          ],
          "paired_gains": [
            0,
            5
          ],
          "paired_losses": [
            0,
            514
          ]
        },
        "finite_reference": {
          "K45_expanded_successes": [
            0,
            2304
          ],
          "K45_successes": [
            0,
            671
          ],
          "K4_successes": 863,
          "K4_to_K45_expanded_net": [
            -863,
            1441
          ],
          "K4_to_K45_net": [
            -863,
            -192
          ],
          "additional_reference_credit": [
            0,
            1633
          ],
          "additional_reference_credit_on_K4_failure": [
            0,
            1441
          ],
          "additional_reference_credit_on_K4_success": [
            0,
            863
          ],
          "paired_expanded_gains": [
            0,
            1441
          ],
          "paired_expanded_losses": [
            0,
            863
          ],
          "paired_gains": [
            0,
            5
          ],
          "paired_losses": [
            192,
            863
          ]
        },
        "prediction_groups": {
          "added_video": 1633,
          "changed_retained": 5,
          "unchanged": 666
        }
      },
      "VP": {
        "canonical_fixed": {
          "K45_successes": [
            0,
            638
          ],
          "K4_successes": 452,
          "K4_to_K45_net": [
            -452,
            186
          ],
          "paired_gains": [
            0,
            195
          ],
          "paired_losses": [
            0,
            452
          ]
        },
        "finite_reference": {
          "K45_expanded_successes": [
            0,
            2304
          ],
          "K45_successes": [
            0,
            671
          ],
          "K4_successes": 805,
          "K4_to_K45_expanded_net": [
            -805,
            1499
          ],
          "K4_to_K45_net": [
            -805,
            -134
          ],
          "additional_reference_credit": [
            0,
            1633
          ],
          "additional_reference_credit_on_K4_failure": [
            0,
            1499
          ],
          "additional_reference_credit_on_K4_success": [
            0,
            805
          ],
          "paired_expanded_gains": [
            0,
            1499
          ],
          "paired_expanded_losses": [
            0,
            805
          ],
          "paired_gains": [
            0,
            195
          ],
          "paired_losses": [
            134,
            805
          ]
        },
        "prediction_groups": {
          "added_video": 1633,
          "changed_retained": 195,
          "unchanged": 476
        }
      }
    },
    "point_MAP": {
      "J": {
        "canonical_fixed": {
          "K45_successes": [
            0,
            446
          ],
          "K4_successes": 264,
          "K4_to_K45_net": [
            -264,
            182
          ],
          "paired_gains": [
            0,
            182
          ],
          "paired_losses": [
            0,
            264
          ]
        },
        "finite_reference": {
          "K45_expanded_successes": [
            0,
            2268
          ],
          "K45_successes": [
            0,
            654
          ],
          "K4_successes": 474,
          "K4_to_K45_expanded_net": [
            -474,
            1794
          ],
          "K4_to_K45_net": [
            -474,
            180
          ],
          "additional_reference_credit": [
            0,
            1614
          ],
          "additional_reference_credit_on_K4_failure": [
            0,
            1614
          ],
          "additional_reference_credit_on_K4_success": [
            0,
            474
          ],
          "paired_expanded_gains": [
            0,
            1794
          ],
          "paired_expanded_losses": [
            0,
            474
          ],
          "paired_gains": [
            0,
            182
          ],
          "paired_losses": [
            0,
            474
          ]
        },
        "prediction_groups": {
          "added_video": 1614,
          "changed_retained": 182,
          "unchanged": 508
        }
      },
      "P": {
        "canonical_fixed": {
          "K45_successes": [
            466,
            1854
          ],
          "K4_successes": 1160,
          "K4_to_K45_net": [
            -694,
            694
          ],
          "paired_gains": [
            0,
            694
          ],
          "paired_losses": [
            0,
            694
          ]
        },
        "finite_reference": {
          "K45_expanded_successes": [
            552,
            2304
          ],
          "K45_successes": [
            552,
            1940
          ],
          "K4_successes": 1246,
          "K4_to_K45_expanded_net": [
            -694,
            1058
          ],
          "K4_to_K45_net": [
            -694,
            694
          ],
          "additional_reference_credit": [
            0,
            1752
          ],
          "additional_reference_credit_on_K4_failure": [
            0,
            1058
          ],
          "additional_reference_credit_on_K4_success": [
            0,
            694
          ],
          "paired_expanded_gains": [
            0,
            1058
          ],
          "paired_expanded_losses": [
            0,
            694
          ],
          "paired_gains": [
            0,
            694
          ],
          "paired_losses": [
            0,
            694
          ]
        },
        "prediction_groups": {
          "changed": 694,
          "unchanged": 1610
        }
      },
      "V": {
        "canonical_fixed": {
          "K45_successes": [
            0,
            690
          ],
          "K4_successes": 784,
          "K4_to_K45_net": [
            -784,
            -94
          ],
          "paired_gains": [
            0,
            0
          ],
          "paired_losses": [
            94,
            784
          ]
        },
        "finite_reference": {
          "K45_expanded_successes": [
            0,
            2304
          ],
          "K45_successes": [
            0,
            690
          ],
          "K4_successes": 1239,
          "K4_to_K45_expanded_net": [
            -1239,
            1065
          ],
          "K4_to_K45_net": [
            -1239,
            -549
          ],
          "additional_reference_credit": [
            0,
            1614
          ],
          "additional_reference_credit_on_K4_failure": [
            0,
            1065
          ],
          "additional_reference_credit_on_K4_success": [
            0,
            1239
          ],
          "paired_expanded_gains": [
            0,
            1065
          ],
          "paired_expanded_losses": [
            0,
            1239
          ],
          "paired_gains": [
            0,
            0
          ],
          "paired_losses": [
            549,
            1239
          ]
        },
        "prediction_groups": {
          "added_video": 1614,
          "changed_retained": 0,
          "unchanged": 690
        }
      },
      "VI": {
        "canonical_fixed": {
          "K45_successes": [
            0,
            423
          ],
          "K4_successes": 421,
          "K4_to_K45_net": [
            -421,
            2
          ],
          "paired_gains": [
            0,
            2
          ],
          "paired_losses": [
            0,
            421
          ]
        },
        "finite_reference": {
          "K45_expanded_successes": [
            0,
            2281
          ],
          "K45_successes": [
            0,
            667
          ],
          "K4_successes": 685,
          "K4_to_K45_expanded_net": [
            -685,
            1596
          ],
          "K4_to_K45_net": [
            -685,
            -18
          ],
          "additional_reference_credit": [
            0,
            1614
          ],
          "additional_reference_credit_on_K4_failure": [
            0,
            1596
          ],
          "additional_reference_credit_on_K4_success": [
            0,
            685
          ],
          "paired_expanded_gains": [
            0,
            1596
          ],
          "paired_expanded_losses": [
            0,
            685
          ],
          "paired_gains": [
            0,
            2
          ],
          "paired_losses": [
            18,
            685
          ]
        },
        "prediction_groups": {
          "added_video": 1614,
          "changed_retained": 2,
          "unchanged": 688
        }
      },
      "VP": {
        "canonical_fixed": {
          "K45_successes": [
            0,
            623
          ],
          "K4_successes": 441,
          "K4_to_K45_net": [
            -441,
            182
          ],
          "paired_gains": [
            0,
            182
          ],
          "paired_losses": [
            0,
            441
          ]
        },
        "finite_reference": {
          "K45_expanded_successes": [
            0,
            2304
          ],
          "K45_successes": [
            0,
            690
          ],
          "K4_successes": 789,
          "K4_to_K45_expanded_net": [
            -789,
            1515
          ],
          "K4_to_K45_net": [
            -789,
            -99
          ],
          "additional_reference_credit": [
            0,
            1614
          ],
          "additional_reference_credit_on_K4_failure": [
            0,
            1515
          ],
          "additional_reference_credit_on_K4_success": [
            0,
            789
          ],
          "paired_expanded_gains": [
            0,
            1515
          ],
          "paired_expanded_losses": [
            0,
            789
          ],
          "paired_gains": [
            0,
            182
          ],
          "paired_losses": [
            99,
            789
          ]
        },
        "prediction_groups": {
          "added_video": 1614,
          "changed_retained": 182,
          "unchanged": 508
        }
      }
    }
  }
}


==> data/niv_map64_fixed_bank.json <==
{
  "changed_video_interval_plan_tuples": 0,
  "comparison": "Stored FP32 point MAP and point MAP computed with the same normalized FP64 probability factors as compatible mass. Each output is a video, interval, and ordered plan.",
  "dataset": "NIV",
  "evidence": "Archived control with independent check of matching probability-factor hashes and complete tuples.",
  "horizons": {
    "3": {
      "models": 9,
      "positions_per_model": 333
    },
    "4": {
      "models": 9,
      "positions_per_model": 288
    }
  },
  "inputs": [
    "scored global",
    "score-free global",
    "scored interval"
  ],
  "models": 18,
  "per_seed": [
    {
      "changed_video_interval_plan_tuples": 0,
      "positions": 1863,
      "seed": 0
    },
    {
      "changed_video_interval_plan_tuples": 0,
      "positions": 1863,
      "seed": 1
    },
    {
      "changed_video_interval_plan_tuples": 0,
      "positions": 1863,
      "seed": 2
    }
  ],
  "position_unit": "One original model and validation case",
  "positions": 5589,
  "schema": "CVSPP_NATIVE_NIV_FIXED_FACTOR_MAP64_CONTROL/1",
  "scope": "Three native NIV inputs with visual features. This comparison covers point decisions; query-only models, joint metric scoring, training, and other splits are outside its scope.",
  "split": "reused validation",
  "tie_checks": "First maximizing hypothesis with first per-step modes, and retaining the stored tuple when it attains the computed maximum. Both preserve the stored outputs."
}


==> data/niv_nested_joint_counts.json <==
{
  "cohort": "288 previously accessed chronological-v2 NIV T4 VALID cases with eight frozen E100 states",
  "draw_design": "Three nested draws share the four-video anchor, cases, and checkpoints.",
  "groups": [
    {
      "K": 6,
      "condition": "G-score",
      "draw": 0,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 136,
          "both_successful": 122,
          "gains": 7,
          "larger_K_success": 129,
          "losses": 14,
          "net": -7
        },
        "finite_anchor_fixed": {
          "K4_success": 232,
          "both_successful": 210,
          "gains": 11,
          "larger_K_success": 221,
          "losses": 22,
          "net": -11
        },
        "finite_world": {
          "K4_success": 232,
          "both_successful": 216,
          "gains": 14,
          "larger_K_success": 230,
          "losses": 16,
          "net": -2
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 96,
        "added_witness_gains_K4_failure": 3,
        "added_witness_retains_K4_success": 6,
        "larger_K_added_witness": 9,
        "larger_K_alternative_original_witness": 92,
        "larger_K_selected_added_video": 135
      }
    },
    {
      "K": 6,
      "condition": "G-uniform",
      "draw": 0,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 127,
          "both_successful": 114,
          "gains": 3,
          "larger_K_success": 117,
          "losses": 13,
          "net": -10
        },
        "finite_anchor_fixed": {
          "K4_success": 241,
          "both_successful": 223,
          "gains": 6,
          "larger_K_success": 229,
          "losses": 18,
          "net": -12
        },
        "finite_world": {
          "K4_success": 241,
          "both_successful": 227,
          "gains": 11,
          "larger_K_success": 238,
          "losses": 14,
          "net": -3
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 114,
        "added_witness_gains_K4_failure": 5,
        "added_witness_retains_K4_success": 4,
        "larger_K_added_witness": 9,
        "larger_K_alternative_original_witness": 112,
        "larger_K_selected_added_video": 132
      }
    },
    {
      "K": 6,
      "condition": "all_states",
      "draw": 0,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 263,
          "both_successful": 236,
          "gains": 10,
          "larger_K_success": 246,
          "losses": 27,
          "net": -17
        },
        "finite_anchor_fixed": {
          "K4_success": 473,
          "both_successful": 433,
          "gains": 17,
          "larger_K_success": 450,
          "losses": 40,
          "net": -23
        },
        "finite_world": {
          "K4_success": 473,
          "both_successful": 443,
          "gains": 25,
          "larger_K_success": 468,
          "losses": 30,
          "net": -5
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 210,
        "added_witness_gains_K4_failure": 8,
        "added_witness_retains_K4_success": 10,
        "larger_K_added_witness": 18,
        "larger_K_alternative_original_witness": 204,
        "larger_K_selected_added_video": 267
      }
    },
    {
      "K": 6,
      "condition": "G-score",
      "draw": 0,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 156,
          "both_successful": 138,
          "gains": 12,
          "larger_K_success": 150,
          "losses": 18,
          "net": -6
        },
        "finite_anchor_fixed": {
          "K4_success": 293,
          "both_successful": 262,
          "gains": 17,
          "larger_K_success": 279,
          "losses": 31,
          "net": -14
        },
        "finite_world": {
          "K4_success": 293,
          "both_successful": 272,
          "gains": 20,
          "larger_K_success": 292,
          "losses": 21,
          "net": -1
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 137,
        "added_witness_gains_K4_failure": 3,
        "added_witness_retains_K4_success": 10,
        "larger_K_added_witness": 13,
        "larger_K_alternative_original_witness": 129,
        "larger_K_selected_added_video": 120
      }
    },
    {
      "K": 6,
      "condition": "G-uniform",
      "draw": 0,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 165,
          "both_successful": 145,
          "gains": 7,
          "larger_K_success": 152,
          "losses": 20,
          "net": -13
        },
        "finite_anchor_fixed": {
          "K4_success": 311,
          "both_successful": 283,
          "gains": 11,
          "larger_K_success": 294,
          "losses": 28,
          "net": -17
        },
        "finite_world": {
          "K4_success": 311,
          "both_successful": 290,
          "gains": 15,
          "larger_K_success": 305,
          "losses": 21,
          "net": -6
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 146,
        "added_witness_gains_K4_failure": 4,
        "added_witness_retains_K4_success": 7,
        "larger_K_added_witness": 11,
        "larger_K_alternative_original_witness": 142,
        "larger_K_selected_added_video": 134
      }
    },
    {
      "K": 6,
      "condition": "all_states",
      "draw": 0,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 321,
          "both_successful": 283,
          "gains": 19,
          "larger_K_success": 302,
          "losses": 38,
          "net": -19
        },
        "finite_anchor_fixed": {
          "K4_success": 604,
          "both_successful": 545,
          "gains": 28,
          "larger_K_success": 573,
          "losses": 59,
          "net": -31
        },
        "finite_world": {
          "K4_success": 604,
          "both_successful": 562,
          "gains": 35,
          "larger_K_success": 597,
          "losses": 42,
          "net": -7
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 283,
        "added_witness_gains_K4_failure": 7,
        "added_witness_retains_K4_success": 17,
        "larger_K_added_witness": 24,
        "larger_K_alternative_original_witness": 271,
        "larger_K_selected_added_video": 254
      }
    },
    {
      "K": 6,
      "condition": "G-score",
      "draw": 0,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 136,
          "both_successful": 122,
          "gains": 7,
          "larger_K_success": 129,
          "losses": 14,
          "net": -7
        },
        "finite_anchor_fixed": {
          "K4_success": 232,
          "both_successful": 210,
          "gains": 11,
          "larger_K_success": 221,
          "losses": 22,
          "net": -11
        },
        "finite_world": {
          "K4_success": 232,
          "both_successful": 216,
          "gains": 14,
          "larger_K_success": 230,
          "losses": 16,
          "net": -2
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 96,
        "added_witness_gains_K4_failure": 3,
        "added_witness_retains_K4_success": 6,
        "larger_K_added_witness": 9,
        "larger_K_alternative_original_witness": 92,
        "larger_K_selected_added_video": 135
      }
    },
    {
      "K": 6,
      "condition": "G-uniform",
      "draw": 0,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 128,
          "both_successful": 114,
          "gains": 3,
          "larger_K_success": 117,
          "losses": 14,
          "net": -11
        },
        "finite_anchor_fixed": {
          "K4_success": 242,
          "both_successful": 223,
          "gains": 6,
          "larger_K_success": 229,
          "losses": 19,
          "net": -13
        },
        "finite_world": {
          "K4_success": 242,
          "both_successful": 227,
          "gains": 11,
          "larger_K_success": 238,
          "losses": 15,
          "net": -4
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 114,
        "added_witness_gains_K4_failure": 5,
        "added_witness_retains_K4_success": 4,
        "larger_K_added_witness": 9,
        "larger_K_alternative_original_witness": 112,
        "larger_K_selected_added_video": 131
      }
    },
    {
      "K": 6,
      "condition": "all_states",
      "draw": 0,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 264,
          "both_successful": 236,
          "gains": 10,
          "larger_K_success": 246,
          "losses": 28,
          "net": -18
        },
        "finite_anchor_fixed": {
          "K4_success": 474,
          "both_successful": 433,
          "gains": 17,
          "larger_K_success": 450,
          "losses": 41,
          "net": -24
        },
        "finite_world": {
          "K4_success": 474,
          "both_successful": 443,
          "gains": 25,
          "larger_K_success": 468,
          "losses": 31,
          "net": -6
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 210,
        "added_witness_gains_K4_failure": 8,
        "added_witness_retains_K4_success": 10,
        "larger_K_added_witness": 18,
        "larger_K_alternative_original_witness": 204,
        "larger_K_selected_added_video": 266
      }
    },
    {
      "K": 8,
      "condition": "G-score",
      "draw": 0,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 136,
          "both_successful": 112,
          "gains": 7,
          "larger_K_success": 119,
          "losses": 24,
          "net": -17
        },
        "finite_anchor_fixed": {
          "K4_success": 232,
          "both_successful": 189,
          "gains": 11,
          "larger_K_success": 200,
          "losses": 43,
          "net": -32
        },
        "finite_world": {
          "K4_success": 232,
          "both_successful": 201,
          "gains": 20,
          "larger_K_success": 221,
          "losses": 31,
          "net": -11
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 96,
        "added_witness_gains_K4_failure": 9,
        "added_witness_retains_K4_success": 12,
        "larger_K_added_witness": 21,
        "larger_K_alternative_original_witness": 81,
        "larger_K_selected_added_video": 239
      }
    },
    {
      "K": 8,
      "condition": "G-uniform",
      "draw": 0,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 127,
          "both_successful": 100,
          "gains": 3,
          "larger_K_success": 103,
          "losses": 27,
          "net": -24
        },
        "finite_anchor_fixed": {
          "K4_success": 241,
          "both_successful": 195,
          "gains": 9,
          "larger_K_success": 204,
          "losses": 46,
          "net": -37
        },
        "finite_world": {
          "K4_success": 241,
          "both_successful": 204,
          "gains": 21,
          "larger_K_success": 225,
          "losses": 37,
          "net": -16
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 114,
        "added_witness_gains_K4_failure": 12,
        "added_witness_retains_K4_success": 9,
        "larger_K_added_witness": 21,
        "larger_K_alternative_original_witness": 101,
        "larger_K_selected_added_video": 254
      }
    },
    {
      "K": 8,
      "condition": "all_states",
      "draw": 0,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 263,
          "both_successful": 212,
          "gains": 10,
          "larger_K_success": 222,
          "losses": 51,
          "net": -41
        },
        "finite_anchor_fixed": {
          "K4_success": 473,
          "both_successful": 384,
          "gains": 20,
          "larger_K_success": 404,
          "losses": 89,
          "net": -69
        },
        "finite_world": {
          "K4_success": 473,
          "both_successful": 405,
          "gains": 41,
          "larger_K_success": 446,
          "losses": 68,
          "net": -27
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 210,
        "added_witness_gains_K4_failure": 21,
        "added_witness_retains_K4_success": 21,
        "larger_K_added_witness": 42,
        "larger_K_alternative_original_witness": 182,
        "larger_K_selected_added_video": 493
      }
    },
    {
      "K": 8,
      "condition": "G-score",
      "draw": 0,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 156,
          "both_successful": 126,
          "gains": 11,
          "larger_K_success": 137,
          "losses": 30,
          "net": -19
        },
        "finite_anchor_fixed": {
          "K4_success": 293,
          "both_successful": 238,
          "gains": 16,
          "larger_K_success": 254,
          "losses": 55,
          "net": -39
        },
        "finite_world": {
          "K4_success": 293,
          "both_successful": 256,
          "gains": 23,
          "larger_K_success": 279,
          "losses": 37,
          "net": -14
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 137,
        "added_witness_gains_K4_failure": 7,
        "added_witness_retains_K4_success": 18,
        "larger_K_added_witness": 25,
        "larger_K_alternative_original_witness": 117,
        "larger_K_selected_added_video": 225
      }
    },
    {
      "K": 8,
      "condition": "G-uniform",
      "draw": 0,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 165,
          "both_successful": 131,
          "gains": 9,
          "larger_K_success": 140,
          "losses": 34,
          "net": -25
        },
        "finite_anchor_fixed": {
          "K4_success": 311,
          "both_successful": 257,
          "gains": 16,
          "larger_K_success": 273,
          "losses": 54,
          "net": -38
        },
        "finite_world": {
          "K4_success": 311,
          "both_successful": 269,
          "gains": 28,
          "larger_K_success": 297,
          "losses": 42,
          "net": -14
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 146,
        "added_witness_gains_K4_failure": 12,
        "added_witness_retains_K4_success": 12,
        "larger_K_added_witness": 24,
        "larger_K_alternative_original_witness": 133,
        "larger_K_selected_added_video": 255
      }
    },
    {
      "K": 8,
      "condition": "all_states",
      "draw": 0,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 321,
          "both_successful": 257,
          "gains": 20,
          "larger_K_success": 277,
          "losses": 64,
          "net": -44
        },
        "finite_anchor_fixed": {
          "K4_success": 604,
          "both_successful": 495,
          "gains": 32,
          "larger_K_success": 527,
          "losses": 109,
          "net": -77
        },
        "finite_world": {
          "K4_success": 604,
          "both_successful": 525,
          "gains": 51,
          "larger_K_success": 576,
          "losses": 79,
          "net": -28
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 283,
        "added_witness_gains_K4_failure": 19,
        "added_witness_retains_K4_success": 30,
        "larger_K_added_witness": 49,
        "larger_K_alternative_original_witness": 250,
        "larger_K_selected_added_video": 480
      }
    },
    {
      "K": 8,
      "condition": "G-score",
      "draw": 0,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 136,
          "both_successful": 112,
          "gains": 7,
          "larger_K_success": 119,
          "losses": 24,
          "net": -17
        },
        "finite_anchor_fixed": {
          "K4_success": 232,
          "both_successful": 189,
          "gains": 11,
          "larger_K_success": 200,
          "losses": 43,
          "net": -32
        },
        "finite_world": {
          "K4_success": 232,
          "both_successful": 201,
          "gains": 20,
          "larger_K_success": 221,
          "losses": 31,
          "net": -11
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 96,
        "added_witness_gains_K4_failure": 9,
        "added_witness_retains_K4_success": 12,
        "larger_K_added_witness": 21,
        "larger_K_alternative_original_witness": 81,
        "larger_K_selected_added_video": 240
      }
    },
    {
      "K": 8,
      "condition": "G-uniform",
      "draw": 0,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 128,
          "both_successful": 100,
          "gains": 3,
          "larger_K_success": 103,
          "losses": 28,
          "net": -25
        },
        "finite_anchor_fixed": {
          "K4_success": 242,
          "both_successful": 195,
          "gains": 9,
          "larger_K_success": 204,
          "losses": 47,
          "net": -38
        },
        "finite_world": {
          "K4_success": 242,
          "both_successful": 204,
          "gains": 21,
          "larger_K_success": 225,
          "losses": 38,
          "net": -17
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 114,
        "added_witness_gains_K4_failure": 12,
        "added_witness_retains_K4_success": 9,
        "larger_K_added_witness": 21,
        "larger_K_alternative_original_witness": 101,
        "larger_K_selected_added_video": 253
      }
    },
    {
      "K": 8,
      "condition": "all_states",
      "draw": 0,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 264,
          "both_successful": 212,
          "gains": 10,
          "larger_K_success": 222,
          "losses": 52,
          "net": -42
        },
        "finite_anchor_fixed": {
          "K4_success": 474,
          "both_successful": 384,
          "gains": 20,
          "larger_K_success": 404,
          "losses": 90,
          "net": -70
        },
        "finite_world": {
          "K4_success": 474,
          "both_successful": 405,
          "gains": 41,
          "larger_K_success": 446,
          "losses": 69,
          "net": -28
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 210,
        "added_witness_gains_K4_failure": 21,
        "added_witness_retains_K4_success": 21,
        "larger_K_added_witness": 42,
        "larger_K_alternative_original_witness": 182,
        "larger_K_selected_added_video": 493
      }
    },
    {
      "K": 6,
      "condition": "G-score",
      "draw": 1,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 136,
          "both_successful": 123,
          "gains": 3,
          "larger_K_success": 126,
          "losses": 13,
          "net": -10
        },
        "finite_anchor_fixed": {
          "K4_success": 232,
          "both_successful": 209,
          "gains": 6,
          "larger_K_success": 215,
          "losses": 23,
          "net": -17
        },
        "finite_world": {
          "K4_success": 232,
          "both_successful": 214,
          "gains": 14,
          "larger_K_success": 228,
          "losses": 18,
          "net": -4
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 96,
        "added_witness_gains_K4_failure": 8,
        "added_witness_retains_K4_success": 5,
        "larger_K_added_witness": 13,
        "larger_K_alternative_original_witness": 89,
        "larger_K_selected_added_video": 153
      }
    },
    {
      "K": 6,
      "condition": "G-uniform",
      "draw": 1,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 127,
          "both_successful": 114,
          "gains": 4,
          "larger_K_success": 118,
          "losses": 13,
          "net": -9
        },
        "finite_anchor_fixed": {
          "K4_success": 241,
          "both_successful": 217,
          "gains": 8,
          "larger_K_success": 225,
          "losses": 24,
          "net": -16
        },
        "finite_world": {
          "K4_success": 241,
          "both_successful": 222,
          "gains": 19,
          "larger_K_success": 241,
          "losses": 19,
          "net": 0
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 114,
        "added_witness_gains_K4_failure": 11,
        "added_witness_retains_K4_success": 5,
        "larger_K_added_witness": 16,
        "larger_K_alternative_original_witness": 107,
        "larger_K_selected_added_video": 172
      }
    },
    {
      "K": 6,
      "condition": "all_states",
      "draw": 1,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 263,
          "both_successful": 237,
          "gains": 7,
          "larger_K_success": 244,
          "losses": 26,
          "net": -19
        },
        "finite_anchor_fixed": {
          "K4_success": 473,
          "both_successful": 426,
          "gains": 14,
          "larger_K_success": 440,
          "losses": 47,
          "net": -33
        },
        "finite_world": {
          "K4_success": 473,
          "both_successful": 436,
          "gains": 33,
          "larger_K_success": 469,
          "losses": 37,
          "net": -4
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 210,
        "added_witness_gains_K4_failure": 19,
        "added_witness_retains_K4_success": 10,
        "larger_K_added_witness": 29,
        "larger_K_alternative_original_witness": 196,
        "larger_K_selected_added_video": 325
      }
    },
    {
      "K": 6,
      "condition": "G-score",
      "draw": 1,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 156,
          "both_successful": 145,
          "gains": 9,
          "larger_K_success": 154,
          "losses": 11,
          "net": -2
        },
        "finite_anchor_fixed": {
          "K4_success": 293,
          "both_successful": 264,
          "gains": 12,
          "larger_K_success": 276,
          "losses": 29,
          "net": -17
        },
        "finite_world": {
          "K4_success": 293,
          "both_successful": 273,
          "gains": 23,
          "larger_K_success": 296,
          "losses": 20,
          "net": 3
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 137,
        "added_witness_gains_K4_failure": 11,
        "added_witness_retains_K4_success": 9,
        "larger_K_added_witness": 20,
        "larger_K_alternative_original_witness": 122,
        "larger_K_selected_added_video": 152
      }
    },
    {
      "K": 6,
      "condition": "G-uniform",
      "draw": 1,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 165,
          "both_successful": 150,
          "gains": 6,
          "larger_K_success": 156,
          "losses": 15,
          "net": -9
        },
        "finite_anchor_fixed": {
          "K4_success": 311,
          "both_successful": 282,
          "gains": 10,
          "larger_K_success": 292,
          "losses": 29,
          "net": -19
        },
        "finite_world": {
          "K4_success": 311,
          "both_successful": 287,
          "gains": 20,
          "larger_K_success": 307,
          "losses": 24,
          "net": -4
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 146,
        "added_witness_gains_K4_failure": 10,
        "added_witness_retains_K4_success": 5,
        "larger_K_added_witness": 15,
        "larger_K_alternative_original_witness": 136,
        "larger_K_selected_added_video": 170
      }
    },
    {
      "K": 6,
      "condition": "all_states",
      "draw": 1,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 321,
          "both_successful": 295,
          "gains": 15,
          "larger_K_success": 310,
          "losses": 26,
          "net": -11
        },
        "finite_anchor_fixed": {
          "K4_success": 604,
          "both_successful": 546,
          "gains": 22,
          "larger_K_success": 568,
          "losses": 58,
          "net": -36
        },
        "finite_world": {
          "K4_success": 604,
          "both_successful": 560,
          "gains": 43,
          "larger_K_success": 603,
          "losses": 44,
          "net": -1
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 283,
        "added_witness_gains_K4_failure": 21,
        "added_witness_retains_K4_success": 14,
        "larger_K_added_witness": 35,
        "larger_K_alternative_original_witness": 258,
        "larger_K_selected_added_video": 322
      }
    },
    {
      "K": 6,
      "condition": "G-score",
      "draw": 1,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 136,
          "both_successful": 123,
          "gains": 3,
          "larger_K_success": 126,
          "losses": 13,
          "net": -10
        },
        "finite_anchor_fixed": {
          "K4_success": 232,
          "both_successful": 209,
          "gains": 6,
          "larger_K_success": 215,
          "losses": 23,
          "net": -17
        },
        "finite_world": {
          "K4_success": 232,
          "both_successful": 214,
          "gains": 14,
          "larger_K_success": 228,
          "losses": 18,
          "net": -4
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 96,
        "added_witness_gains_K4_failure": 8,
        "added_witness_retains_K4_success": 5,
        "larger_K_added_witness": 13,
        "larger_K_alternative_original_witness": 89,
        "larger_K_selected_added_video": 154
      }
    },
    {
      "K": 6,
      "condition": "G-uniform",
      "draw": 1,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 128,
          "both_successful": 114,
          "gains": 4,
          "larger_K_success": 118,
          "losses": 14,
          "net": -10
        },
        "finite_anchor_fixed": {
          "K4_success": 242,
          "both_successful": 217,
          "gains": 8,
          "larger_K_success": 225,
          "losses": 25,
          "net": -17
        },
        "finite_world": {
          "K4_success": 242,
          "both_successful": 222,
          "gains": 19,
          "larger_K_success": 241,
          "losses": 20,
          "net": -1
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 114,
        "added_witness_gains_K4_failure": 11,
        "added_witness_retains_K4_success": 5,
        "larger_K_added_witness": 16,
        "larger_K_alternative_original_witness": 107,
        "larger_K_selected_added_video": 174
      }
    },
    {
      "K": 6,
      "condition": "all_states",
      "draw": 1,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 264,
          "both_successful": 237,
          "gains": 7,
          "larger_K_success": 244,
          "losses": 27,
          "net": -20
        },
        "finite_anchor_fixed": {
          "K4_success": 474,
          "both_successful": 426,
          "gains": 14,
          "larger_K_success": 440,
          "losses": 48,
          "net": -34
        },
        "finite_world": {
          "K4_success": 474,
          "both_successful": 436,
          "gains": 33,
          "larger_K_success": 469,
          "losses": 38,
          "net": -5
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 210,
        "added_witness_gains_K4_failure": 19,
        "added_witness_retains_K4_success": 10,
        "larger_K_added_witness": 29,
        "larger_K_alternative_original_witness": 196,
        "larger_K_selected_added_video": 328
      }
    },
    {
      "K": 8,
      "condition": "G-score",
      "draw": 1,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 136,
          "both_successful": 111,
          "gains": 7,
          "larger_K_success": 118,
          "losses": 25,
          "net": -18
        },
        "finite_anchor_fixed": {
          "K4_success": 232,
          "both_successful": 196,
          "gains": 8,
          "larger_K_success": 204,
          "losses": 36,
          "net": -28
        },
        "finite_world": {
          "K4_success": 232,
          "both_successful": 210,
          "gains": 18,
          "larger_K_success": 228,
          "losses": 22,
          "net": -4
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 96,
        "added_witness_gains_K4_failure": 10,
        "added_witness_retains_K4_success": 14,
        "larger_K_added_witness": 24,
        "larger_K_alternative_original_witness": 86,
        "larger_K_selected_added_video": 242
      }
    },
    {
      "K": 8,
      "condition": "G-uniform",
      "draw": 1,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 127,
          "both_successful": 109,
          "gains": 6,
          "larger_K_success": 115,
          "losses": 18,
          "net": -12
        },
        "finite_anchor_fixed": {
          "K4_success": 241,
          "both_successful": 208,
          "gains": 11,
          "larger_K_success": 219,
          "losses": 33,
          "net": -22
        },
        "finite_world": {
          "K4_success": 241,
          "both_successful": 217,
          "gains": 26,
          "larger_K_success": 243,
          "losses": 24,
          "net": 2
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 114,
        "added_witness_gains_K4_failure": 15,
        "added_witness_retains_K4_success": 9,
        "larger_K_added_witness": 24,
        "larger_K_alternative_original_witness": 104,
        "larger_K_selected_added_video": 257
      }
    },
    {
      "K": 8,
      "condition": "all_states",
      "draw": 1,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 263,
          "both_successful": 220,
          "gains": 13,
          "larger_K_success": 233,
          "losses": 43,
          "net": -30
        },
        "finite_anchor_fixed": {
          "K4_success": 473,
          "both_successful": 404,
          "gains": 19,
          "larger_K_success": 423,
          "losses": 69,
          "net": -50
        },
        "finite_world": {
          "K4_success": 473,
          "both_successful": 427,
          "gains": 44,
          "larger_K_success": 471,
          "losses": 46,
          "net": -2
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 210,
        "added_witness_gains_K4_failure": 25,
        "added_witness_retains_K4_success": 23,
        "larger_K_added_witness": 48,
        "larger_K_alternative_original_witness": 190,
        "larger_K_selected_added_video": 499
      }
    },
    {
      "K": 8,
      "condition": "G-score",
      "draw": 1,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 156,
          "both_successful": 134,
          "gains": 12,
          "larger_K_success": 146,
          "losses": 22,
          "net": -10
        },
        "finite_anchor_fixed": {
          "K4_success": 293,
          "both_successful": 248,
          "gains": 14,
          "larger_K_success": 262,
          "losses": 45,
          "net": -31
        },
        "finite_world": {
          "K4_success": 293,
          "both_successful": 263,
          "gains": 26,
          "larger_K_success": 289,
          "losses": 30,
          "net": -4
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 137,
        "added_witness_gains_K4_failure": 12,
        "added_witness_retains_K4_success": 15,
        "larger_K_added_witness": 27,
        "larger_K_alternative_original_witness": 116,
        "larger_K_selected_added_video": 232
      }
    },
    {
      "K": 8,
      "condition": "G-uniform",
      "draw": 1,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 165,
          "both_successful": 142,
          "gains": 9,
          "larger_K_success": 151,
          "losses": 23,
          "net": -14
        },
        "finite_anchor_fixed": {
          "K4_success": 311,
          "both_successful": 267,
          "gains": 14,
          "larger_K_success": 281,
          "losses": 44,
          "net": -30
        },
        "finite_world": {
          "K4_success": 311,
          "both_successful": 275,
          "gains": 26,
          "larger_K_success": 301,
          "losses": 36,
          "net": -10
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 146,
        "added_witness_gains_K4_failure": 12,
        "added_witness_retains_K4_success": 8,
        "larger_K_added_witness": 20,
        "larger_K_alternative_original_witness": 130,
        "larger_K_selected_added_video": 248
      }
    },
    {
      "K": 8,
      "condition": "all_states",
      "draw": 1,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 321,
          "both_successful": 276,
          "gains": 21,
          "larger_K_success": 297,
          "losses": 45,
          "net": -24
        },
        "finite_anchor_fixed": {
          "K4_success": 604,
          "both_successful": 515,
          "gains": 28,
          "larger_K_success": 543,
          "losses": 89,
          "net": -61
        },
        "finite_world": {
          "K4_success": 604,
          "both_successful": 538,
          "gains": 52,
          "larger_K_success": 590,
          "losses": 66,
          "net": -14
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 283,
        "added_witness_gains_K4_failure": 24,
        "added_witness_retains_K4_success": 23,
        "larger_K_added_witness": 47,
        "larger_K_alternative_original_witness": 246,
        "larger_K_selected_added_video": 480
      }
    },
    {
      "K": 8,
      "condition": "G-score",
      "draw": 1,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 136,
          "both_successful": 111,
          "gains": 7,
          "larger_K_success": 118,
          "losses": 25,
          "net": -18
        },
        "finite_anchor_fixed": {
          "K4_success": 232,
          "both_successful": 196,
          "gains": 8,
          "larger_K_success": 204,
          "losses": 36,
          "net": -28
        },
        "finite_world": {
          "K4_success": 232,
          "both_successful": 210,
          "gains": 18,
          "larger_K_success": 228,
          "losses": 22,
          "net": -4
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 96,
        "added_witness_gains_K4_failure": 10,
        "added_witness_retains_K4_success": 14,
        "larger_K_added_witness": 24,
        "larger_K_alternative_original_witness": 86,
        "larger_K_selected_added_video": 243
      }
    },
    {
      "K": 8,
      "condition": "G-uniform",
      "draw": 1,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 128,
          "both_successful": 109,
          "gains": 6,
          "larger_K_success": 115,
          "losses": 19,
          "net": -13
        },
        "finite_anchor_fixed": {
          "K4_success": 242,
          "both_successful": 208,
          "gains": 11,
          "larger_K_success": 219,
          "losses": 34,
          "net": -23
        },
        "finite_world": {
          "K4_success": 242,
          "both_successful": 217,
          "gains": 26,
          "larger_K_success": 243,
          "losses": 25,
          "net": 1
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 114,
        "added_witness_gains_K4_failure": 15,
        "added_witness_retains_K4_success": 9,
        "larger_K_added_witness": 24,
        "larger_K_alternative_original_witness": 104,
        "larger_K_selected_added_video": 258
      }
    },
    {
      "K": 8,
      "condition": "all_states",
      "draw": 1,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 264,
          "both_successful": 220,
          "gains": 13,
          "larger_K_success": 233,
          "losses": 44,
          "net": -31
        },
        "finite_anchor_fixed": {
          "K4_success": 474,
          "both_successful": 404,
          "gains": 19,
          "larger_K_success": 423,
          "losses": 70,
          "net": -51
        },
        "finite_world": {
          "K4_success": 474,
          "both_successful": 427,
          "gains": 44,
          "larger_K_success": 471,
          "losses": 47,
          "net": -3
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 210,
        "added_witness_gains_K4_failure": 25,
        "added_witness_retains_K4_success": 23,
        "larger_K_added_witness": 48,
        "larger_K_alternative_original_witness": 190,
        "larger_K_selected_added_video": 501
      }
    },
    {
      "K": 6,
      "condition": "G-score",
      "draw": 2,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 136,
          "both_successful": 118,
          "gains": 3,
          "larger_K_success": 121,
          "losses": 18,
          "net": -15
        },
        "finite_anchor_fixed": {
          "K4_success": 232,
          "both_successful": 208,
          "gains": 6,
          "larger_K_success": 214,
          "losses": 24,
          "net": -18
        },
        "finite_world": {
          "K4_success": 232,
          "both_successful": 213,
          "gains": 18,
          "larger_K_success": 231,
          "losses": 19,
          "net": -1
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 96,
        "added_witness_gains_K4_failure": 12,
        "added_witness_retains_K4_success": 5,
        "larger_K_added_witness": 17,
        "larger_K_alternative_original_witness": 93,
        "larger_K_selected_added_video": 159
      }
    },
    {
      "K": 6,
      "condition": "G-uniform",
      "draw": 2,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 127,
          "both_successful": 113,
          "gains": 2,
          "larger_K_success": 115,
          "losses": 14,
          "net": -12
        },
        "finite_anchor_fixed": {
          "K4_success": 241,
          "both_successful": 216,
          "gains": 6,
          "larger_K_success": 222,
          "losses": 25,
          "net": -19
        },
        "finite_world": {
          "K4_success": 241,
          "both_successful": 220,
          "gains": 14,
          "larger_K_success": 234,
          "losses": 21,
          "net": -7
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 114,
        "added_witness_gains_K4_failure": 8,
        "added_witness_retains_K4_success": 4,
        "larger_K_added_witness": 12,
        "larger_K_alternative_original_witness": 107,
        "larger_K_selected_added_video": 153
      }
    },
    {
      "K": 6,
      "condition": "all_states",
      "draw": 2,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 263,
          "both_successful": 231,
          "gains": 5,
          "larger_K_success": 236,
          "losses": 32,
          "net": -27
        },
        "finite_anchor_fixed": {
          "K4_success": 473,
          "both_successful": 424,
          "gains": 12,
          "larger_K_success": 436,
          "losses": 49,
          "net": -37
        },
        "finite_world": {
          "K4_success": 473,
          "both_successful": 433,
          "gains": 32,
          "larger_K_success": 465,
          "losses": 40,
          "net": -8
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 210,
        "added_witness_gains_K4_failure": 20,
        "added_witness_retains_K4_success": 9,
        "larger_K_added_witness": 29,
        "larger_K_alternative_original_witness": 200,
        "larger_K_selected_added_video": 312
      }
    },
    {
      "K": 6,
      "condition": "G-score",
      "draw": 2,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 156,
          "both_successful": 133,
          "gains": 5,
          "larger_K_success": 138,
          "losses": 23,
          "net": -18
        },
        "finite_anchor_fixed": {
          "K4_success": 293,
          "both_successful": 257,
          "gains": 8,
          "larger_K_success": 265,
          "losses": 36,
          "net": -28
        },
        "finite_world": {
          "K4_success": 293,
          "both_successful": 266,
          "gains": 18,
          "larger_K_success": 284,
          "losses": 27,
          "net": -9
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 137,
        "added_witness_gains_K4_failure": 10,
        "added_witness_retains_K4_success": 9,
        "larger_K_added_witness": 19,
        "larger_K_alternative_original_witness": 127,
        "larger_K_selected_added_video": 158
      }
    },
    {
      "K": 6,
      "condition": "G-uniform",
      "draw": 2,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 165,
          "both_successful": 139,
          "gains": 6,
          "larger_K_success": 145,
          "losses": 26,
          "net": -20
        },
        "finite_anchor_fixed": {
          "K4_success": 311,
          "both_successful": 272,
          "gains": 11,
          "larger_K_success": 283,
          "losses": 39,
          "net": -28
        },
        "finite_world": {
          "K4_success": 311,
          "both_successful": 280,
          "gains": 18,
          "larger_K_success": 298,
          "losses": 31,
          "net": -13
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 146,
        "added_witness_gains_K4_failure": 7,
        "added_witness_retains_K4_success": 8,
        "larger_K_added_witness": 15,
        "larger_K_alternative_original_witness": 138,
        "larger_K_selected_added_video": 163
      }
    },
    {
      "K": 6,
      "condition": "all_states",
      "draw": 2,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 321,
          "both_successful": 272,
          "gains": 11,
          "larger_K_success": 283,
          "losses": 49,
          "net": -38
        },
        "finite_anchor_fixed": {
          "K4_success": 604,
          "both_successful": 529,
          "gains": 19,
          "larger_K_success": 548,
          "losses": 75,
          "net": -56
        },
        "finite_world": {
          "K4_success": 604,
          "both_successful": 546,
          "gains": 36,
          "larger_K_success": 582,
          "losses": 58,
          "net": -22
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 283,
        "added_witness_gains_K4_failure": 17,
        "added_witness_retains_K4_success": 17,
        "larger_K_added_witness": 34,
        "larger_K_alternative_original_witness": 265,
        "larger_K_selected_added_video": 321
      }
    },
    {
      "K": 6,
      "condition": "G-score",
      "draw": 2,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 136,
          "both_successful": 118,
          "gains": 3,
          "larger_K_success": 121,
          "losses": 18,
          "net": -15
        },
        "finite_anchor_fixed": {
          "K4_success": 232,
          "both_successful": 208,
          "gains": 6,
          "larger_K_success": 214,
          "losses": 24,
          "net": -18
        },
        "finite_world": {
          "K4_success": 232,
          "both_successful": 213,
          "gains": 18,
          "larger_K_success": 231,
          "losses": 19,
          "net": -1
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 96,
        "added_witness_gains_K4_failure": 12,
        "added_witness_retains_K4_success": 5,
        "larger_K_added_witness": 17,
        "larger_K_alternative_original_witness": 93,
        "larger_K_selected_added_video": 159
      }
    },
    {
      "K": 6,
      "condition": "G-uniform",
      "draw": 2,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 128,
          "both_successful": 113,
          "gains": 2,
          "larger_K_success": 115,
          "losses": 15,
          "net": -13
        },
        "finite_anchor_fixed": {
          "K4_success": 242,
          "both_successful": 216,
          "gains": 6,
          "larger_K_success": 222,
          "losses": 26,
          "net": -20
        },
        "finite_world": {
          "K4_success": 242,
          "both_successful": 220,
          "gains": 14,
          "larger_K_success": 234,
          "losses": 22,
          "net": -8
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 114,
        "added_witness_gains_K4_failure": 8,
        "added_witness_retains_K4_success": 4,
        "larger_K_added_witness": 12,
        "larger_K_alternative_original_witness": 107,
        "larger_K_selected_added_video": 153
      }
    },
    {
      "K": 6,
      "condition": "all_states",
      "draw": 2,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 264,
          "both_successful": 231,
          "gains": 5,
          "larger_K_success": 236,
          "losses": 33,
          "net": -28
        },
        "finite_anchor_fixed": {
          "K4_success": 474,
          "both_successful": 424,
          "gains": 12,
          "larger_K_success": 436,
          "losses": 50,
          "net": -38
        },
        "finite_world": {
          "K4_success": 474,
          "both_successful": 433,
          "gains": 32,
          "larger_K_success": 465,
          "losses": 41,
          "net": -9
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 210,
        "added_witness_gains_K4_failure": 20,
        "added_witness_retains_K4_success": 9,
        "larger_K_added_witness": 29,
        "larger_K_alternative_original_witness": 200,
        "larger_K_selected_added_video": 312
      }
    },
    {
      "K": 8,
      "condition": "G-score",
      "draw": 2,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 136,
          "both_successful": 102,
          "gains": 3,
          "larger_K_success": 105,
          "losses": 34,
          "net": -31
        },
        "finite_anchor_fixed": {
          "K4_success": 232,
          "both_successful": 180,
          "gains": 5,
          "larger_K_success": 185,
          "losses": 52,
          "net": -47
        },
        "finite_world": {
          "K4_success": 232,
          "both_successful": 201,
          "gains": 15,
          "larger_K_success": 216,
          "losses": 31,
          "net": -16
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 96,
        "added_witness_gains_K4_failure": 10,
        "added_witness_retains_K4_success": 21,
        "larger_K_added_witness": 31,
        "larger_K_alternative_original_witness": 80,
        "larger_K_selected_added_video": 240
      }
    },
    {
      "K": 8,
      "condition": "G-uniform",
      "draw": 2,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 127,
          "both_successful": 106,
          "gains": 3,
          "larger_K_success": 109,
          "losses": 21,
          "net": -18
        },
        "finite_anchor_fixed": {
          "K4_success": 241,
          "both_successful": 198,
          "gains": 9,
          "larger_K_success": 207,
          "losses": 43,
          "net": -34
        },
        "finite_world": {
          "K4_success": 241,
          "both_successful": 213,
          "gains": 23,
          "larger_K_success": 236,
          "losses": 28,
          "net": -5
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 114,
        "added_witness_gains_K4_failure": 14,
        "added_witness_retains_K4_success": 15,
        "larger_K_added_witness": 29,
        "larger_K_alternative_original_witness": 98,
        "larger_K_selected_added_video": 253
      }
    },
    {
      "K": 8,
      "condition": "all_states",
      "draw": 2,
      "head": "E-first",
      "policy": {
        "canonical_fixed": {
          "K4_success": 263,
          "both_successful": 208,
          "gains": 6,
          "larger_K_success": 214,
          "losses": 55,
          "net": -49
        },
        "finite_anchor_fixed": {
          "K4_success": 473,
          "both_successful": 378,
          "gains": 14,
          "larger_K_success": 392,
          "losses": 95,
          "net": -81
        },
        "finite_world": {
          "K4_success": 473,
          "both_successful": 414,
          "gains": 38,
          "larger_K_success": 452,
          "losses": 59,
          "net": -21
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 210,
        "added_witness_gains_K4_failure": 24,
        "added_witness_retains_K4_success": 36,
        "larger_K_added_witness": 60,
        "larger_K_alternative_original_witness": 178,
        "larger_K_selected_added_video": 493
      }
    },
    {
      "K": 8,
      "condition": "G-score",
      "draw": 2,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 156,
          "both_successful": 121,
          "gains": 8,
          "larger_K_success": 129,
          "losses": 35,
          "net": -27
        },
        "finite_anchor_fixed": {
          "K4_success": 293,
          "both_successful": 232,
          "gains": 10,
          "larger_K_success": 242,
          "losses": 61,
          "net": -51
        },
        "finite_world": {
          "K4_success": 293,
          "both_successful": 253,
          "gains": 18,
          "larger_K_success": 271,
          "losses": 40,
          "net": -22
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 137,
        "added_witness_gains_K4_failure": 8,
        "added_witness_retains_K4_success": 21,
        "larger_K_added_witness": 29,
        "larger_K_alternative_original_witness": 113,
        "larger_K_selected_added_video": 227
      }
    },
    {
      "K": 8,
      "condition": "G-uniform",
      "draw": 2,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 165,
          "both_successful": 131,
          "gains": 7,
          "larger_K_success": 138,
          "losses": 34,
          "net": -27
        },
        "finite_anchor_fixed": {
          "K4_success": 311,
          "both_successful": 249,
          "gains": 13,
          "larger_K_success": 262,
          "losses": 62,
          "net": -49
        },
        "finite_world": {
          "K4_success": 311,
          "both_successful": 268,
          "gains": 23,
          "larger_K_success": 291,
          "losses": 43,
          "net": -20
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 146,
        "added_witness_gains_K4_failure": 10,
        "added_witness_retains_K4_success": 19,
        "larger_K_added_witness": 29,
        "larger_K_alternative_original_witness": 124,
        "larger_K_selected_added_video": 250
      }
    },
    {
      "K": 8,
      "condition": "all_states",
      "draw": 2,
      "head": "cm",
      "policy": {
        "canonical_fixed": {
          "K4_success": 321,
          "both_successful": 252,
          "gains": 15,
          "larger_K_success": 267,
          "losses": 69,
          "net": -54
        },
        "finite_anchor_fixed": {
          "K4_success": 604,
          "both_successful": 481,
          "gains": 23,
          "larger_K_success": 504,
          "losses": 123,
          "net": -100
        },
        "finite_world": {
          "K4_success": 604,
          "both_successful": 521,
          "gains": 41,
          "larger_K_success": 562,
          "losses": 83,
          "net": -42
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 283,
        "added_witness_gains_K4_failure": 18,
        "added_witness_retains_K4_success": 40,
        "larger_K_added_witness": 58,
        "larger_K_alternative_original_witness": 237,
        "larger_K_selected_added_video": 477
      }
    },
    {
      "K": 8,
      "condition": "G-score",
      "draw": 2,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 136,
          "both_successful": 102,
          "gains": 2,
          "larger_K_success": 104,
          "losses": 34,
          "net": -32
        },
        "finite_anchor_fixed": {
          "K4_success": 232,
          "both_successful": 180,
          "gains": 4,
          "larger_K_success": 184,
          "losses": 52,
          "net": -48
        },
        "finite_world": {
          "K4_success": 232,
          "both_successful": 201,
          "gains": 14,
          "larger_K_success": 215,
          "losses": 31,
          "net": -17
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 96,
        "added_witness_gains_K4_failure": 10,
        "added_witness_retains_K4_success": 21,
        "larger_K_added_witness": 31,
        "larger_K_alternative_original_witness": 80,
        "larger_K_selected_added_video": 240
      }
    },
    {
      "K": 8,
      "condition": "G-uniform",
      "draw": 2,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 128,
          "both_successful": 106,
          "gains": 3,
          "larger_K_success": 109,
          "losses": 22,
          "net": -19
        },
        "finite_anchor_fixed": {
          "K4_success": 242,
          "both_successful": 198,
          "gains": 9,
          "larger_K_success": 207,
          "losses": 44,
          "net": -35
        },
        "finite_world": {
          "K4_success": 242,
          "both_successful": 213,
          "gains": 23,
          "larger_K_success": 236,
          "losses": 29,
          "net": -6
        }
      },
      "positions": 1152,
      "reference_credit": {
        "K4_alternative_original_witness": 114,
        "added_witness_gains_K4_failure": 14,
        "added_witness_retains_K4_success": 15,
        "larger_K_added_witness": 29,
        "larger_K_alternative_original_witness": 98,
        "larger_K_selected_added_video": 252
      }
    },
    {
      "K": 8,
      "condition": "all_states",
      "draw": 2,
      "head": "joint",
      "policy": {
        "canonical_fixed": {
          "K4_success": 264,
          "both_successful": 208,
          "gains": 5,
          "larger_K_success": 213,
          "losses": 56,
          "net": -51
        },
        "finite_anchor_fixed": {
          "K4_success": 474,
          "both_successful": 378,
          "gains": 13,
          "larger_K_success": 391,
          "losses": 96,
          "net": -83
        },
        "finite_world": {
          "K4_success": 474,
          "both_successful": 414,
          "gains": 37,
          "larger_K_success": 451,
          "losses": 60,
          "net": -23
        }
      },
      "positions": 2304,
      "reference_credit": {
        "K4_alternative_original_witness": 210,
        "added_witness_gains_K4_failure": 24,
        "added_witness_retains_K4_success": 36,
        "larger_K_added_witness": 60,
        "larger_K_alternative_original_witness": 178,
        "larger_K_selected_added_video": 492
      }
    }
  ],
  "metric": "same witness: UID, exact ordered four-action plan, and I16 temporal IoU >= 1/2",
  "reference_policies": {
    "canonical_fixed": "The construction instance at each pool size.",
    "finite_anchor_fixed": "All finite references on the four anchor videos at every pool size.",
    "finite_world": "All finite references on the videos in the current pool."
  },
  "schema": "R381_NIV_EXPOSED_T4_NESTED_JOINT_SCORE_AGGREGATE/1",
  "state_endpoint_tables_reconciled": 432
}


==> data/niv_order.json <==
{
  "cells": [
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 281,
          "changed_values": 45389,
          "max_abs_delta": 3.814697265625e-06
        },
        "Z": {
          "bitwise_unequal_cases": 287,
          "changed_values": 38075102,
          "max_abs_delta": 5.4836273193359375e-06
        }
      },
      "candidate_count": 6,
      "cases": 288,
      "changed_cm_top_utility": 287,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 237,
        "E-first": 236,
        "point MAP": 236
      },
      "checkpoint": "T4_S0_G-score",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 1
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 286,
          "changed_values": 65728,
          "max_abs_delta": 3.814697265625e-06
        },
        "Z": {
          "bitwise_unequal_cases": 288,
          "changed_values": 50993056,
          "max_abs_delta": 5.7220458984375e-06
        }
      },
      "candidate_count": 8,
      "cases": 288,
      "changed_cm_top_utility": 288,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 262,
        "E-first": 261,
        "point MAP": 261
      },
      "checkpoint": "T4_S0_G-score",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 0
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 241,
          "changed_values": 40780,
          "max_abs_delta": 4.76837158203125e-06
        },
        "Z": {
          "bitwise_unequal_cases": 287,
          "changed_values": 38208068,
          "max_abs_delta": 5.7220458984375e-06
        }
      },
      "candidate_count": 6,
      "cases": 288,
      "changed_cm_top_utility": 287,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 242,
        "E-first": 240,
        "point MAP": 240
      },
      "checkpoint": "T4_S0_G-uniform",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 1
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 253,
          "changed_values": 52947,
          "max_abs_delta": 4.0531158447265625e-06
        },
        "Z": {
          "bitwise_unequal_cases": 288,
          "changed_values": 51152686,
          "max_abs_delta": 7.152557373046875e-06
        }
      },
      "candidate_count": 8,
      "cases": 288,
      "changed_cm_top_utility": 288,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 261,
        "E-first": 264,
        "point MAP": 264
      },
      "checkpoint": "T4_S0_G-uniform",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 0
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 269,
          "changed_values": 41757,
          "max_abs_delta": 3.814697265625e-06
        },
        "Z": {
          "bitwise_unequal_cases": 287,
          "changed_values": 37887318,
          "max_abs_delta": 4.76837158203125e-06
        }
      },
      "candidate_count": 6,
      "cases": 288,
      "changed_cm_top_utility": 287,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 239,
        "E-first": 237,
        "point MAP": 237
      },
      "checkpoint": "T4_S1_G-score",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 1
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 274,
          "changed_values": 51354,
          "max_abs_delta": 4.76837158203125e-06
        },
        "Z": {
          "bitwise_unequal_cases": 288,
          "changed_values": 50708977,
          "max_abs_delta": 5.7220458984375e-06
        }
      },
      "candidate_count": 8,
      "cases": 288,
      "changed_cm_top_utility": 288,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 252,
        "E-first": 252,
        "point MAP": 252
      },
      "checkpoint": "T4_S1_G-score",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 0
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 230,
          "changed_values": 36771,
          "max_abs_delta": 3.814697265625e-06
        },
        "Z": {
          "bitwise_unequal_cases": 287,
          "changed_values": 38038451,
          "max_abs_delta": 9.655952453613281e-06
        }
      },
      "candidate_count": 6,
      "cases": 288,
      "changed_cm_top_utility": 287,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 241,
        "E-first": 239,
        "point MAP": 239
      },
      "checkpoint": "T4_S1_G-uniform",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 1
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 242,
          "changed_values": 46919,
          "max_abs_delta": 4.76837158203125e-06
        },
        "Z": {
          "bitwise_unequal_cases": 288,
          "changed_values": 50950466,
          "max_abs_delta": 7.152557373046875e-06
        }
      },
      "candidate_count": 8,
      "cases": 288,
      "changed_cm_top_utility": 288,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 255,
        "E-first": 255,
        "point MAP": 255
      },
      "checkpoint": "T4_S1_G-uniform",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 0
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 273,
          "changed_values": 47540,
          "max_abs_delta": 3.814697265625e-06
        },
        "Z": {
          "bitwise_unequal_cases": 287,
          "changed_values": 37903306,
          "max_abs_delta": 4.76837158203125e-06
        }
      },
      "candidate_count": 6,
      "cases": 288,
      "changed_cm_top_utility": 287,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 238,
        "E-first": 237,
        "point MAP": 237
      },
      "checkpoint": "T4_S2_G-score",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 1
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 277,
          "changed_values": 58514,
          "max_abs_delta": 3.814697265625e-06
        },
        "Z": {
          "bitwise_unequal_cases": 288,
          "changed_values": 50774596,
          "max_abs_delta": 5.245208740234375e-06
        }
      },
      "candidate_count": 8,
      "cases": 288,
      "changed_cm_top_utility": 288,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 254,
        "E-first": 250,
        "point MAP": 250
      },
      "checkpoint": "T4_S2_G-score",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 0
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 279,
          "changed_values": 51909,
          "max_abs_delta": 3.814697265625e-06
        },
        "Z": {
          "bitwise_unequal_cases": 287,
          "changed_values": 38222683,
          "max_abs_delta": 6.556510925292969e-06
        }
      },
      "candidate_count": 6,
      "cases": 288,
      "changed_cm_top_utility": 287,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 230,
        "E-first": 236,
        "point MAP": 237
      },
      "checkpoint": "T4_S2_G-uniform",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 1
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 286,
          "changed_values": 71159,
          "max_abs_delta": 3.814697265625e-06
        },
        "Z": {
          "bitwise_unequal_cases": 288,
          "changed_values": 51178171,
          "max_abs_delta": 7.3909759521484375e-06
        }
      },
      "candidate_count": 8,
      "cases": 288,
      "changed_cm_top_utility": 288,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 251,
        "E-first": 252,
        "point MAP": 253
      },
      "checkpoint": "T4_S2_G-uniform",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 0
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 272,
          "changed_values": 42857,
          "max_abs_delta": 3.814697265625e-06
        },
        "Z": {
          "bitwise_unequal_cases": 287,
          "changed_values": 37934638,
          "max_abs_delta": 7.152557373046875e-06
        }
      },
      "candidate_count": 6,
      "cases": 288,
      "changed_cm_top_utility": 287,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 234,
        "E-first": 240,
        "point MAP": 240
      },
      "checkpoint": "T4_S3_G-score",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 1
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 275,
          "changed_values": 56143,
          "max_abs_delta": 3.814697265625e-06
        },
        "Z": {
          "bitwise_unequal_cases": 288,
          "changed_values": 50797210,
          "max_abs_delta": 5.7220458984375e-06
        }
      },
      "candidate_count": 8,
      "cases": 288,
      "changed_cm_top_utility": 288,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 251,
        "E-first": 255,
        "point MAP": 255
      },
      "checkpoint": "T4_S3_G-score",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 0
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 240,
          "changed_values": 47623,
          "max_abs_delta": 5.7220458984375e-06
        },
        "Z": {
          "bitwise_unequal_cases": 287,
          "changed_values": 38527059,
          "max_abs_delta": 8.58306884765625e-06
        }
      },
      "candidate_count": 6,
      "cases": 288,
      "changed_cm_top_utility": 287,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 236,
        "E-first": 237,
        "point MAP": 237
      },
      "checkpoint": "T4_S3_G-uniform",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 1
    },
    {
      "aligned_logit_fields": {
        "E": {
          "bitwise_unequal_cases": 0,
          "changed_values": 0,
          "max_abs_delta": 0.0
        },
        "NATIVE_J": {
          "bitwise_unequal_cases": 244,
          "changed_values": 54567,
          "max_abs_delta": 4.76837158203125e-06
        },
        "Z": {
          "bitwise_unequal_cases": 288,
          "changed_values": 51607694,
          "max_abs_delta": 6.67572021484375e-06
        }
      },
      "candidate_count": 8,
      "cases": 288,
      "changed_cm_top_utility": 288,
      "changed_physical_outputs": {
        "CM": 0,
        "E-first": 0,
        "point MAP": 0
      },
      "changed_slot_positions": {
        "CM": 254,
        "E-first": 259,
        "point MAP": 259
      },
      "checkpoint": "T4_S3_G-uniform",
      "exact_top_ties": {
        "CM": {
          "permuted": 0,
          "recorded": 0
        },
        "E-first": {
          "permuted": 0,
          "recorded": 0
        },
        "point MAP": {
          "permuted": 0,
          "recorded": 0
        }
      },
      "identity_orders": 0
    }
  ],
  "changed_physical_outputs": 0,
  "checkpoint_case_width_pairs": 4608,
  "heads": [
    "E-first",
    "point MAP",
    "CM"
  ],
  "identical_orders": 8,
  "mapping": "Align hypotheses and final video via candidate identity before comparing interval and full ordered plan.",
  "max_aligned_absolute_difference": {
    "E": 0.0,
    "NATIVE_J": 5.7220458984375e-06,
    "Z": 9.655952453613281e-06
  },
  "nonidentity_decoder_comparisons": 13800,
  "schema": "CVSPP_NIV_R415_FIXED_SET_ORDER/1",
  "scope": "Eight frozen NIV T4 checkpoints and 288 reused validation cases per checkpoint. K6 and K8, draw r=0, one predeclared order. Reference scoring was not run.",
  "source_aggregate_sha256": {
    "ROOT_ADDED_ORDER_WAVE_ADOPTION_001.json": "f36204e4496e0d6de7d9fe023b8a9b24778cc37deb7eabeb973cdd63e6a8e66f",
    "ROOT_R22_ADDED_ORDER_CM_ADOPTION_001.json": "c2c1295f731402db023460f4cf3535484db222d34f8513c2e336b26c004183c0"
  }
}


==> data/niv_pool_bounds.json <==
{
  "schema": "niv-pooling-bounds-v1",
  "states": [
    {
      "denominator": 288,
      "historical_scoring": {
        "canonical": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                3,
                5
              ],
              "point_evidence_hits": [
                28,
                32
              ],
              "pooled_evidence_hits": [
                33,
                35
              ],
              "pooled_evidence_minus_joint_map": [
                3,
                5
              ],
              "pooled_evidence_minus_point_evidence": [
                1,
                7
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                -1,
                9
              ]
            },
            "historical_cm_only_hits": 10,
            "historical_joint_cm_hits": 34,
            "historical_joint_map_hits": 30,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 5,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 17
              },
              "interval": {
                "both_hit": 19,
                "cm_only_hit": 7,
                "map_only_hit": 4,
                "neither_hit": 198
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 1
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 3,
                "map_only_hit": 2,
                "neither_hit": 32
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 5
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                53,
                57
              ],
              "pooled_evidence_hits": [
                63,
                65
              ],
              "pooled_evidence_minus_joint_map": [
                8,
                10
              ],
              "pooled_evidence_minus_point_evidence": [
                6,
                12
              ]
            },
            "historical_cm_only_hits": 24,
            "historical_joint_cm_hits": 64,
            "historical_joint_map_hits": 55,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 6,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 16
              },
              "interval": {
                "both_hit": 34,
                "cm_only_hit": 16,
                "map_only_hit": 8,
                "neither_hit": 170
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 1
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 8,
                "map_only_hit": 7,
                "neither_hit": 22
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 19
          }
        },
        "finite": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                13,
                14
              ],
              "point_evidence_hits": [
                48,
                52
              ],
              "pooled_evidence_hits": [
                63,
                65
              ],
              "pooled_evidence_minus_joint_map": [
                13,
                15
              ],
              "pooled_evidence_minus_point_evidence": [
                11,
                17
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                9,
                19
              ]
            },
            "historical_cm_only_hits": 22,
            "historical_joint_cm_hits": 64,
            "historical_joint_map_hits": 50,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 9,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 13
              },
              "interval": {
                "both_hit": 29,
                "cm_only_hit": 20,
                "map_only_hit": 8,
                "neither_hit": 171
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 1
              },
              "video": {
                "both_hit": 4,
                "cm_only_hit": 2,
                "map_only_hit": 0,
                "neither_hit": 31
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 17
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                82,
                86
              ],
              "pooled_evidence_hits": [
                103,
                105
              ],
              "pooled_evidence_minus_joint_map": [
                19,
                21
              ],
              "pooled_evidence_minus_point_evidence": [
                17,
                23
              ]
            },
            "historical_cm_only_hits": 38,
            "historical_joint_cm_hits": 104,
            "historical_joint_map_hits": 84,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 10,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 12
              },
              "interval": {
                "both_hit": 51,
                "cm_only_hit": 30,
                "map_only_hit": 12,
                "neither_hit": 135
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 1
              },
              "video": {
                "both_hit": 5,
                "cm_only_hit": 8,
                "map_only_hit": 6,
                "neither_hit": 18
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 33
          }
        }
      },
      "output_disagreement_counts": {
        "joint_cm_vs_joint_map": {
          "000": 22,
          "010": 228,
          "011": 1,
          "110": 36,
          "111": 1
        },
        "point_evidence_vs_joint_map": {
          "000": 286,
          "010": 2
        },
        "pooled_evidence_vs_joint_cm": {
          "000": 287,
          "010": 1
        },
        "pooled_evidence_vs_joint_map": {
          "000": 21,
          "010": 229,
          "011": 1,
          "110": 36,
          "111": 1
        },
        "pooled_evidence_vs_point_evidence": {
          "000": 21,
          "010": 229,
          "011": 1,
          "110": 36,
          "111": 1
        }
      },
      "seed": 0,
      "variant": "score"
    },
    {
      "denominator": 288,
      "historical_scoring": {
        "canonical": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                16,
                16
              ],
              "point_evidence_hits": [
                29,
                29
              ],
              "pooled_evidence_hits": [
                44,
                46
              ],
              "pooled_evidence_minus_joint_map": [
                15,
                17
              ],
              "pooled_evidence_minus_point_evidence": [
                15,
                17
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                15,
                17
              ]
            },
            "historical_cm_only_hits": 17,
            "historical_joint_cm_hits": 45,
            "historical_joint_map_hits": 29,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 6,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 14
              },
              "interval": {
                "both_hit": 22,
                "cm_only_hit": 10,
                "map_only_hit": 1,
                "neither_hit": 194
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 7,
                "map_only_hit": 0,
                "neither_hit": 34
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 16
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                46,
                46
              ],
              "pooled_evidence_hits": [
                67,
                69
              ],
              "pooled_evidence_minus_joint_map": [
                21,
                23
              ],
              "pooled_evidence_minus_point_evidence": [
                21,
                23
              ]
            },
            "historical_cm_only_hits": 28,
            "historical_joint_cm_hits": 68,
            "historical_joint_map_hits": 46,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 8,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 12
              },
              "interval": {
                "both_hit": 32,
                "cm_only_hit": 19,
                "map_only_hit": 4,
                "neither_hit": 172
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 9,
                "map_only_hit": 2,
                "neither_hit": 30
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 27
          }
        },
        "finite": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                22,
                22
              ],
              "point_evidence_hits": [
                60,
                60
              ],
              "pooled_evidence_hits": [
                81,
                83
              ],
              "pooled_evidence_minus_joint_map": [
                21,
                23
              ],
              "pooled_evidence_minus_point_evidence": [
                21,
                23
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                21,
                23
              ]
            },
            "historical_cm_only_hits": 29,
            "historical_joint_cm_hits": 82,
            "historical_joint_map_hits": 60,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 11,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 9
              },
              "interval": {
                "both_hit": 38,
                "cm_only_hit": 19,
                "map_only_hit": 6,
                "neither_hit": 164
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 4,
                "cm_only_hit": 10,
                "map_only_hit": 1,
                "neither_hit": 26
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 28
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                84,
                84
              ],
              "pooled_evidence_hits": [
                111,
                113
              ],
              "pooled_evidence_minus_joint_map": [
                27,
                29
              ],
              "pooled_evidence_minus_point_evidence": [
                27,
                29
              ]
            },
            "historical_cm_only_hits": 40,
            "historical_joint_cm_hits": 112,
            "historical_joint_map_hits": 84,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 14,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 6
              },
              "interval": {
                "both_hit": 54,
                "cm_only_hit": 28,
                "map_only_hit": 9,
                "neither_hit": 136
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 4,
                "cm_only_hit": 12,
                "map_only_hit": 3,
                "neither_hit": 22
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 39
          }
        }
      },
      "output_disagreement_counts": {
        "joint_cm_vs_joint_map": {
          "000": 20,
          "010": 227,
          "110": 41
        },
        "point_evidence_vs_joint_map": {
          "000": 288
        },
        "pooled_evidence_vs_joint_cm": {
          "000": 287,
          "010": 1
        },
        "pooled_evidence_vs_joint_map": {
          "000": 20,
          "010": 227,
          "110": 41
        },
        "pooled_evidence_vs_point_evidence": {
          "000": 20,
          "010": 227,
          "110": 41
        }
      },
      "seed": 0,
      "variant": "uniform"
    },
    {
      "denominator": 288,
      "historical_scoring": {
        "canonical": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                7,
                9
              ],
              "point_evidence_hits": [
                33,
                33
              ],
              "pooled_evidence_hits": [
                40,
                42
              ],
              "pooled_evidence_minus_joint_map": [
                7,
                9
              ],
              "pooled_evidence_minus_point_evidence": [
                7,
                9
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                6,
                10
              ]
            },
            "historical_cm_only_hits": 11,
            "historical_joint_cm_hits": 41,
            "historical_joint_map_hits": 33,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 3,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 30
              },
              "interval": {
                "both_hit": 27,
                "cm_only_hit": 9,
                "map_only_hit": 2,
                "neither_hit": 190
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 2,
                "map_only_hit": 1,
                "neither_hit": 24
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 9
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                49,
                49
              ],
              "pooled_evidence_hits": [
                61,
                63
              ],
              "pooled_evidence_minus_joint_map": [
                12,
                14
              ],
              "pooled_evidence_minus_point_evidence": [
                12,
                14
              ]
            },
            "historical_cm_only_hits": 19,
            "historical_joint_cm_hits": 62,
            "historical_joint_map_hits": 49,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 4,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 29
              },
              "interval": {
                "both_hit": 39,
                "cm_only_hit": 14,
                "map_only_hit": 3,
                "neither_hit": 172
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 5,
                "map_only_hit": 3,
                "neither_hit": 19
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 17
          }
        },
        "finite": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                12,
                14
              ],
              "point_evidence_hits": [
                61,
                61
              ],
              "pooled_evidence_hits": [
                73,
                75
              ],
              "pooled_evidence_minus_joint_map": [
                12,
                14
              ],
              "pooled_evidence_minus_point_evidence": [
                12,
                14
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                11,
                15
              ]
            },
            "historical_cm_only_hits": 19,
            "historical_joint_cm_hits": 74,
            "historical_joint_map_hits": 61,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 4,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 29
              },
              "interval": {
                "both_hit": 50,
                "cm_only_hit": 16,
                "map_only_hit": 5,
                "neither_hit": 157
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 1,
                "cm_only_hit": 3,
                "map_only_hit": 1,
                "neither_hit": 22
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 17
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                82,
                82
              ],
              "pooled_evidence_hits": [
                100,
                102
              ],
              "pooled_evidence_minus_joint_map": [
                18,
                20
              ],
              "pooled_evidence_minus_point_evidence": [
                18,
                20
              ]
            },
            "historical_cm_only_hits": 28,
            "historical_joint_cm_hits": 101,
            "historical_joint_map_hits": 82,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 5,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 28
              },
              "interval": {
                "both_hit": 67,
                "cm_only_hit": 22,
                "map_only_hit": 6,
                "neither_hit": 133
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 1,
                "cm_only_hit": 6,
                "map_only_hit": 3,
                "neither_hit": 17
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 26
          }
        }
      },
      "output_disagreement_counts": {
        "joint_cm_vs_joint_map": {
          "000": 33,
          "010": 228,
          "110": 26,
          "111": 1
        },
        "point_evidence_vs_joint_map": {
          "000": 288
        },
        "pooled_evidence_vs_joint_cm": {
          "000": 287,
          "010": 1
        },
        "pooled_evidence_vs_joint_map": {
          "000": 33,
          "010": 228,
          "110": 26,
          "111": 1
        },
        "pooled_evidence_vs_point_evidence": {
          "000": 33,
          "010": 228,
          "110": 26,
          "111": 1
        }
      },
      "seed": 1,
      "variant": "score"
    },
    {
      "denominator": 288,
      "historical_scoring": {
        "canonical": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                6,
                6
              ],
              "point_evidence_hits": [
                34,
                36
              ],
              "pooled_evidence_hits": [
                38,
                44
              ],
              "pooled_evidence_minus_joint_map": [
                3,
                9
              ],
              "pooled_evidence_minus_point_evidence": [
                2,
                10
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                2,
                10
              ]
            },
            "historical_cm_only_hits": 12,
            "historical_joint_cm_hits": 41,
            "historical_joint_map_hits": 35,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 2,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 24
              },
              "interval": {
                "both_hit": 27,
                "cm_only_hit": 8,
                "map_only_hit": 3,
                "neither_hit": 189
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 4,
                "map_only_hit": 3,
                "neither_hit": 28
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 8
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                50,
                52
              ],
              "pooled_evidence_hits": [
                63,
                69
              ],
              "pooled_evidence_minus_joint_map": [
                12,
                18
              ],
              "pooled_evidence_minus_point_evidence": [
                11,
                19
              ]
            },
            "historical_cm_only_hits": 24,
            "historical_joint_cm_hits": 66,
            "historical_joint_map_hits": 51,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 3,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 23
              },
              "interval": {
                "both_hit": 39,
                "cm_only_hit": 14,
                "map_only_hit": 4,
                "neither_hit": 170
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 10,
                "map_only_hit": 5,
                "neither_hit": 20
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 20
          }
        },
        "finite": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                12,
                12
              ],
              "point_evidence_hits": [
                60,
                62
              ],
              "pooled_evidence_hits": [
                70,
                76
              ],
              "pooled_evidence_minus_joint_map": [
                9,
                15
              ],
              "pooled_evidence_minus_point_evidence": [
                8,
                16
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                8,
                16
              ]
            },
            "historical_cm_only_hits": 19,
            "historical_joint_cm_hits": 73,
            "historical_joint_map_hits": 61,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 2,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 24
              },
              "interval": {
                "both_hit": 49,
                "cm_only_hit": 15,
                "map_only_hit": 5,
                "neither_hit": 158
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 3,
                "cm_only_hit": 4,
                "map_only_hit": 2,
                "neither_hit": 26
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 15
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                83,
                85
              ],
              "pooled_evidence_hits": [
                104,
                110
              ],
              "pooled_evidence_minus_joint_map": [
                20,
                26
              ],
              "pooled_evidence_minus_point_evidence": [
                19,
                27
              ]
            },
            "historical_cm_only_hits": 31,
            "historical_joint_cm_hits": 107,
            "historical_joint_map_hits": 84,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 3,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 23
              },
              "interval": {
                "both_hit": 68,
                "cm_only_hit": 22,
                "map_only_hit": 6,
                "neither_hit": 131
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 5,
                "cm_only_hit": 9,
                "map_only_hit": 2,
                "neither_hit": 19
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 27
          }
        }
      },
      "output_disagreement_counts": {
        "joint_cm_vs_joint_map": {
          "000": 26,
          "010": 227,
          "110": 35
        },
        "point_evidence_vs_joint_map": {
          "000": 287,
          "010": 1
        },
        "pooled_evidence_vs_joint_cm": {
          "000": 285,
          "010": 2,
          "110": 1
        },
        "pooled_evidence_vs_joint_map": {
          "000": 26,
          "010": 228,
          "110": 34
        },
        "pooled_evidence_vs_point_evidence": {
          "000": 26,
          "010": 228,
          "110": 34
        }
      },
      "seed": 1,
      "variant": "uniform"
    },
    {
      "denominator": 288,
      "historical_scoring": {
        "canonical": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                2,
                2
              ],
              "point_evidence_hits": [
                37,
                39
              ],
              "pooled_evidence_hits": [
                39,
                41
              ],
              "pooled_evidence_minus_joint_map": [
                1,
                3
              ],
              "pooled_evidence_minus_point_evidence": [
                0,
                4
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                0,
                4
              ]
            },
            "historical_cm_only_hits": 8,
            "historical_joint_cm_hits": 40,
            "historical_joint_map_hits": 38,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 5,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 26
              },
              "interval": {
                "both_hit": 27,
                "cm_only_hit": 5,
                "map_only_hit": 4,
                "neither_hit": 190
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 3,
                "map_only_hit": 2,
                "neither_hit": 26
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 6
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                50,
                52
              ],
              "pooled_evidence_hits": [
                59,
                61
              ],
              "pooled_evidence_minus_joint_map": [
                8,
                10
              ],
              "pooled_evidence_minus_point_evidence": [
                7,
                11
              ]
            },
            "historical_cm_only_hits": 17,
            "historical_joint_cm_hits": 60,
            "historical_joint_map_hits": 51,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 6,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 25
              },
              "interval": {
                "both_hit": 37,
                "cm_only_hit": 10,
                "map_only_hit": 5,
                "neither_hit": 174
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 7,
                "map_only_hit": 3,
                "neither_hit": 21
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 15
          }
        },
        "finite": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                18,
                18
              ],
              "point_evidence_hits": [
                61,
                63
              ],
              "pooled_evidence_hits": [
                79,
                81
              ],
              "pooled_evidence_minus_joint_map": [
                17,
                19
              ],
              "pooled_evidence_minus_point_evidence": [
                16,
                20
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                16,
                20
              ]
            },
            "historical_cm_only_hits": 25,
            "historical_joint_cm_hits": 80,
            "historical_joint_map_hits": 62,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 9,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 22
              },
              "interval": {
                "both_hit": 46,
                "cm_only_hit": 17,
                "map_only_hit": 5,
                "neither_hit": 158
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 8,
                "map_only_hit": 2,
                "neither_hit": 21
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 23
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                81,
                83
              ],
              "pooled_evidence_hits": [
                107,
                109
              ],
              "pooled_evidence_minus_joint_map": [
                25,
                27
              ],
              "pooled_evidence_minus_point_evidence": [
                24,
                28
              ]
            },
            "historical_cm_only_hits": 35,
            "historical_joint_cm_hits": 108,
            "historical_joint_map_hits": 82,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 11,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 20
              },
              "interval": {
                "both_hit": 62,
                "cm_only_hit": 23,
                "map_only_hit": 6,
                "neither_hit": 135
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 12,
                "map_only_hit": 3,
                "neither_hit": 16
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 33
          }
        }
      },
      "output_disagreement_counts": {
        "joint_cm_vs_joint_map": {
          "000": 31,
          "010": 226,
          "110": 31
        },
        "point_evidence_vs_joint_map": {
          "000": 287,
          "110": 1
        },
        "pooled_evidence_vs_joint_cm": {
          "000": 287,
          "010": 1
        },
        "pooled_evidence_vs_joint_map": {
          "000": 30,
          "010": 227,
          "110": 31
        },
        "pooled_evidence_vs_point_evidence": {
          "000": 30,
          "010": 226,
          "110": 32
        }
      },
      "seed": 2,
      "variant": "score"
    },
    {
      "denominator": 288,
      "historical_scoring": {
        "canonical": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                6,
                6
              ],
              "point_evidence_hits": [
                30,
                36
              ],
              "pooled_evidence_hits": [
                34,
                44
              ],
              "pooled_evidence_minus_joint_map": [
                1,
                11
              ],
              "pooled_evidence_minus_point_evidence": [
                -2,
                14
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                -3,
                15
              ]
            },
            "historical_cm_only_hits": 11,
            "historical_joint_cm_hits": 39,
            "historical_joint_map_hits": 33,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 4,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 28
              },
              "interval": {
                "both_hit": 24,
                "cm_only_hit": 9,
                "map_only_hit": 3,
                "neither_hit": 185
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 1
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 2,
                "map_only_hit": 2,
                "neither_hit": 30
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 2
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                52,
                58
              ],
              "pooled_evidence_hits": [
                59,
                67
              ],
              "pooled_evidence_minus_joint_map": [
                4,
                12
              ],
              "pooled_evidence_minus_point_evidence": [
                1,
                15
              ]
            },
            "historical_cm_only_hits": 18,
            "historical_joint_cm_hits": 63,
            "historical_joint_map_hits": 55,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 6,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 26
              },
              "interval": {
                "both_hit": 38,
                "cm_only_hit": 13,
                "map_only_hit": 7,
                "neither_hit": 163
              },
              "plan": {
                "both_hit": 1,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 5,
                "map_only_hit": 3,
                "neither_hit": 26
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 10
          }
        },
        "finite": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                17,
                17
              ],
              "point_evidence_hits": [
                62,
                68
              ],
              "pooled_evidence_hits": [
                77,
                87
              ],
              "pooled_evidence_minus_joint_map": [
                12,
                22
              ],
              "pooled_evidence_minus_point_evidence": [
                9,
                25
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                8,
                26
              ]
            },
            "historical_cm_only_hits": 25,
            "historical_joint_cm_hits": 82,
            "historical_joint_map_hits": 65,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 6,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 26
              },
              "interval": {
                "both_hit": 51,
                "cm_only_hit": 20,
                "map_only_hit": 6,
                "neither_hit": 144
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 1
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 5,
                "map_only_hit": 2,
                "neither_hit": 27
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 16
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                89,
                95
              ],
              "pooled_evidence_hits": [
                110,
                118
              ],
              "pooled_evidence_minus_joint_map": [
                18,
                26
              ],
              "pooled_evidence_minus_point_evidence": [
                15,
                29
              ]
            },
            "historical_cm_only_hits": 35,
            "historical_joint_cm_hits": 114,
            "historical_joint_map_hits": 92,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 8,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 24
              },
              "interval": {
                "both_hit": 70,
                "cm_only_hit": 26,
                "map_only_hit": 10,
                "neither_hit": 115
              },
              "plan": {
                "both_hit": 1,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 9,
                "map_only_hit": 3,
                "neither_hit": 22
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 27
          }
        }
      },
      "output_disagreement_counts": {
        "joint_cm_vs_joint_map": {
          "000": 32,
          "010": 221,
          "011": 1,
          "100": 1,
          "110": 33
        },
        "point_evidence_vs_joint_map": {
          "000": 285,
          "010": 1,
          "110": 2
        },
        "pooled_evidence_vs_joint_cm": {
          "000": 283,
          "001": 1,
          "010": 1,
          "011": 1,
          "100": 1,
          "110": 1
        },
        "pooled_evidence_vs_joint_map": {
          "000": 32,
          "010": 221,
          "011": 1,
          "100": 1,
          "110": 33
        },
        "pooled_evidence_vs_point_evidence": {
          "000": 32,
          "010": 221,
          "011": 1,
          "100": 1,
          "110": 33
        }
      },
      "seed": 2,
      "variant": "uniform"
    },
    {
      "denominator": 288,
      "historical_scoring": {
        "canonical": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                6,
                6
              ],
              "point_evidence_hits": [
                33,
                37
              ],
              "pooled_evidence_hits": [
                39,
                43
              ],
              "pooled_evidence_minus_joint_map": [
                4,
                8
              ],
              "pooled_evidence_minus_point_evidence": [
                2,
                10
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                2,
                10
              ]
            },
            "historical_cm_only_hits": 12,
            "historical_joint_cm_hits": 41,
            "historical_joint_map_hits": 35,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 5,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 13
              },
              "interval": {
                "both_hit": 24,
                "cm_only_hit": 8,
                "map_only_hit": 1,
                "neither_hit": 195
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 4,
                "map_only_hit": 5,
                "neither_hit": 33
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 8
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                57,
                61
              ],
              "pooled_evidence_hits": [
                67,
                71
              ],
              "pooled_evidence_minus_joint_map": [
                8,
                12
              ],
              "pooled_evidence_minus_point_evidence": [
                6,
                14
              ]
            },
            "historical_cm_only_hits": 22,
            "historical_joint_cm_hits": 69,
            "historical_joint_map_hits": 59,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 7,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 11
              },
              "interval": {
                "both_hit": 40,
                "cm_only_hit": 14,
                "map_only_hit": 4,
                "neither_hit": 170
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 8,
                "map_only_hit": 8,
                "neither_hit": 26
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 18
          }
        },
        "finite": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                16,
                16
              ],
              "point_evidence_hits": [
                57,
                61
              ],
              "pooled_evidence_hits": [
                73,
                77
              ],
              "pooled_evidence_minus_joint_map": [
                14,
                18
              ],
              "pooled_evidence_minus_point_evidence": [
                12,
                20
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                12,
                20
              ]
            },
            "historical_cm_only_hits": 20,
            "historical_joint_cm_hits": 75,
            "historical_joint_map_hits": 59,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 6,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 12
              },
              "interval": {
                "both_hit": 46,
                "cm_only_hit": 14,
                "map_only_hit": 1,
                "neither_hit": 167
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 3,
                "cm_only_hit": 6,
                "map_only_hit": 3,
                "neither_hit": 30
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 16
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                90,
                94
              ],
              "pooled_evidence_hits": [
                111,
                115
              ],
              "pooled_evidence_minus_joint_map": [
                19,
                23
              ],
              "pooled_evidence_minus_point_evidence": [
                17,
                25
              ]
            },
            "historical_cm_only_hits": 32,
            "historical_joint_cm_hits": 113,
            "historical_joint_map_hits": 92,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 8,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 10
              },
              "interval": {
                "both_hit": 70,
                "cm_only_hit": 21,
                "map_only_hit": 5,
                "neither_hit": 132
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 3,
                "cm_only_hit": 11,
                "map_only_hit": 6,
                "neither_hit": 22
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 28
          }
        }
      },
      "output_disagreement_counts": {
        "joint_cm_vs_joint_map": {
          "000": 18,
          "010": 228,
          "110": 42
        },
        "point_evidence_vs_joint_map": {
          "000": 286,
          "010": 1,
          "111": 1
        },
        "pooled_evidence_vs_joint_cm": {
          "000": 286,
          "110": 1,
          "111": 1
        },
        "pooled_evidence_vs_joint_map": {
          "000": 18,
          "010": 228,
          "110": 41,
          "111": 1
        },
        "pooled_evidence_vs_point_evidence": {
          "000": 18,
          "010": 229,
          "110": 41
        }
      },
      "seed": 3,
      "variant": "score"
    },
    {
      "denominator": 288,
      "historical_scoring": {
        "canonical": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                9,
                9
              ],
              "point_evidence_hits": [
                31,
                31
              ],
              "pooled_evidence_hits": [
                35,
                45
              ],
              "pooled_evidence_minus_joint_map": [
                4,
                14
              ],
              "pooled_evidence_minus_point_evidence": [
                4,
                14
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                4,
                14
              ]
            },
            "historical_cm_only_hits": 14,
            "historical_joint_cm_hits": 40,
            "historical_joint_map_hits": 31,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 3,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 22
              },
              "interval": {
                "both_hit": 23,
                "cm_only_hit": 10,
                "map_only_hit": 2,
                "neither_hit": 202
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 4,
                "map_only_hit": 3,
                "neither_hit": 19
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 9
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                55,
                55
              ],
              "pooled_evidence_hits": [
                57,
                67
              ],
              "pooled_evidence_minus_joint_map": [
                2,
                12
              ],
              "pooled_evidence_minus_point_evidence": [
                2,
                12
              ]
            },
            "historical_cm_only_hits": 20,
            "historical_joint_cm_hits": 62,
            "historical_joint_map_hits": 55,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 4,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 21
              },
              "interval": {
                "both_hit": 38,
                "cm_only_hit": 16,
                "map_only_hit": 6,
                "neither_hit": 177
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 0,
                "cm_only_hit": 4,
                "map_only_hit": 7,
                "neither_hit": 15
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 15
          }
        },
        "finite": {
          "J": {
            "conditional_bounds": {
              "historical_joint_cm_minus_joint_map_on_unchanged_plan": [
                18,
                18
              ],
              "point_evidence_hits": [
                56,
                56
              ],
              "pooled_evidence_hits": [
                69,
                79
              ],
              "pooled_evidence_minus_joint_map": [
                13,
                23
              ],
              "pooled_evidence_minus_point_evidence": [
                13,
                23
              ],
              "pooled_evidence_minus_point_evidence_on_unchanged_plan": [
                13,
                23
              ]
            },
            "historical_cm_only_hits": 23,
            "historical_joint_cm_hits": 74,
            "historical_joint_map_hits": 56,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 5,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 20
              },
              "interval": {
                "both_hit": 42,
                "cm_only_hit": 17,
                "map_only_hit": 4,
                "neither_hit": 174
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 4,
                "cm_only_hit": 6,
                "map_only_hit": 1,
                "neither_hit": 15
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 18
          },
          "VI": {
            "conditional_bounds": {
              "point_evidence_hits": [
                85,
                85
              ],
              "pooled_evidence_hits": [
                99,
                109
              ],
              "pooled_evidence_minus_joint_map": [
                14,
                24
              ],
              "pooled_evidence_minus_point_evidence": [
                14,
                24
              ]
            },
            "historical_cm_only_hits": 32,
            "historical_joint_cm_hits": 104,
            "historical_joint_map_hits": 85,
            "historical_paired_hits_by_first_changed_component": {
              "identical": {
                "both_hit": 6,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 19
              },
              "interval": {
                "both_hit": 62,
                "cm_only_hit": 26,
                "map_only_hit": 8,
                "neither_hit": 141
              },
              "plan": {
                "both_hit": 0,
                "cm_only_hit": 0,
                "map_only_hit": 0,
                "neither_hit": 0
              },
              "video": {
                "both_hit": 4,
                "cm_only_hit": 6,
                "map_only_hit": 5,
                "neither_hit": 11
              }
            },
            "unchanged_plan_failure_to_success_lower_bound": 27
          }
        }
      },
      "output_disagreement_counts": {
        "joint_cm_vs_joint_map": {
          "000": 25,
          "010": 237,
          "100": 1,
          "110": 25
        },
        "point_evidence_vs_joint_map": {
          "000": 288
        },
        "pooled_evidence_vs_joint_cm": {
          "000": 283,
          "010": 4,
          "110": 1
        },
        "pooled_evidence_vs_joint_map": {
          "000": 25,
          "010": 238,
          "100": 1,
          "110": 24
        },
        "pooled_evidence_vs_point_evidence": {
          "000": 25,
          "010": 238,
          "100": 1,
          "110": 24
        }
      },
      "seed": 3,
      "variant": "uniform"
    }
  ],
  "study": {
    "bounds_interpretation": "Inclusive count bounds derived from aggregate disagreement counts and historical scores. Each state contributes the same 288 exposed development cases. Aggregate increments are counted over 2,304 state-case positions.",
    "case_state_positions": 2304,
    "cases_per_state": 288,
    "cohort": "exposed development",
    "dataset": "NIV",
    "disagreement_mask_component_order": [
      "video",
      "interval",
      "complete_ordered_plan"
    ],
    "evidence_arm_scoring": "pending",
    "evidence_comparison": "Point evidence selects the highest-probability evidence interval. Pooled evidence sums the probability of same-video intervals with IoU at least 1/2 for candidate ranking. Both read the modal plan of the same frozen conditional planner at the selected evidence. Candidate support and probabilities are fixed. Historical Joint MAP and joint CM use complete-plan conditional probabilities in ranking.",
    "historical_first_changed_component_order": [
      "video",
      "plan",
      "interval"
    ],
    "historical_scoring": "observed Joint MAP and joint CM scores",
    "historical_to_frozen_bridge": {
      "assumption": "Bounds are conditional on computational equivalence of the final historical archive handoff. The linkage uses the same source data, original candidate order, and fixed operators.",
      "direct_sealed_case_alignment": "pending",
      "matching_anonymous_first_changed_component_counts": 128
    },
    "iou_thresholds": {
      "evaluation": "1/2",
      "joint_cm_decoding": "1/2",
      "pooling": "1/2"
    },
    "metrics": {
      "J": "joint video, interval, and complete ordered plan success, witnessed by one reference instance",
      "VI": "video and interval success, witnessed by one reference instance"
    },
    "reference_policies": {
      "canonical": "one constructed reference",
      "finite": "finite reference set"
    },
    "same_cases_in_every_state": true,
    "state_count": 8,
    "task": "four-step video, interval, and complete plan prediction"
  },
  "summary": {
    "denominator": 2304,
    "evidence_pairs_with_changed_complete_plan": 4,
    "interpretation": "conditional arithmetic bounds for unscored evidence arms",
    "matching_anonymous_first_changed_component_counts": 128,
    "reference_policies": {
      "canonical": {
        "J": {
          "bounds": {
            "historical_joint_cm_minus_joint_map_on_unchanged_plan": {
              "inclusive_counts": [
                55,
                59
              ],
              "states_with_positive_lower_bound": 8
            },
            "point_evidence_hits": {
              "inclusive_counts": [
                255,
                273
              ],
              "states_with_positive_lower_bound": 8
            },
            "pooled_evidence_hits": {
              "inclusive_counts": [
                302,
                340
              ],
              "states_with_positive_lower_bound": 8
            },
            "pooled_evidence_minus_joint_map": {
              "inclusive_counts": [
                38,
                76
              ],
              "states_with_positive_lower_bound": 8
            },
            "pooled_evidence_minus_point_evidence": {
              "inclusive_counts": [
                29,
                85
              ],
              "states_with_positive_lower_bound": 6
            },
            "pooled_evidence_minus_point_evidence_on_unchanged_plan": {
              "inclusive_counts": [
                25,
                89
              ],
              "states_with_positive_lower_bound": 5
            }
          },
          "denominator": 2304,
          "historical_cm_only_hits": 95,
          "historical_joint_cm_hits": 321,
          "historical_joint_cm_minus_joint_map": 57,
          "historical_joint_map_hits": 264,
          "point_evidence_vs_joint_map_disagreements": 9,
          "pooled_evidence_vs_joint_cm_disagreements": 19,
          "unchanged_plan_failure_to_success_lower_bound": 63
        },
        "VI": {
          "bounds": {
            "point_evidence_hits": {
              "inclusive_counts": [
                412,
                430
              ],
              "states_with_positive_lower_bound": 8
            },
            "pooled_evidence_hits": {
              "inclusive_counts": [
                496,
                532
              ],
              "states_with_positive_lower_bound": 8
            },
            "pooled_evidence_minus_joint_map": {
              "inclusive_counts": [
                75,
                111
              ],
              "states_with_positive_lower_bound": 8
            },
            "pooled_evidence_minus_point_evidence": {
              "inclusive_counts": [
                66,
                120
              ],
              "states_with_positive_lower_bound": 8
            }
          },
          "denominator": 2304,
          "historical_cm_only_hits": 172,
          "historical_joint_cm_hits": 514,
          "historical_joint_cm_minus_joint_map": 93,
          "historical_joint_map_hits": 421,
          "point_evidence_vs_joint_map_disagreements": 9,
          "pooled_evidence_vs_joint_cm_disagreements": 18,
          "unchanged_plan_failure_to_success_lower_bound": 141
        }
      },
      "finite": {
        "J": {
          "bounds": {
            "historical_joint_cm_minus_joint_map_on_unchanged_plan": {
              "inclusive_counts": [
                128,
                131
              ],
              "states_with_positive_lower_bound": 8
            },
            "point_evidence_hits": {
              "inclusive_counts": [
                465,
                483
              ],
              "states_with_positive_lower_bound": 8
            },
            "pooled_evidence_hits": {
              "inclusive_counts": [
                585,
                623
              ],
              "states_with_positive_lower_bound": 8
            },
            "pooled_evidence_minus_joint_map": {
              "inclusive_counts": [
                111,
                149
              ],
              "states_with_positive_lower_bound": 8
            },
            "pooled_evidence_minus_point_evidence": {
              "inclusive_counts": [
                102,
                158
              ],
              "states_with_positive_lower_bound": 8
            },
            "pooled_evidence_minus_point_evidence_on_unchanged_plan": {
              "inclusive_counts": [
                98,
                162
              ],
              "states_with_positive_lower_bound": 8
            }
          },
          "denominator": 2304,
          "historical_cm_only_hits": 182,
          "historical_joint_cm_hits": 604,
          "historical_joint_cm_minus_joint_map": 130,
          "historical_joint_map_hits": 474,
          "point_evidence_vs_joint_map_disagreements": 9,
          "pooled_evidence_vs_joint_cm_disagreements": 19,
          "unchanged_plan_failure_to_success_lower_bound": 150
        },
        "VI": {
          "bounds": {
            "point_evidence_hits": {
              "inclusive_counts": [
                676,
                694
              ],
              "states_with_positive_lower_bound": 8
            },
            "pooled_evidence_hits": {
              "inclusive_counts": [
                845,
                881
              ],
              "states_with_positive_lower_bound": 8
            },
            "pooled_evidence_minus_joint_map": {
              "inclusive_counts": [
                160,
                196
              ],
              "states_with_positive_lower_bound": 8
            },
            "pooled_evidence_minus_point_evidence": {
              "inclusive_counts": [
                151,
                205
              ],
              "states_with_positive_lower_bound": 8
            }
          },
          "denominator": 2304,
          "historical_cm_only_hits": 271,
          "historical_joint_cm_hits": 863,
          "historical_joint_cm_minus_joint_map": 178,
          "historical_joint_map_hits": 685,
          "point_evidence_vs_joint_map_disagreements": 9,
          "pooled_evidence_vs_joint_cm_disagreements": 18,
          "unchanged_plan_failure_to_success_lower_bound": 240
        }
      }
    }
  }
}


==> data/niv_pool_decisions.json <==
{
  "by_K": {
    "16": {
      "changed_with_multiple_plans": 50,
      "evidence_only_known": 2054,
      "plan_count_histogram": {
        "1": 2247,
        "2": 55,
        "3": 2
      },
      "positions": 2304,
      "searched_interval_plan_pairs": 5141888,
      "singleton": 2247,
      "tuple_changed": 2104
    },
    "32": {
      "changed_with_multiple_plans": 54,
      "evidence_only_known": 2070,
      "plan_count_histogram": {
        "1": 2250,
        "2": 52,
        "3": 2
      },
      "positions": 2304,
      "searched_interval_plan_pairs": 10270720,
      "singleton": 2250,
      "tuple_changed": 2124
    },
    "4": {
      "changed_with_multiple_plans": 61,
      "evidence_only_known": 2036,
      "plan_count_histogram": {
        "1": 2237,
        "2": 64,
        "4": 2,
        "5": 1
      },
      "positions": 2304,
      "searched_interval_plan_pairs": 1293632,
      "singleton": 2237,
      "tuple_changed": 2097
    },
    "45": {
      "changed_with_multiple_plans": 73,
      "evidence_only_known": 2068,
      "plan_count_histogram": {
        "1": 2221,
        "2": 78,
        "3": 5
      },
      "positions": 2304,
      "searched_interval_plan_pairs": 14639040,
      "singleton": 2221,
      "tuple_changed": 2141
    },
    "6": {
      "changed_with_multiple_plans": 60,
      "evidence_only_known": 2043,
      "plan_count_histogram": {
        "1": 2240,
        "2": 64
      },
      "positions": 2304,
      "searched_interval_plan_pairs": 1932288,
      "singleton": 2240,
      "tuple_changed": 2103
    },
    "8": {
      "changed_with_multiple_plans": 67,
      "evidence_only_known": 2043,
      "plan_count_histogram": {
        "1": 2236,
        "2": 64,
        "3": 3,
        "5": 1
      },
      "positions": 2304,
      "searched_interval_plan_pairs": 2587264,
      "singleton": 2236,
      "tuple_changed": 2110
    }
  },
  "by_state": {
    "T4_S0_G-score": {
      "K": {
        "16": [
          {
            "changed": 263,
            "plan_count": 1,
            "unchanged": 19
          },
          {
            "changed": 6,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "32": [
          {
            "changed": 264,
            "plan_count": 1,
            "unchanged": 17
          },
          {
            "changed": 7,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "4": [
          {
            "changed": 261,
            "plan_count": 1,
            "unchanged": 22
          },
          {
            "changed": 5,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "45": [
          {
            "changed": 251,
            "plan_count": 1,
            "unchanged": 20
          },
          {
            "changed": 17,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "6": [
          {
            "changed": 264,
            "plan_count": 1,
            "unchanged": 19
          },
          {
            "changed": 4,
            "plan_count": 2,
            "unchanged": 1
          }
        ],
        "8": [
          {
            "changed": 261,
            "plan_count": 1,
            "unchanged": 19
          },
          {
            "changed": 8,
            "plan_count": 2,
            "unchanged": 0
          }
        ]
      },
      "paired": {
        "16->32": {
          "change_flag": [
            12,
            7,
            5,
            264
          ],
          "plan_counts": {
            "both_singleton": 275,
            "constant": 275,
            "grows": 7,
            "shrinks": 6
          }
        },
        "16->45": {
          "change_flag": [
            9,
            10,
            11,
            258
          ],
          "plan_counts": {
            "both_singleton": 266,
            "constant": 267,
            "grows": 16,
            "shrinks": 5
          }
        },
        "32->45": {
          "change_flag": [
            13,
            4,
            7,
            264
          ],
          "plan_counts": {
            "both_singleton": 266,
            "constant": 268,
            "grows": 15,
            "shrinks": 5
          }
        },
        "4->16": {
          "change_flag": [
            12,
            10,
            7,
            259
          ],
          "plan_counts": {
            "both_singleton": 278,
            "constant": 279,
            "grows": 5,
            "shrinks": 4
          }
        },
        "4->32": {
          "change_flag": [
            8,
            14,
            9,
            257
          ],
          "plan_counts": {
            "both_singleton": 276,
            "constant": 276,
            "grows": 7,
            "shrinks": 5
          }
        },
        "4->45": {
          "change_flag": [
            7,
            15,
            13,
            253
          ],
          "plan_counts": {
            "both_singleton": 266,
            "constant": 266,
            "grows": 17,
            "shrinks": 5
          }
        },
        "4->6": {
          "change_flag": [
            20,
            2,
            0,
            266
          ],
          "plan_counts": {
            "both_singleton": 278,
            "constant": 278,
            "grows": 5,
            "shrinks": 5
          }
        },
        "4->8": {
          "change_flag": [
            17,
            5,
            2,
            264
          ],
          "plan_counts": {
            "both_singleton": 276,
            "constant": 277,
            "grows": 7,
            "shrinks": 4
          }
        },
        "6->16": {
          "change_flag": [
            12,
            8,
            7,
            261
          ],
          "plan_counts": {
            "both_singleton": 277,
            "constant": 277,
            "grows": 6,
            "shrinks": 5
          }
        },
        "6->32": {
          "change_flag": [
            8,
            12,
            9,
            259
          ],
          "plan_counts": {
            "both_singleton": 276,
            "constant": 276,
            "grows": 7,
            "shrinks": 5
          }
        },
        "6->45": {
          "change_flag": [
            7,
            13,
            13,
            255
          ],
          "plan_counts": {
            "both_singleton": 267,
            "constant": 268,
            "grows": 16,
            "shrinks": 4
          }
        },
        "6->8": {
          "change_flag": [
            17,
            3,
            2,
            266
          ],
          "plan_counts": {
            "both_singleton": 275,
            "constant": 275,
            "grows": 8,
            "shrinks": 5
          }
        },
        "8->16": {
          "change_flag": [
            14,
            5,
            5,
            264
          ],
          "plan_counts": {
            "both_singleton": 276,
            "constant": 278,
            "grows": 4,
            "shrinks": 6
          }
        },
        "8->32": {
          "change_flag": [
            9,
            10,
            8,
            261
          ],
          "plan_counts": {
            "both_singleton": 273,
            "constant": 273,
            "grows": 7,
            "shrinks": 8
          }
        },
        "8->45": {
          "change_flag": [
            8,
            11,
            12,
            257
          ],
          "plan_counts": {
            "both_singleton": 265,
            "constant": 267,
            "grows": 15,
            "shrinks": 6
          }
        }
      }
    },
    "T4_S0_G-uniform": {
      "K": {
        "16": [
          {
            "changed": 262,
            "plan_count": 1,
            "unchanged": 19
          },
          {
            "changed": 6,
            "plan_count": 2,
            "unchanged": 0
          },
          {
            "changed": 0,
            "plan_count": 3,
            "unchanged": 1
          }
        ],
        "32": [
          {
            "changed": 264,
            "plan_count": 1,
            "unchanged": 19
          },
          {
            "changed": 5,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "4": [
          {
            "changed": 261,
            "plan_count": 1,
            "unchanged": 20
          },
          {
            "changed": 7,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "45": [
          {
            "changed": 254,
            "plan_count": 1,
            "unchanged": 17
          },
          {
            "changed": 14,
            "plan_count": 2,
            "unchanged": 3
          }
        ],
        "6": [
          {
            "changed": 261,
            "plan_count": 1,
            "unchanged": 21
          },
          {
            "changed": 6,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "8": [
          {
            "changed": 266,
            "plan_count": 1,
            "unchanged": 18
          },
          {
            "changed": 3,
            "plan_count": 2,
            "unchanged": 0
          },
          {
            "changed": 1,
            "plan_count": 3,
            "unchanged": 0
          }
        ]
      },
      "paired": {
        "16->32": {
          "change_flag": [
            14,
            6,
            5,
            263
          ],
          "plan_counts": {
            "both_singleton": 276,
            "constant": 276,
            "grows": 5,
            "shrinks": 7
          }
        },
        "16->45": {
          "change_flag": [
            8,
            12,
            12,
            256
          ],
          "plan_counts": {
            "both_singleton": 266,
            "constant": 268,
            "grows": 15,
            "shrinks": 5
          }
        },
        "32->45": {
          "change_flag": [
            13,
            6,
            7,
            262
          ],
          "plan_counts": {
            "both_singleton": 268,
            "constant": 270,
            "grows": 15,
            "shrinks": 3
          }
        },
        "4->16": {
          "change_flag": [
            12,
            8,
            8,
            260
          ],
          "plan_counts": {
            "both_singleton": 274,
            "constant": 274,
            "grows": 7,
            "shrinks": 7
          }
        },
        "4->32": {
          "change_flag": [
            8,
            12,
            11,
            257
          ],
          "plan_counts": {
            "both_singleton": 276,
            "constant": 276,
            "grows": 5,
            "shrinks": 7
          }
        },
        "4->45": {
          "change_flag": [
            5,
            15,
            15,
            253
          ],
          "plan_counts": {
            "both_singleton": 265,
            "constant": 266,
            "grows": 16,
            "shrinks": 6
          }
        },
        "4->6": {
          "change_flag": [
            18,
            2,
            3,
            265
          ],
          "plan_counts": {
            "both_singleton": 276,
            "constant": 277,
            "grows": 5,
            "shrinks": 6
          }
        },
        "4->8": {
          "change_flag": [
            15,
            5,
            3,
            265
          ],
          "plan_counts": {
            "both_singleton": 277,
            "constant": 277,
            "grows": 4,
            "shrinks": 7
          }
        },
        "6->16": {
          "change_flag": [
            14,
            7,
            6,
            261
          ],
          "plan_counts": {
            "both_singleton": 276,
            "constant": 277,
            "grows": 6,
            "shrinks": 5
          }
        },
        "6->32": {
          "change_flag": [
            10,
            11,
            9,
            258
          ],
          "plan_counts": {
            "both_singleton": 277,
            "constant": 277,
            "grows": 5,
            "shrinks": 6
          }
        },
        "6->45": {
          "change_flag": [
            5,
            16,
            15,
            252
          ],
          "plan_counts": {
            "both_singleton": 267,
            "constant": 269,
            "grows": 15,
            "shrinks": 4
          }
        },
        "6->8": {
          "change_flag": [
            17,
            4,
            1,
            266
          ],
          "plan_counts": {
            "both_singleton": 278,
            "constant": 278,
            "grows": 4,
            "shrinks": 6
          }
        },
        "8->16": {
          "change_flag": [
            15,
            3,
            5,
            265
          ],
          "plan_counts": {
            "both_singleton": 277,
            "constant": 277,
            "grows": 7,
            "shrinks": 4
          }
        },
        "8->32": {
          "change_flag": [
            11,
            7,
            8,
            262
          ],
          "plan_counts": {
            "both_singleton": 279,
            "constant": 279,
            "grows": 5,
            "shrinks": 4
          }
        },
        "8->45": {
          "change_flag": [
            6,
            12,
            14,
            256
          ],
          "plan_counts": {
            "both_singleton": 267,
            "constant": 267,
            "grows": 17,
            "shrinks": 4
          }
        }
      }
    },
    "T4_S1_G-score": {
      "K": {
        "16": [
          {
            "changed": 247,
            "plan_count": 1,
            "unchanged": 33
          },
          {
            "changed": 7,
            "plan_count": 2,
            "unchanged": 0
          },
          {
            "changed": 1,
            "plan_count": 3,
            "unchanged": 0
          }
        ],
        "32": [
          {
            "changed": 254,
            "plan_count": 1,
            "unchanged": 26
          },
          {
            "changed": 8,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "4": [
          {
            "changed": 252,
            "plan_count": 1,
            "unchanged": 29
          },
          {
            "changed": 3,
            "plan_count": 2,
            "unchanged": 4
          }
        ],
        "45": [
          {
            "changed": 256,
            "plan_count": 1,
            "unchanged": 22
          },
          {
            "changed": 10,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "6": [
          {
            "changed": 247,
            "plan_count": 1,
            "unchanged": 33
          },
          {
            "changed": 8,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "8": [
          {
            "changed": 241,
            "plan_count": 1,
            "unchanged": 33
          },
          {
            "changed": 13,
            "plan_count": 2,
            "unchanged": 0
          },
          {
            "changed": 1,
            "plan_count": 5,
            "unchanged": 0
          }
        ]
      },
      "paired": {
        "16->32": {
          "change_flag": [
            19,
            14,
            7,
            248
          ],
          "plan_counts": {
            "both_singleton": 272,
            "constant": 272,
            "grows": 8,
            "shrinks": 8
          }
        },
        "16->45": {
          "change_flag": [
            14,
            19,
            8,
            247
          ],
          "plan_counts": {
            "both_singleton": 270,
            "constant": 270,
            "grows": 10,
            "shrinks": 8
          }
        },
        "32->45": {
          "change_flag": [
            19,
            7,
            3,
            259
          ],
          "plan_counts": {
            "both_singleton": 273,
            "constant": 276,
            "grows": 7,
            "shrinks": 5
          }
        },
        "4->16": {
          "change_flag": [
            25,
            8,
            8,
            247
          ],
          "plan_counts": {
            "both_singleton": 273,
            "constant": 273,
            "grows": 8,
            "shrinks": 7
          }
        },
        "4->32": {
          "change_flag": [
            14,
            19,
            12,
            243
          ],
          "plan_counts": {
            "both_singleton": 273,
            "constant": 273,
            "grows": 8,
            "shrinks": 7
          }
        },
        "4->45": {
          "change_flag": [
            9,
            24,
            13,
            242
          ],
          "plan_counts": {
            "both_singleton": 272,
            "constant": 273,
            "grows": 9,
            "shrinks": 6
          }
        },
        "4->6": {
          "change_flag": [
            31,
            2,
            2,
            253
          ],
          "plan_counts": {
            "both_singleton": 273,
            "constant": 273,
            "grows": 8,
            "shrinks": 7
          }
        },
        "4->8": {
          "change_flag": [
            29,
            4,
            4,
            251
          ],
          "plan_counts": {
            "both_singleton": 267,
            "constant": 267,
            "grows": 14,
            "shrinks": 7
          }
        },
        "6->16": {
          "change_flag": [
            25,
            8,
            8,
            247
          ],
          "plan_counts": {
            "both_singleton": 272,
            "constant": 272,
            "grows": 8,
            "shrinks": 8
          }
        },
        "6->32": {
          "change_flag": [
            15,
            18,
            11,
            244
          ],
          "plan_counts": {
            "both_singleton": 272,
            "constant": 272,
            "grows": 8,
            "shrinks": 8
          }
        },
        "6->45": {
          "change_flag": [
            10,
            23,
            12,
            243
          ],
          "plan_counts": {
            "both_singleton": 270,
            "constant": 270,
            "grows": 10,
            "shrinks": 8
          }
        },
        "6->8": {
          "change_flag": [
            31,
            2,
            2,
            253
          ],
          "plan_counts": {
            "both_singleton": 266,
            "constant": 266,
            "grows": 14,
            "shrinks": 8
          }
        },
        "8->16": {
          "change_flag": [
            27,
            6,
            6,
            249
          ],
          "plan_counts": {
            "both_singleton": 268,
            "constant": 270,
            "grows": 6,
            "shrinks": 12
          }
        },
        "8->32": {
          "change_flag": [
            15,
            18,
            11,
            244
          ],
          "plan_counts": {
            "both_singleton": 269,
            "constant": 271,
            "grows": 5,
            "shrinks": 12
          }
        },
        "8->45": {
          "change_flag": [
            10,
            23,
            12,
            243
          ],
          "plan_counts": {
            "both_singleton": 266,
            "constant": 268,
            "grows": 8,
            "shrinks": 12
          }
        }
      }
    },
    "T4_S1_G-uniform": {
      "K": {
        "16": [
          {
            "changed": 249,
            "plan_count": 1,
            "unchanged": 30
          },
          {
            "changed": 8,
            "plan_count": 2,
            "unchanged": 1
          }
        ],
        "32": [
          {
            "changed": 260,
            "plan_count": 1,
            "unchanged": 21
          },
          {
            "changed": 7,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "4": [
          {
            "changed": 256,
            "plan_count": 1,
            "unchanged": 26
          },
          {
            "changed": 6,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "45": [
          {
            "changed": 265,
            "plan_count": 1,
            "unchanged": 16
          },
          {
            "changed": 7,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "6": [
          {
            "changed": 251,
            "plan_count": 1,
            "unchanged": 30
          },
          {
            "changed": 7,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "8": [
          {
            "changed": 253,
            "plan_count": 1,
            "unchanged": 27
          },
          {
            "changed": 6,
            "plan_count": 2,
            "unchanged": 1
          },
          {
            "changed": 1,
            "plan_count": 3,
            "unchanged": 0
          }
        ]
      },
      "paired": {
        "16->32": {
          "change_flag": [
            17,
            14,
            4,
            253
          ],
          "plan_counts": {
            "both_singleton": 272,
            "constant": 272,
            "grows": 7,
            "shrinks": 9
          }
        },
        "16->45": {
          "change_flag": [
            11,
            20,
            5,
            252
          ],
          "plan_counts": {
            "both_singleton": 273,
            "constant": 274,
            "grows": 6,
            "shrinks": 8
          }
        },
        "32->45": {
          "change_flag": [
            14,
            7,
            2,
            265
          ],
          "plan_counts": {
            "both_singleton": 276,
            "constant": 278,
            "grows": 5,
            "shrinks": 5
          }
        },
        "4->16": {
          "change_flag": [
            21,
            5,
            10,
            252
          ],
          "plan_counts": {
            "both_singleton": 273,
            "constant": 273,
            "grows": 9,
            "shrinks": 6
          }
        },
        "4->32": {
          "change_flag": [
            10,
            16,
            11,
            251
          ],
          "plan_counts": {
            "both_singleton": 276,
            "constant": 277,
            "grows": 6,
            "shrinks": 5
          }
        },
        "4->45": {
          "change_flag": [
            7,
            19,
            9,
            253
          ],
          "plan_counts": {
            "both_singleton": 275,
            "constant": 275,
            "grows": 7,
            "shrinks": 6
          }
        },
        "4->6": {
          "change_flag": [
            26,
            0,
            4,
            258
          ],
          "plan_counts": {
            "both_singleton": 275,
            "constant": 275,
            "grows": 7,
            "shrinks": 6
          }
        },
        "4->8": {
          "change_flag": [
            24,
            2,
            4,
            258
          ],
          "plan_counts": {
            "both_singleton": 275,
            "constant": 276,
            "grows": 7,
            "shrinks": 5
          }
        },
        "6->16": {
          "change_flag": [
            24,
            6,
            7,
            251
          ],
          "plan_counts": {
            "both_singleton": 272,
            "constant": 272,
            "grows": 9,
            "shrinks": 7
          }
        },
        "6->32": {
          "change_flag": [
            13,
            17,
            8,
            250
          ],
          "plan_counts": {
            "both_singleton": 276,
            "constant": 278,
            "grows": 5,
            "shrinks": 5
          }
        },
        "6->45": {
          "change_flag": [
            8,
            22,
            8,
            250
          ],
          "plan_counts": {
            "both_singleton": 275,
            "constant": 276,
            "grows": 6,
            "shrinks": 6
          }
        },
        "6->8": {
          "change_flag": [
            28,
            2,
            0,
            258
          ],
          "plan_counts": {
            "both_singleton": 273,
            "constant": 273,
            "grows": 8,
            "shrinks": 7
          }
        },
        "8->16": {
          "change_flag": [
            24,
            4,
            7,
            253
          ],
          "plan_counts": {
            "both_singleton": 272,
            "constant": 273,
            "grows": 8,
            "shrinks": 7
          }
        },
        "8->32": {
          "change_flag": [
            13,
            15,
            8,
            252
          ],
          "plan_counts": {
            "both_singleton": 274,
            "constant": 275,
            "grows": 6,
            "shrinks": 7
          }
        },
        "8->45": {
          "change_flag": [
            8,
            20,
            8,
            252
          ],
          "plan_counts": {
            "both_singleton": 273,
            "constant": 273,
            "grows": 7,
            "shrinks": 8
          }
        }
      }
    },
    "T4_S2_G-score": {
      "K": {
        "16": [
          {
            "changed": 245,
            "plan_count": 1,
            "unchanged": 33
          },
          {
            "changed": 8,
            "plan_count": 2,
            "unchanged": 2
          }
        ],
        "32": [
          {
            "changed": 243,
            "plan_count": 1,
            "unchanged": 37
          },
          {
            "changed": 7,
            "plan_count": 2,
            "unchanged": 0
          },
          {
            "changed": 1,
            "plan_count": 3,
            "unchanged": 0
          }
        ],
        "4": [
          {
            "changed": 247,
            "plan_count": 1,
            "unchanged": 31
          },
          {
            "changed": 10,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "45": [
          {
            "changed": 246,
            "plan_count": 1,
            "unchanged": 35
          },
          {
            "changed": 6,
            "plan_count": 2,
            "unchanged": 1
          }
        ],
        "6": [
          {
            "changed": 248,
            "plan_count": 1,
            "unchanged": 29
          },
          {
            "changed": 11,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "8": [
          {
            "changed": 247,
            "plan_count": 1,
            "unchanged": 33
          },
          {
            "changed": 8,
            "plan_count": 2,
            "unchanged": 0
          }
        ]
      },
      "paired": {
        "16->32": {
          "change_flag": [
            29,
            6,
            8,
            245
          ],
          "plan_counts": {
            "both_singleton": 270,
            "constant": 270,
            "grows": 8,
            "shrinks": 10
          }
        },
        "16->45": {
          "change_flag": [
            23,
            12,
            13,
            240
          ],
          "plan_counts": {
            "both_singleton": 271,
            "constant": 271,
            "grows": 7,
            "shrinks": 10
          }
        },
        "32->45": {
          "change_flag": [
            30,
            7,
            6,
            245
          ],
          "plan_counts": {
            "both_singleton": 275,
            "constant": 277,
            "grows": 5,
            "shrinks": 6
          }
        },
        "4->16": {
          "change_flag": [
            25,
            6,
            10,
            247
          ],
          "plan_counts": {
            "both_singleton": 269,
            "constant": 270,
            "grows": 9,
            "shrinks": 9
          }
        },
        "4->32": {
          "change_flag": [
            23,
            8,
            14,
            243
          ],
          "plan_counts": {
            "both_singleton": 270,
            "constant": 270,
            "grows": 8,
            "shrinks": 10
          }
        },
        "4->45": {
          "change_flag": [
            20,
            11,
            16,
            241
          ],
          "plan_counts": {
            "both_singleton": 272,
            "constant": 273,
            "grows": 6,
            "shrinks": 9
          }
        },
        "4->6": {
          "change_flag": [
            28,
            3,
            1,
            256
          ],
          "plan_counts": {
            "both_singleton": 267,
            "constant": 267,
            "grows": 11,
            "shrinks": 10
          }
        },
        "4->8": {
          "change_flag": [
            27,
            4,
            6,
            251
          ],
          "plan_counts": {
            "both_singleton": 270,
            "constant": 270,
            "grows": 8,
            "shrinks": 10
          }
        },
        "6->16": {
          "change_flag": [
            25,
            4,
            10,
            249
          ],
          "plan_counts": {
            "both_singleton": 267,
            "constant": 267,
            "grows": 10,
            "shrinks": 11
          }
        },
        "6->32": {
          "change_flag": [
            22,
            7,
            15,
            244
          ],
          "plan_counts": {
            "both_singleton": 272,
            "constant": 275,
            "grows": 5,
            "shrinks": 8
          }
        },
        "6->45": {
          "change_flag": [
            19,
            10,
            17,
            242
          ],
          "plan_counts": {
            "both_singleton": 270,
            "constant": 270,
            "grows": 7,
            "shrinks": 11
          }
        },
        "6->8": {
          "change_flag": [
            27,
            2,
            6,
            253
          ],
          "plan_counts": {
            "both_singleton": 271,
            "constant": 273,
            "grows": 6,
            "shrinks": 9
          }
        },
        "8->16": {
          "change_flag": [
            30,
            3,
            5,
            250
          ],
          "plan_counts": {
            "both_singleton": 270,
            "constant": 270,
            "grows": 10,
            "shrinks": 8
          }
        },
        "8->32": {
          "change_flag": [
            25,
            8,
            12,
            243
          ],
          "plan_counts": {
            "both_singleton": 273,
            "constant": 274,
            "grows": 7,
            "shrinks": 7
          }
        },
        "8->45": {
          "change_flag": [
            20,
            13,
            16,
            239
          ],
          "plan_counts": {
            "both_singleton": 273,
            "constant": 273,
            "grows": 7,
            "shrinks": 8
          }
        }
      }
    },
    "T4_S2_G-uniform": {
      "K": {
        "16": [
          {
            "changed": 252,
            "plan_count": 1,
            "unchanged": 28
          },
          {
            "changed": 6,
            "plan_count": 2,
            "unchanged": 2
          }
        ],
        "32": [
          {
            "changed": 254,
            "plan_count": 1,
            "unchanged": 30
          },
          {
            "changed": 4,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "4": [
          {
            "changed": 244,
            "plan_count": 1,
            "unchanged": 30
          },
          {
            "changed": 11,
            "plan_count": 2,
            "unchanged": 2
          },
          {
            "changed": 1,
            "plan_count": 4,
            "unchanged": 0
          }
        ],
        "45": [
          {
            "changed": 256,
            "plan_count": 1,
            "unchanged": 20
          },
          {
            "changed": 6,
            "plan_count": 2,
            "unchanged": 1
          },
          {
            "changed": 0,
            "plan_count": 3,
            "unchanged": 5
          }
        ],
        "6": [
          {
            "changed": 248,
            "plan_count": 1,
            "unchanged": 25
          },
          {
            "changed": 12,
            "plan_count": 2,
            "unchanged": 3
          }
        ],
        "8": [
          {
            "changed": 247,
            "plan_count": 1,
            "unchanged": 28
          },
          {
            "changed": 12,
            "plan_count": 2,
            "unchanged": 0
          },
          {
            "changed": 1,
            "plan_count": 3,
            "unchanged": 0
          }
        ]
      },
      "paired": {
        "16->32": {
          "change_flag": [
            22,
            8,
            8,
            250
          ],
          "plan_counts": {
            "both_singleton": 276,
            "constant": 276,
            "grows": 4,
            "shrinks": 8
          }
        },
        "16->45": {
          "change_flag": [
            17,
            13,
            9,
            249
          ],
          "plan_counts": {
            "both_singleton": 270,
            "constant": 270,
            "grows": 12,
            "shrinks": 6
          }
        },
        "32->45": {
          "change_flag": [
            23,
            7,
            3,
            255
          ],
          "plan_counts": {
            "both_singleton": 272,
            "constant": 272,
            "grows": 12,
            "shrinks": 4
          }
        },
        "4->16": {
          "change_flag": [
            20,
            12,
            10,
            246
          ],
          "plan_counts": {
            "both_singleton": 267,
            "constant": 268,
            "grows": 7,
            "shrinks": 13
          }
        },
        "4->32": {
          "change_flag": [
            17,
            15,
            13,
            243
          ],
          "plan_counts": {
            "both_singleton": 270,
            "constant": 270,
            "grows": 4,
            "shrinks": 14
          }
        },
        "4->45": {
          "change_flag": [
            13,
            19,
            13,
            243
          ],
          "plan_counts": {
            "both_singleton": 263,
            "constant": 263,
            "grows": 12,
            "shrinks": 13
          }
        },
        "4->6": {
          "change_flag": [
            26,
            6,
            2,
            254
          ],
          "plan_counts": {
            "both_singleton": 259,
            "constant": 259,
            "grows": 15,
            "shrinks": 14
          }
        },
        "4->8": {
          "change_flag": [
            25,
            7,
            3,
            253
          ],
          "plan_counts": {
            "both_singleton": 262,
            "constant": 263,
            "grows": 12,
            "shrinks": 13
          }
        },
        "6->16": {
          "change_flag": [
            22,
            6,
            8,
            252
          ],
          "plan_counts": {
            "both_singleton": 267,
            "constant": 269,
            "grows": 6,
            "shrinks": 13
          }
        },
        "6->32": {
          "change_flag": [
            18,
            10,
            12,
            248
          ],
          "plan_counts": {
            "both_singleton": 270,
            "constant": 271,
            "grows": 3,
            "shrinks": 14
          }
        },
        "6->45": {
          "change_flag": [
            14,
            14,
            12,
            248
          ],
          "plan_counts": {
            "both_singleton": 263,
            "constant": 263,
            "grows": 12,
            "shrinks": 13
          }
        },
        "6->8": {
          "change_flag": [
            27,
            1,
            1,
            259
          ],
          "plan_counts": {
            "both_singleton": 261,
            "constant": 262,
            "grows": 12,
            "shrinks": 14
          }
        },
        "8->16": {
          "change_flag": [
            23,
            5,
            7,
            253
          ],
          "plan_counts": {
            "both_singleton": 267,
            "constant": 267,
            "grows": 8,
            "shrinks": 13
          }
        },
        "8->32": {
          "change_flag": [
            19,
            9,
            11,
            249
          ],
          "plan_counts": {
            "both_singleton": 271,
            "constant": 271,
            "grows": 4,
            "shrinks": 13
          }
        },
        "8->45": {
          "change_flag": [
            15,
            13,
            11,
            249
          ],
          "plan_counts": {
            "both_singleton": 264,
            "constant": 265,
            "grows": 11,
            "shrinks": 12
          }
        }
      }
    },
    "T4_S3_G-score": {
      "K": {
        "16": [
          {
            "changed": 270,
            "plan_count": 1,
            "unchanged": 14
          },
          {
            "changed": 4,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "32": [
          {
            "changed": 265,
            "plan_count": 1,
            "unchanged": 13
          },
          {
            "changed": 9,
            "plan_count": 2,
            "unchanged": 0
          },
          {
            "changed": 1,
            "plan_count": 3,
            "unchanged": 0
          }
        ],
        "4": [
          {
            "changed": 257,
            "plan_count": 1,
            "unchanged": 18
          },
          {
            "changed": 11,
            "plan_count": 2,
            "unchanged": 0
          },
          {
            "changed": 1,
            "plan_count": 4,
            "unchanged": 0
          },
          {
            "changed": 1,
            "plan_count": 5,
            "unchanged": 0
          }
        ],
        "45": [
          {
            "changed": 269,
            "plan_count": 1,
            "unchanged": 12
          },
          {
            "changed": 7,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "6": [
          {
            "changed": 262,
            "plan_count": 1,
            "unchanged": 17
          },
          {
            "changed": 9,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "8": [
          {
            "changed": 264,
            "plan_count": 1,
            "unchanged": 17
          },
          {
            "changed": 7,
            "plan_count": 2,
            "unchanged": 0
          }
        ]
      },
      "paired": {
        "16->32": {
          "change_flag": [
            7,
            7,
            6,
            268
          ],
          "plan_counts": {
            "both_singleton": 274,
            "constant": 274,
            "grows": 10,
            "shrinks": 4
          }
        },
        "16->45": {
          "change_flag": [
            3,
            11,
            9,
            265
          ],
          "plan_counts": {
            "both_singleton": 277,
            "constant": 277,
            "grows": 7,
            "shrinks": 4
          }
        },
        "32->45": {
          "change_flag": [
            8,
            5,
            4,
            271
          ],
          "plan_counts": {
            "both_singleton": 272,
            "constant": 273,
            "grows": 6,
            "shrinks": 9
          }
        },
        "4->16": {
          "change_flag": [
            9,
            9,
            5,
            265
          ],
          "plan_counts": {
            "both_singleton": 272,
            "constant": 272,
            "grows": 3,
            "shrinks": 13
          }
        },
        "4->32": {
          "change_flag": [
            4,
            14,
            9,
            261
          ],
          "plan_counts": {
            "both_singleton": 266,
            "constant": 267,
            "grows": 9,
            "shrinks": 12
          }
        },
        "4->45": {
          "change_flag": [
            2,
            16,
            10,
            260
          ],
          "plan_counts": {
            "both_singleton": 269,
            "constant": 270,
            "grows": 6,
            "shrinks": 12
          }
        },
        "4->6": {
          "change_flag": [
            16,
            2,
            1,
            269
          ],
          "plan_counts": {
            "both_singleton": 267,
            "constant": 267,
            "grows": 8,
            "shrinks": 13
          }
        },
        "4->8": {
          "change_flag": [
            16,
            2,
            1,
            269
          ],
          "plan_counts": {
            "both_singleton": 268,
            "constant": 268,
            "grows": 7,
            "shrinks": 13
          }
        },
        "6->16": {
          "change_flag": [
            10,
            7,
            4,
            267
          ],
          "plan_counts": {
            "both_singleton": 275,
            "constant": 275,
            "grows": 4,
            "shrinks": 9
          }
        },
        "6->32": {
          "change_flag": [
            5,
            12,
            8,
            263
          ],
          "plan_counts": {
            "both_singleton": 269,
            "constant": 269,
            "grows": 10,
            "shrinks": 9
          }
        },
        "6->45": {
          "change_flag": [
            2,
            15,
            10,
            261
          ],
          "plan_counts": {
            "both_singleton": 272,
            "constant": 272,
            "grows": 7,
            "shrinks": 9
          }
        },
        "6->8": {
          "change_flag": [
            17,
            0,
            0,
            271
          ],
          "plan_counts": {
            "both_singleton": 273,
            "constant": 274,
            "grows": 6,
            "shrinks": 8
          }
        },
        "8->16": {
          "change_flag": [
            10,
            7,
            4,
            267
          ],
          "plan_counts": {
            "both_singleton": 277,
            "constant": 277,
            "grows": 4,
            "shrinks": 7
          }
        },
        "8->32": {
          "change_flag": [
            5,
            12,
            8,
            263
          ],
          "plan_counts": {
            "both_singleton": 271,
            "constant": 271,
            "grows": 10,
            "shrinks": 7
          }
        },
        "8->45": {
          "change_flag": [
            2,
            15,
            10,
            261
          ],
          "plan_counts": {
            "both_singleton": 274,
            "constant": 274,
            "grows": 7,
            "shrinks": 7
          }
        }
      }
    },
    "T4_S3_G-uniform": {
      "K": {
        "16": [
          {
            "changed": 266,
            "plan_count": 1,
            "unchanged": 17
          },
          {
            "changed": 4,
            "plan_count": 2,
            "unchanged": 1
          }
        ],
        "32": [
          {
            "changed": 266,
            "plan_count": 1,
            "unchanged": 17
          },
          {
            "changed": 5,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "4": [
          {
            "changed": 258,
            "plan_count": 1,
            "unchanged": 25
          },
          {
            "changed": 5,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "45": [
          {
            "changed": 271,
            "plan_count": 1,
            "unchanged": 11
          },
          {
            "changed": 6,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "6": [
          {
            "changed": 262,
            "plan_count": 1,
            "unchanged": 23
          },
          {
            "changed": 3,
            "plan_count": 2,
            "unchanged": 0
          }
        ],
        "8": [
          {
            "changed": 264,
            "plan_count": 1,
            "unchanged": 18
          },
          {
            "changed": 6,
            "plan_count": 2,
            "unchanged": 0
          }
        ]
      },
      "paired": {
        "16->32": {
          "change_flag": [
            9,
            9,
            8,
            262
          ],
          "plan_counts": {
            "both_singleton": 278,
            "constant": 278,
            "grows": 5,
            "shrinks": 5
          }
        },
        "16->45": {
          "change_flag": [
            4,
            14,
            7,
            263
          ],
          "plan_counts": {
            "both_singleton": 278,
            "constant": 279,
            "grows": 5,
            "shrinks": 4
          }
        },
        "32->45": {
          "change_flag": [
            8,
            9,
            3,
            268
          ],
          "plan_counts": {
            "both_singleton": 278,
            "constant": 279,
            "grows": 5,
            "shrinks": 4
          }
        },
        "4->16": {
          "change_flag": [
            14,
            11,
            4,
            259
          ],
          "plan_counts": {
            "both_singleton": 278,
            "constant": 278,
            "grows": 5,
            "shrinks": 5
          }
        },
        "4->32": {
          "change_flag": [
            9,
            16,
            8,
            255
          ],
          "plan_counts": {
            "both_singleton": 279,
            "constant": 280,
            "grows": 4,
            "shrinks": 4
          }
        },
        "4->45": {
          "change_flag": [
            4,
            21,
            7,
            256
          ],
          "plan_counts": {
            "both_singleton": 277,
            "constant": 277,
            "grows": 6,
            "shrinks": 5
          }
        },
        "4->6": {
          "change_flag": [
            23,
            2,
            0,
            263
          ],
          "plan_counts": {
            "both_singleton": 280,
            "constant": 280,
            "grows": 3,
            "shrinks": 5
          }
        },
        "4->8": {
          "change_flag": [
            17,
            8,
            1,
            262
          ],
          "plan_counts": {
            "both_singleton": 277,
            "constant": 277,
            "grows": 6,
            "shrinks": 5
          }
        },
        "6->16": {
          "change_flag": [
            14,
            9,
            4,
            261
          ],
          "plan_counts": {
            "both_singleton": 280,
            "constant": 280,
            "grows": 5,
            "shrinks": 3
          }
        },
        "6->32": {
          "change_flag": [
            9,
            14,
            8,
            257
          ],
          "plan_counts": {
            "both_singleton": 280,
            "constant": 280,
            "grows": 5,
            "shrinks": 3
          }
        },
        "6->45": {
          "change_flag": [
            4,
            19,
            7,
            258
          ],
          "plan_counts": {
            "both_singleton": 279,
            "constant": 279,
            "grows": 6,
            "shrinks": 3
          }
        },
        "6->8": {
          "change_flag": [
            17,
            6,
            1,
            264
          ],
          "plan_counts": {
            "both_singleton": 279,
            "constant": 279,
            "grows": 6,
            "shrinks": 3
          }
        },
        "8->16": {
          "change_flag": [
            14,
            4,
            4,
            266
          ],
          "plan_counts": {
            "both_singleton": 277,
            "constant": 277,
            "grows": 5,
            "shrinks": 6
          }
        },
        "8->32": {
          "change_flag": [
            9,
            9,
            8,
            262
          ],
          "plan_counts": {
            "both_singleton": 277,
            "constant": 277,
            "grows": 5,
            "shrinks": 6
          }
        },
        "8->45": {
          "change_flag": [
            4,
            14,
            7,
            263
          ],
          "plan_counts": {
            "both_singleton": 277,
            "constant": 278,
            "grows": 5,
            "shrinks": 5
          }
        }
      }
    }
  },
  "native_states": 8,
  "paired_K": {
    "16->32": {
      "change_flag": [
        129,
        71,
        51,
        2053
      ],
      "plan_counts": {
        "both_singleton": 2193,
        "constant": 2193,
        "grows": 54,
        "shrinks": 57
      }
    },
    "16->45": {
      "change_flag": [
        89,
        111,
        74,
        2030
      ],
      "plan_counts": {
        "both_singleton": 2171,
        "constant": 2176,
        "grows": 78,
        "shrinks": 50
      }
    },
    "32->45": {
      "change_flag": [
        128,
        52,
        35,
        2089
      ],
      "plan_counts": {
        "both_singleton": 2180,
        "constant": 2193,
        "grows": 70,
        "shrinks": 41
      }
    },
    "4->16": {
      "change_flag": [
        138,
        69,
        62,
        2035
      ],
      "plan_counts": {
        "both_singleton": 2184,
        "constant": 2187,
        "grows": 53,
        "shrinks": 64
      }
    },
    "4->32": {
      "change_flag": [
        93,
        114,
        87,
        2010
      ],
      "plan_counts": {
        "both_singleton": 2186,
        "constant": 2189,
        "grows": 51,
        "shrinks": 64
      }
    },
    "4->45": {
      "change_flag": [
        67,
        140,
        96,
        2001
      ],
      "plan_counts": {
        "both_singleton": 2159,
        "constant": 2163,
        "grows": 79,
        "shrinks": 62
      }
    },
    "4->6": {
      "change_flag": [
        188,
        19,
        13,
        2084
      ],
      "plan_counts": {
        "both_singleton": 2175,
        "constant": 2176,
        "grows": 62,
        "shrinks": 66
      }
    },
    "4->8": {
      "change_flag": [
        170,
        37,
        24,
        2073
      ],
      "plan_counts": {
        "both_singleton": 2172,
        "constant": 2175,
        "grows": 65,
        "shrinks": 64
      }
    },
    "6->16": {
      "change_flag": [
        146,
        55,
        54,
        2049
      ],
      "plan_counts": {
        "both_singleton": 2186,
        "constant": 2189,
        "grows": 54,
        "shrinks": 61
      }
    },
    "6->32": {
      "change_flag": [
        100,
        101,
        80,
        2023
      ],
      "plan_counts": {
        "both_singleton": 2192,
        "constant": 2198,
        "grows": 48,
        "shrinks": 58
      }
    },
    "6->45": {
      "change_flag": [
        69,
        132,
        94,
        2009
      ],
      "plan_counts": {
        "both_singleton": 2163,
        "constant": 2167,
        "grows": 79,
        "shrinks": 58
      }
    },
    "6->8": {
      "change_flag": [
        181,
        20,
        13,
        2090
      ],
      "plan_counts": {
        "both_singleton": 2176,
        "constant": 2180,
        "grows": 64,
        "shrinks": 60
      }
    },
    "8->16": {
      "change_flag": [
        157,
        37,
        43,
        2067
      ],
      "plan_counts": {
        "both_singleton": 2184,
        "constant": 2189,
        "grows": 52,
        "shrinks": 63
      }
    },
    "8->32": {
      "change_flag": [
        106,
        88,
        74,
        2036
      ],
      "plan_counts": {
        "both_singleton": 2187,
        "constant": 2191,
        "grows": 49,
        "shrinks": 64
      }
    },
    "8->45": {
      "change_flag": [
        73,
        121,
        90,
        2020
      ],
      "plan_counts": {
        "both_singleton": 2159,
        "constant": 2165,
        "grows": 77,
        "shrinks": 62
      }
    }
  },
  "paired_change_flag_order": [
    "neither",
    "larger_K_only",
    "smaller_K_only",
    "both"
  ],
  "same_size_overlap_field_mismatches": {
    "K16": {
      "any": 0,
      "cm_candidate_plans": 0,
      "cm_changes_joint": 0,
      "cm_decision_sha256": 0,
      "compared": 2304,
      "world_id": 0
    },
    "K8": {
      "any": 0,
      "cm_candidate_plans": 0,
      "cm_changes_joint": 0,
      "cm_decision_sha256": 0,
      "compared": 2304,
      "world_id": 0
    }
  },
  "schema": "CVSPP_R380_SIX_SCALE_TIMING_FIELD_JOIN/1",
  "scope": "Eight frozen E100 OSEF states and the same 288 exposed four-step NIV validation cases at six nested sizes.",
  "source_rows_including_overlap": 18432,
  "source_sha256": {
    "R322": "67331732c4ea09bd516ab2db020cc14f7a49d7851afa6f693c6d77dfd20566e2",
    "R324": "ab757e57795f1b4aa6e2fbff1328f476260ce1a8390f0d892c68b7ea7737f02b",
    "R349": "85e848e24fa733d6feb3aeddca68f27188d8ef40377ab77f75bbe38185a4fcb2"
  },
  "status": "PASS_ALL_4608_OVERLAPPING_DECODER_FIELD_COMPARISONS"
}


==> data/niv_pool_gain_attribution.json <==
{
  "bridge": "Source-pinned computational equivalence. Direct sealed replay-to-archive row identity remains pending.",
  "cell_order": [
    "neither",
    "map_only",
    "cm_only",
    "both"
  ],
  "conditional_interpretation": "If the replayed MAP and CM tuples equal the archived scored tuples per case, subtracting each mismatch capacity from its interval-only CM-only cell lower-bounds how many observed wins the pool reproduces.",
  "fits": [
    {
      "all_cells": [
        216,
        8,
        22,
        42
      ],
      "fit": 0,
      "interval_only_cells": [
        171,
        8,
        20,
        29
      ],
      "pool_cm_disagreements_in_interval_only": 0
    },
    {
      "all_cells": [
        199,
        7,
        29,
        53
      ],
      "fit": 1,
      "interval_only_cells": [
        164,
        6,
        19,
        38
      ],
      "pool_cm_disagreements_in_interval_only": 1
    },
    {
      "all_cells": [
        208,
        6,
        19,
        55
      ],
      "fit": 2,
      "interval_only_cells": [
        157,
        5,
        16,
        50
      ],
      "pool_cm_disagreements_in_interval_only": 0
    },
    {
      "all_cells": [
        208,
        7,
        19,
        54
      ],
      "fit": 3,
      "interval_only_cells": [
        158,
        5,
        15,
        49
      ],
      "pool_cm_disagreements_in_interval_only": 2
    },
    {
      "all_cells": [
        201,
        7,
        25,
        55
      ],
      "fit": 4,
      "interval_only_cells": [
        158,
        5,
        17,
        46
      ],
      "pool_cm_disagreements_in_interval_only": 0
    },
    {
      "all_cells": [
        198,
        8,
        25,
        57
      ],
      "fit": 5,
      "interval_only_cells": [
        144,
        6,
        20,
        51
      ],
      "pool_cm_disagreements_in_interval_only": 3
    },
    {
      "all_cells": [
        209,
        4,
        20,
        55
      ],
      "fit": 6,
      "interval_only_cells": [
        167,
        1,
        14,
        46
      ],
      "pool_cm_disagreements_in_interval_only": 1
    },
    {
      "all_cells": [
        209,
        5,
        23,
        51
      ],
      "fit": 7,
      "interval_only_cells": [
        174,
        4,
        17,
        42
      ],
      "pool_cm_disagreements_in_interval_only": 4
    }
  ],
  "interval_only": "MAP and CM choose the same candidate video and full ordered plan but different interval endpoints.",
  "pool_readout": "Pool same-video temporal evidence, then read the modal ordered plan at the selected interval.",
  "schema": "CVSPP_R586_K4_POOLING_FINITE_ANONYMOUS/1",
  "scope": "Eight frozen fits reuse 288 exposed NIV T4 cases, four candidates, original finite I16 references, IoU >= .50.",
  "unit": "One fit and case combination."
}


==> data/niv_pooling.json <==
{
  "arms": {
    "evidence_point": "Select the interval with maximum evidence logit and read its modal plan.",
    "evidence_pooled": "For each interval, sum pi_h over same-video intervals at discrete IoU >= 0.5. Choose the highest mass and read the chosen interval's modal plan.",
    "joint_cm": "Select the video, interval and complete ordered plan that maximize joint compatible probability mass over the frozen modal-plan pool.",
    "joint_point_native": "Select the archived native joint point MAP tuple."
  },
  "comparisons_by_frozen_state": {
    "T4_S0_G-score": {
      "component_change_masks": {
        "evidence_point__evidence_pooled": {
          "000": 21,
          "010": 229,
          "011": 1,
          "110": 36,
          "111": 1
        },
        "evidence_point__joint_cm": {
          "000": 22,
          "010": 228,
          "011": 1,
          "110": 36,
          "111": 1
        },
        "evidence_point__joint_point_native": {
          "000": 286,
          "010": 2
        },
        "evidence_pooled__joint_cm": {
          "000": 287,
          "010": 1
        },
        "evidence_pooled__joint_point_native": {
          "000": 21,
          "010": 229,
          "011": 1,
          "110": 36,
          "111": 1
        },
        "joint_point_native__joint_cm": {
          "000": 22,
          "010": 228,
          "011": 1,
          "110": 36,
          "111": 1
        }
      },
      "native_point_matches_recomposed_point": 288,
      "positions": 288
    },
    "T4_S0_G-uniform": {
      "component_change_masks": {
        "evidence_point__evidence_pooled": {
          "000": 20,
          "010": 227,
          "110": 41
        },
        "evidence_point__joint_cm": {
          "000": 20,
          "010": 227,
          "110": 41
        },
        "evidence_point__joint_point_native": {
          "000": 288
        },
        "evidence_pooled__joint_cm": {
          "000": 287,
          "010": 1
        },
        "evidence_pooled__joint_point_native": {
          "000": 20,
          "010": 227,
          "110": 41
        },
        "joint_point_native__joint_cm": {
          "000": 20,
          "010": 227,
          "110": 41
        }
      },
      "native_point_matches_recomposed_point": 288,
      "positions": 288
    },
    "T4_S1_G-score": {
      "component_change_masks": {
        "evidence_point__evidence_pooled": {
          "000": 33,
          "010": 228,
          "110": 26,
          "111": 1
        },
        "evidence_point__joint_cm": {
          "000": 33,
          "010": 228,
          "110": 26,
          "111": 1
        },
        "evidence_point__joint_point_native": {
          "000": 288
        },
        "evidence_pooled__joint_cm": {
          "000": 287,
          "010": 1
        },
        "evidence_pooled__joint_point_native": {
          "000": 33,
          "010": 228,
          "110": 26,
          "111": 1
        },
        "joint_point_native__joint_cm": {
          "000": 33,
          "010": 228,
          "110": 26,
          "111": 1
        }
      },
      "native_point_matches_recomposed_point": 288,
      "positions": 288
    },
    "T4_S1_G-uniform": {
      "component_change_masks": {
        "evidence_point__evidence_pooled": {
          "000": 26,
          "010": 228,
          "110": 34
        },
        "evidence_point__joint_cm": {
          "000": 26,
          "010": 227,
          "110": 35
        },
        "evidence_point__joint_point_native": {
          "000": 287,
          "010": 1
        },
        "evidence_pooled__joint_cm": {
          "000": 285,
          "010": 2,
          "110": 1
        },
        "evidence_pooled__joint_point_native": {
          "000": 26,
          "010": 228,
          "110": 34
        },
        "joint_point_native__joint_cm": {
          "000": 26,
          "010": 227,
          "110": 35
        }
      },
      "native_point_matches_recomposed_point": 288,
      "positions": 288
    },
    "T4_S2_G-score": {
      "component_change_masks": {
        "evidence_point__evidence_pooled": {
          "000": 30,
          "010": 226,
          "110": 32
        },
        "evidence_point__joint_cm": {
          "000": 31,
          "010": 225,
          "110": 32
        },
        "evidence_point__joint_point_native": {
          "000": 287,
          "110": 1
        },
        "evidence_pooled__joint_cm": {
          "000": 287,
          "010": 1
        },
        "evidence_pooled__joint_point_native": {
          "000": 30,
          "010": 227,
          "110": 31
        },
        "joint_point_native__joint_cm": {
          "000": 31,
          "010": 226,
          "110": 31
        }
      },
      "native_point_matches_recomposed_point": 288,
      "positions": 288
    },
    "T4_S2_G-uniform": {
      "component_change_masks": {
        "evidence_point__evidence_pooled": {
          "000": 32,
          "010": 221,
          "011": 1,
          "100": 1,
          "110": 33
        },
        "evidence_point__joint_cm": {
          "000": 32,
          "010": 221,
          "011": 1,
          "100": 1,
          "110": 33
        },
        "evidence_point__joint_point_native": {
          "000": 285,
          "010": 1,
          "110": 2
        },
        "evidence_pooled__joint_cm": {
          "000": 283,
          "001": 1,
          "010": 1,
          "011": 1,
          "100": 1,
          "110": 1
        },
        "evidence_pooled__joint_point_native": {
          "000": 32,
          "010": 221,
          "011": 1,
          "100": 1,
          "110": 33
        },
        "joint_point_native__joint_cm": {
          "000": 32,
          "010": 221,
          "011": 1,
          "100": 1,
          "110": 33
        }
      },
      "native_point_matches_recomposed_point": 288,
      "positions": 288
    },
    "T4_S3_G-score": {
      "component_change_masks": {
        "evidence_point__evidence_pooled": {
          "000": 18,
          "010": 229,
          "110": 41
        },
        "evidence_point__joint_cm": {
          "000": 18,
          "010": 227,
          "110": 42,
          "111": 1
        },
        "evidence_point__joint_point_native": {
          "000": 286,
          "010": 1,
          "111": 1
        },
        "evidence_pooled__joint_cm": {
          "000": 286,
          "110": 1,
          "111": 1
        },
        "evidence_pooled__joint_point_native": {
          "000": 18,
          "010": 228,
          "110": 41,
          "111": 1
        },
        "joint_point_native__joint_cm": {
          "000": 18,
          "010": 228,
          "110": 42
        }
      },
      "native_point_matches_recomposed_point": 288,
      "positions": 288
    },
    "T4_S3_G-uniform": {
      "component_change_masks": {
        "evidence_point__evidence_pooled": {
          "000": 25,
          "010": 238,
          "100": 1,
          "110": 24
        },
        "evidence_point__joint_cm": {
          "000": 25,
          "010": 237,
          "100": 1,
          "110": 25
        },
        "evidence_point__joint_point_native": {
          "000": 288
        },
        "evidence_pooled__joint_cm": {
          "000": 283,
          "010": 4,
          "110": 1
        },
        "evidence_pooled__joint_point_native": {
          "000": 25,
          "010": 238,
          "100": 1,
          "110": 24
        },
        "joint_point_native__joint_cm": {
          "000": 25,
          "010": 237,
          "100": 1,
          "110": 25
        }
      },
      "native_point_matches_recomposed_point": 288,
      "positions": 288
    }
  },
  "comparisons_by_plan_pool_size": {
    "multi_plan": {
      "component_change_masks": {
        "evidence_point__evidence_pooled": {
          "000": 6,
          "010": 51,
          "011": 2,
          "110": 6,
          "111": 2
        },
        "evidence_point__joint_cm": {
          "000": 6,
          "010": 50,
          "011": 2,
          "110": 6,
          "111": 3
        },
        "evidence_point__joint_point_native": {
          "000": 64,
          "010": 1,
          "110": 1,
          "111": 1
        },
        "evidence_pooled__joint_cm": {
          "000": 62,
          "001": 1,
          "010": 2,
          "011": 1,
          "111": 1
        },
        "evidence_pooled__joint_point_native": {
          "000": 6,
          "010": 51,
          "011": 2,
          "110": 5,
          "111": 3
        },
        "joint_point_native__joint_cm": {
          "000": 6,
          "010": 52,
          "011": 2,
          "110": 5,
          "111": 2
        }
      },
      "native_point_matches_recomposed_point": 67,
      "positions": 67
    },
    "one_plan": {
      "component_change_masks": {
        "evidence_point__evidence_pooled": {
          "000": 199,
          "010": 1775,
          "100": 2,
          "110": 261
        },
        "evidence_point__joint_cm": {
          "000": 201,
          "010": 1770,
          "100": 2,
          "110": 264
        },
        "evidence_point__joint_point_native": {
          "000": 2231,
          "010": 4,
          "110": 2
        },
        "evidence_pooled__joint_cm": {
          "000": 2223,
          "010": 9,
          "100": 1,
          "110": 4
        },
        "evidence_pooled__joint_point_native": {
          "000": 199,
          "010": 1775,
          "100": 2,
          "110": 261
        },
        "joint_point_native__joint_cm": {
          "000": 201,
          "010": 1770,
          "100": 2,
          "110": 264
        }
      },
      "native_point_matches_recomposed_point": 2237,
      "positions": 2237
    }
  },
  "difference_mask_order": [
    "video",
    "normalized interval coordinates",
    "complete ordered plan"
  ],
  "fixed": "Saved evidence logits, conditional action distributions, the ordered four-video candidate list, 544 I16 intervals, and joint CM's modal-plan pool.",
  "joint_cm_vs_evidence_pool_changed_positions_upper_bounds": {
    "J": 19,
    "P": 3,
    "V": 6,
    "VI": 18,
    "VP": 8
  },
  "paired_replay": "All 2,304 original native MAP exports and all 4,608 archived joint-CM and recomposed MAP decisions matched. Forward and optimized reverse-order anonymous outputs matched byte for byte.",
  "pooled_comparisons": {
    "evidence_point__evidence_pooled": {
      "000": 205,
      "010": 1826,
      "011": 2,
      "100": 2,
      "110": 267,
      "111": 2
    },
    "evidence_point__joint_cm": {
      "000": 207,
      "010": 1820,
      "011": 2,
      "100": 2,
      "110": 270,
      "111": 3
    },
    "evidence_point__joint_point_native": {
      "000": 2295,
      "010": 5,
      "110": 3,
      "111": 1
    },
    "evidence_pooled__joint_cm": {
      "000": 2285,
      "001": 1,
      "010": 11,
      "011": 1,
      "100": 1,
      "110": 4,
      "111": 1
    },
    "evidence_pooled__joint_point_native": {
      "000": 205,
      "010": 1826,
      "011": 2,
      "100": 2,
      "110": 266,
      "111": 3
    },
    "joint_point_native__joint_cm": {
      "000": 207,
      "010": 1822,
      "011": 2,
      "100": 2,
      "110": 269,
      "111": 2
    }
  },
  "scope": "288 previously accessed NIV four-action cases per checkpoint, four seeds and two G-score/G-uniform conditions, 2,304 paired checkpoint-case positions distinct from the three-seed Table 3(b) evaluation.",
  "ties": "For both pooling decisions, retain the corresponding point output if it attains the maximum computed value. Otherwise take the earliest frozen output order.",
  "upper_bound_units": "Divide each count by 2,304 to obtain the absolute rate-difference upper bound under a shared fixed reference and evaluator. No references were read or evaluated."
}


==> data/niv_pooling_replay.json <==
{
  "bounds_precondition": "R22 E-first equals R460 evidence-point on identical numeric inputs; R460 hard CM equals historical R057/R22 CM",
  "fit_case_positions": 2304,
  "hard_cm_linear_and_log_exact_equal": true,
  "joint_map_to_cm_changes": 2097,
  "joint_map_to_cm_changes_reproduced_by_evidence_pooling": 2080,
  "pooling_versus_cm_output_disagreements": 19,
  "reference_payload_reads": 0,
  "reference_policies": {
    "canonical": {
      "E_first_J": 263,
      "hard_CM_J": 321,
      "pooled_minus_point_J": [
        39,
        77
      ]
    },
    "finite": {
      "E_first_J": 473,
      "hard_CM_J": 604,
      "pooled_minus_point_J": [
        112,
        150
      ]
    }
  },
  "scope": "Eight frozen NIV T4 states reuse 288 development cases each. K=4, I16, IoU 0.50.",
  "source_record_sha256": {
    "bounds": "5b27e3d180e5f7533ba8f142cc622cb870b80c33a3e9beea9b942bee7c9e7f91",
    "numeric": "134792ff5058df8cc0666f22df192e7cedb9911eaf1db8bd0eac6f9634f363c2"
  },
  "tuple_equality_partition": {
    "all_different": 17,
    "all_equal": 205,
    "native_equals_cm_only": 2,
    "pool_equals_cm_only": 2080
  }
}


==> data/niv_query_match.json <==
{
  "bound": "Keep all exact-match query-only outputs and every query-and-video output fixed. Replace every nonmatch query-only joint outcome by a pass.",
  "exact_training_query": "query string occurs verbatim in either three- or four-action TRAIN",
  "horizons": {
    "T3": {
      "all": {
        "positions": 999,
        "query_and_video_J": 269,
        "query_and_video_P": 702,
        "query_only_J": 80,
        "query_only_P": 718
      },
      "exact_training_query": {
        "positions": 945,
        "query_and_video_J": 269,
        "query_and_video_P": 700,
        "query_only_J": 80,
        "query_only_P": 718
      },
      "minimum_overall_joint_gain_if_query_only_passes_all_nonmatches": 135,
      "no_exact_training_query": {
        "positions": 54,
        "query_and_video_J": 0,
        "query_and_video_P": 2,
        "query_only_J": 0,
        "query_only_P": 0
      },
      "observed_joint_gain_on_exact_matches": 189
    },
    "T4": {
      "all": {
        "positions": 864,
        "query_and_video_J": 158,
        "query_and_video_P": 453,
        "query_only_J": 38,
        "query_only_P": 467
      },
      "exact_training_query": {
        "positions": 795,
        "query_and_video_J": 157,
        "query_and_video_P": 451,
        "query_only_J": 38,
        "query_only_P": 464
      },
      "minimum_overall_joint_gain_if_query_only_passes_all_nonmatches": 51,
      "no_exact_training_query": {
        "positions": 69,
        "query_and_video_J": 1,
        "query_and_video_P": 2,
        "query_only_J": 0,
        "query_only_P": 3
      },
      "observed_joint_gain_on_exact_matches": 119
    }
  },
  "query_and_video": "scored global clips",
  "reference": "finite I16 witnesses, with IoU cutoff 0.5 for joint success",
  "scope": "Frozen NIV exposed validation, three seeds, epoch-100 separate input fits, native joint MAP",
  "unit": "seed-case position"
}


==> data/niv_query_overlap.json <==
{
  "3": {
    "all": {
      "N": 999,
      "both": 664,
      "query_and_video": 702,
      "query_and_video_exclusive": 38,
      "query_only": 718,
      "query_only_exclusive": 54
    },
    "seen": {
      "N": 945,
      "both": 664,
      "query_and_video": 700,
      "query_and_video_exclusive": 36,
      "query_only": 718,
      "query_only_exclusive": 54
    },
    "unseen": {
      "N": 54,
      "both": 0,
      "query_and_video": 2,
      "query_and_video_exclusive": 2,
      "query_only": 0,
      "query_only_exclusive": 0
    }
  },
  "4": {
    "all": {
      "N": 864,
      "both": 411,
      "query_and_video": 453,
      "query_and_video_exclusive": 42,
      "query_only": 467,
      "query_only_exclusive": 56
    },
    "seen": {
      "N": 795,
      "both": 411,
      "query_and_video": 451,
      "query_and_video_exclusive": 40,
      "query_only": 464,
      "query_only_exclusive": 53
    },
    "unseen": {
      "N": 69,
      "both": 0,
      "query_and_video": 2,
      "query_and_video_exclusive": 2,
      "query_only": 3,
      "query_only_exclusive": 3
    }
  },
  "scope": "Frozen NIV Table 4(a), E100 native joint MAP, repeated exposed validation cases across seeds.",
  "strata": "Seen means exact stored query text appears in TRAIN in at least one of T3/T4. Unseen means absent from both. Rates reweight fixed strata, preserving all predictions."
}


==> data/niv_reference_availability.json <==
{
  "cases": 288,
  "cases_gaining_a_reference_bound": [
    137,
    234
  ],
  "cases_guaranteed_no_added_reference": 54,
  "full_candidate_count": 45,
  "group_count_by_size_and_bounds": [
    [
      1,
      0,
      0,
      54
    ],
    [
      2,
      0,
      2,
      22
    ],
    [
      2,
      2,
      2,
      5
    ],
    [
      3,
      0,
      3,
      5
    ],
    [
      3,
      2,
      3,
      8
    ],
    [
      3,
      3,
      3,
      2
    ],
    [
      4,
      0,
      4,
      1
    ],
    [
      4,
      2,
      4,
      1
    ],
    [
      4,
      3,
      4,
      4
    ],
    [
      4,
      4,
      4,
      2
    ],
    [
      5,
      2,
      5,
      1
    ],
    [
      5,
      4,
      5,
      3
    ],
    [
      5,
      5,
      5,
      2
    ],
    [
      6,
      6,
      6,
      2
    ],
    [
      7,
      6,
      7,
      1
    ],
    [
      7,
      7,
      7,
      1
    ],
    [
      8,
      7,
      8,
      1
    ],
    [
      8,
      8,
      8,
      1
    ],
    [
      9,
      9,
      9,
      1
    ],
    [
      10,
      10,
      10,
      1
    ],
    [
      12,
      0,
      12,
      1
    ]
  ],
  "input_sha256": {
    "ROOT_WITNESS_SCORES_ADOPTION_001.json": "d238427c62c310879cf6377f52cba382e8e3c05198050ca53cae18b79099eddd",
    "frozen_worlds_001/PUBLIC_NESTED_WORLDS.jsonl": "acb07ddef0a61f0def141ee56e4fa746b6c7ba55077944fbcfdbf31ffe1fe29a",
    "frozen_worlds_001/WORLD_REGISTRY_FREEZE_001.json": "dedc9ccd9070f903f7dd4e7f5f9e96ef8de2a519d706cca2ffcb0a7a218bdd70",
    "r347_extended_worlds_001/K45_WORLDS_001.jsonl": "bc90fe169be54928f5c9e62c61c3f208ca152e80bac1dc88eef675db5692b711",
    "r384_k45_score_001/PUBLIC_INPUTS_001.json": "8dcb8e6ab2abe151207e127d203052891d8e8f8d31440ecc20065ba5f6299c49",
    "staged_r22_reference_evaluation_001/README.md": "928bdc0287f9eb2e295e40f8e125652e2722d407472d7f0c2327da9ff144dda5"
  },
  "literal_query_groups": 119,
  "prediction_body_reads": 0,
  "private_reference_body_reads": 0,
  "query_groups_with_positive_lower_bound": 36,
  "schema": "CVSPP_R385_FULL_POOL_REFERENCE_AVAILABILITY/1",
  "scope": "Reference-set availability under the R22 exact literal-query finite-origin policy. The reused four-action NIV validation cohort.",
  "singleton_query_cases": 54
}


==> data/niv_reference_onset.json <==
{
  "schema_version": 1,
  "title": "Onset of finite reference availability on four-step NIV validation",
  "scope": {
    "cases": 288,
    "exact_query_groups": 119,
    "candidate_counts": [
      4,
      6,
      8,
      45
    ],
    "unit": "One distinct validation case.",
    "range_format": "[minimum, maximum] case counts for each statistic considered separately."
  },
  "reference_rule": "Choose one original annotated video for each case j from that case's original four candidates. For a target case i, an expanded list adds a reference if a chosen video for any case j with the exact same query belongs to i's expanded list and lies outside i's original four candidates. The same choice for every case j is used across widths and draws.",
  "endpoint_calculation": "Within each exact-query group, enumerate the joint coverage sets reachable by the feasible annotated video choices, updating all candidate lists together. For each assignment, count the target cases covered at K45 that are absent from the K8 coverage set. For the three-draw comparison, take the union of the three K8 coverage sets before subtraction. Take each group's minimum and maximum count and sum the corresponding endpoints across independent query groups. The assignment attaining an endpoint can differ across statistics.",
  "candidate_only": {
    "by_k45": [
      137,
      234
    ],
    "by_any_k8_draw": [
      15,
      192
    ],
    "after_all_three_k8_draws_at_k45": [
      17,
      213
    ],
    "per_draw": [
      {
        "draw": 0,
        "by_k6": [
          0,
          78
        ],
        "by_k8": [
          3,
          120
        ],
        "after_k8_at_k45": [
          64,
          231
        ]
      },
      {
        "draw": 1,
        "by_k6": [
          0,
          74
        ],
        "by_k8": [
          3,
          124
        ],
        "after_k8_at_k45": [
          58,
          230
        ]
      },
      {
        "draw": 2,
        "by_k6": [
          0,
          69
        ],
        "by_k8": [
          1,
          114
        ],
        "after_k8_at_k45": [
          66,
          233
        ]
      }
    ]
  },
  "score_derived_coverage_floors": {
    "definition": "Previously scored new-reference joint credits imply lower bounds on distinct cases with a new reference. Each case can contribute at most eight frozen-state credits across both conditions or four within one condition. These floors only constrain the per-draw late-onset bounds below.",
    "per_draw": [
      {
        "draw": 0,
        "by_k6_at_least": 4,
        "by_k8_at_least": 7,
        "after_k8_at_k45_with_floors": [
          64,
          227
        ]
      },
      {
        "draw": 1,
        "by_k6_at_least": 5,
        "by_k8_at_least": 7,
        "after_k8_at_k45_with_floors": [
          58,
          227
        ]
      },
      {
        "draw": 2,
        "by_k6_at_least": 5,
        "by_k8_at_least": 8,
        "after_k8_at_k45_with_floors": [
          66,
          226
        ]
      }
    ]
  },
  "interpretation": "The counts describe reference availability. Estimating model joint accuracy requires paired scoring of the model outputs."
}


==> data/niv_reference_weights.json <==
{
  "cutoffs": [
    "3/10",
    "2/5",
    "1/2",
    "3/5",
    "7/10"
  ],
  "five_equally_weighted_cutoffs": {
    "equal_weight_gap_by_constraint_pp": [
      "-140/111",
      "400/999",
      "400/999"
    ],
    "every_seed": {
      "equal_weights": false,
      "largest_B_weight": null,
      "pure_A": false,
      "relative_simplex_area": "0",
      "uniformly_negative_constraints": [
        0
      ],
      "vertices_A_B_D": []
    },
    "mean": {
      "equal_weights": false,
      "largest_B_weight": "11/27",
      "pure_A": true,
      "relative_simplex_area": "467/1107",
      "uniformly_negative_constraints": [],
      "vertices_A_B_D": [
        [
          "1",
          "0",
          "0"
        ],
        [
          "16/27",
          "11/27",
          "0"
        ],
        [
          "0",
          "1/41",
          "40/41"
        ],
        [
          "0",
          "0",
          "1"
        ]
      ]
    },
    "seed_constraints_coefficients_pp": [
      [
        "-320/333",
        "-860/333",
        "-80/333"
      ],
      [
        "620/333",
        "-440/333",
        "220/333"
      ],
      [
        "800/333",
        "-100/111",
        "-100/333"
      ]
    ]
  },
  "fixed_decoder_pair": "CM versus point MAP on the same OSEF score bank",
  "geometries": [
    "A",
    "B",
    "D"
  ],
  "half": {
    "equal_weight_gap_by_constraint_pp": [
      "0",
      "0",
      "800/999"
    ],
    "every_seed": {
      "equal_weights": true,
      "largest_B_weight": "1/3",
      "pure_A": true,
      "relative_simplex_area": "6059/11748",
      "uniformly_negative_constraints": [],
      "vertices_A_B_D": [
        [
          "1",
          "0",
          "0"
        ],
        [
          "3/4",
          "1/4",
          "0"
        ],
        [
          "1/3",
          "1/3",
          "1/3"
        ],
        [
          "3/89",
          "27/89",
          "59/89"
        ],
        [
          "0",
          "3/11",
          "8/11"
        ],
        [
          "0",
          "0",
          "1"
        ]
      ]
    },
    "mean": {
      "equal_weights": true,
      "largest_B_weight": "24/55",
      "pure_A": true,
      "relative_simplex_area": "1569/2530",
      "uniformly_negative_constraints": [],
      "vertices_A_B_D": [
        [
          "1",
          "0",
          "0"
        ],
        [
          "31/55",
          "24/55",
          "0"
        ],
        [
          "0",
          "15/46",
          "31/46"
        ],
        [
          "0",
          "0",
          "1"
        ]
      ]
    },
    "seed_constraints_coefficients_pp": [
      [
        "100/111",
        "-100/37",
        "200/111"
      ],
      [
        "800/333",
        "-1400/333",
        "200/111"
      ],
      [
        "1300/333",
        "-800/333",
        "100/111"
      ]
    ]
  },
  "horizon": 3,
  "same_weights_across_seeds": true,
  "scope": "210 frozen paired seed/geometry/cutoff rows from exposed NIV VALID",
  "source_csv": "geometry_seed_counts.csv",
  "source_csv_sha256": "54b37de62029b0174ecc787aa104ef1bf5dcc2bfd436c80653c306db426d032b"
}


==> data/niv_same_plan.json <==
{
  "schema": "niv_canonical_same_plan_v1",
  "scope": "NIV four-action exposed validation, separately fit epoch-100 query-only (Q) and G-score (G), joint MAP, same cases per seed. An unseen query is absent verbatim from both TRAIN horizons.",
  "scoring": "P matches the complete ordered plan. J requires that the same reference support the video, interval at IoU at least 0.5, and plan. The canonical reference belongs to the finite reference set.",
  "four_cell_order": [
    "neither",
    "Q_only",
    "G_only",
    "both"
  ],
  "rows": [
    {
      "seed": 0,
      "cohort": "all",
      "N": 288,
      "canonical_plan": [
        135,
        18,
        10,
        125
      ],
      "canonical_joint": [
        264,
        2,
        22,
        0
      ]
    },
    {
      "seed": 0,
      "cohort": "train_query_unseen",
      "N": 23,
      "finite_plan": [
        22,
        1,
        0,
        0
      ],
      "finite_joint": [
        23,
        0,
        0,
        0
      ],
      "canonical_G_plan": 0,
      "canonical_G_joint": 0
    },
    {
      "seed": 1,
      "cohort": "all",
      "N": 288,
      "canonical_plan": [
        135,
        13,
        12,
        128
      ],
      "canonical_joint": [
        248,
        11,
        27,
        2
      ]
    },
    {
      "seed": 1,
      "cohort": "train_query_unseen",
      "N": 23,
      "finite_plan": [
        20,
        2,
        1,
        0
      ],
      "finite_joint": [
        22,
        0,
        1,
        0
      ],
      "canonical_G_plan": 1,
      "canonical_G_joint": 1
    },
    {
      "seed": 2,
      "cohort": "all",
      "N": 288,
      "canonical_plan": [
        131,
        13,
        16,
        128
      ],
      "canonical_joint": [
        252,
        2,
        32,
        2
      ]
    },
    {
      "seed": 2,
      "cohort": "train_query_unseen",
      "N": 23,
      "finite_plan": [
        22,
        0,
        1,
        0
      ],
      "finite_joint": [
        23,
        0,
        0,
        0
      ],
      "canonical_G_plan": 1,
      "canonical_G_joint": 0
    }
  ]
}


==> data/niv_same_pool_decoding.json <==
{
  "all_state_draw_width_policy_cells": 144,
  "counts": [
    {
      "CM_K": 302,
      "CM_K4": 321,
      "CM_minus_its_K4_count": -19,
      "CM_minus_point_MAP_at_K": 56,
      "K": 6,
      "by_state": [
        {
          "CM_K": 35,
          "CM_K4": 34,
          "CM_minus_point_MAP_at_K": 4,
          "point_MAP_K": 31,
          "point_MAP_K4": 30,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 38,
          "CM_K4": 45,
          "CM_minus_point_MAP_at_K": 13,
          "point_MAP_K": 25,
          "point_MAP_K4": 29,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 38,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 8,
          "point_MAP_K": 30,
          "point_MAP_K4": 33,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 41,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 10,
          "point_MAP_K": 31,
          "point_MAP_K4": 35,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 39,
          "CM_K4": 40,
          "CM_minus_point_MAP_at_K": 5,
          "point_MAP_K": 34,
          "point_MAP_K4": 38,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 36,
          "CM_K4": 39,
          "CM_minus_point_MAP_at_K": 5,
          "point_MAP_K": 31,
          "point_MAP_K4": 33,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 38,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 4,
          "point_MAP_K": 34,
          "point_MAP_K4": 35,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 37,
          "CM_K4": 40,
          "CM_minus_point_MAP_at_K": 7,
          "point_MAP_K": 30,
          "point_MAP_K4": 31,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 0,
      "point_MAP_K": 246,
      "point_MAP_K4": 264,
      "point_MAP_minus_its_K4_count": -18,
      "positions": 2304,
      "reference_policy": "canonical_fixed"
    },
    {
      "CM_K": 573,
      "CM_K4": 604,
      "CM_minus_its_K4_count": -31,
      "CM_minus_point_MAP_at_K": 123,
      "K": 6,
      "by_state": [
        {
          "CM_K": 64,
          "CM_K4": 64,
          "CM_minus_point_MAP_at_K": 13,
          "point_MAP_K": 51,
          "point_MAP_K4": 50,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 72,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 18,
          "point_MAP_K": 54,
          "point_MAP_K4": 60,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 66,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 12,
          "point_MAP_K": 54,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 74,
          "CM_K4": 73,
          "CM_minus_point_MAP_at_K": 16,
          "point_MAP_K": 58,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 79,
          "CM_K4": 80,
          "CM_minus_point_MAP_at_K": 22,
          "point_MAP_K": 57,
          "point_MAP_K4": 62,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 79,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 17,
          "point_MAP_K": 62,
          "point_MAP_K4": 65,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 70,
          "CM_K4": 75,
          "CM_minus_point_MAP_at_K": 11,
          "point_MAP_K": 59,
          "point_MAP_K4": 59,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 69,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 14,
          "point_MAP_K": 55,
          "point_MAP_K4": 56,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 0,
      "point_MAP_K": 450,
      "point_MAP_K4": 474,
      "point_MAP_minus_its_K4_count": -24,
      "positions": 2304,
      "reference_policy": "finite_anchor_fixed"
    },
    {
      "CM_K": 597,
      "CM_K4": 604,
      "CM_minus_its_K4_count": -7,
      "CM_minus_point_MAP_at_K": 129,
      "K": 6,
      "by_state": [
        {
          "CM_K": 67,
          "CM_K4": 64,
          "CM_minus_point_MAP_at_K": 14,
          "point_MAP_K": 53,
          "point_MAP_K4": 50,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 74,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 19,
          "point_MAP_K": 55,
          "point_MAP_K4": 60,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 70,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 15,
          "point_MAP_K": 55,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 76,
          "CM_K4": 73,
          "CM_minus_point_MAP_at_K": 17,
          "point_MAP_K": 59,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 81,
          "CM_K4": 80,
          "CM_minus_point_MAP_at_K": 22,
          "point_MAP_K": 59,
          "point_MAP_K4": 62,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 81,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 16,
          "point_MAP_K": 65,
          "point_MAP_K4": 65,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 74,
          "CM_K4": 75,
          "CM_minus_point_MAP_at_K": 11,
          "point_MAP_K": 63,
          "point_MAP_K4": 59,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 74,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 15,
          "point_MAP_K": 59,
          "point_MAP_K4": 56,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 0,
      "point_MAP_K": 468,
      "point_MAP_K4": 474,
      "point_MAP_minus_its_K4_count": -6,
      "positions": 2304,
      "reference_policy": "finite_world"
    },
    {
      "CM_K": 277,
      "CM_K4": 321,
      "CM_minus_its_K4_count": -44,
      "CM_minus_point_MAP_at_K": 55,
      "K": 8,
      "by_state": [
        {
          "CM_K": 31,
          "CM_K4": 34,
          "CM_minus_point_MAP_at_K": 3,
          "point_MAP_K": 28,
          "point_MAP_K4": 30,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 35,
          "CM_K4": 45,
          "CM_minus_point_MAP_at_K": 14,
          "point_MAP_K": 21,
          "point_MAP_K4": 29,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 33,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 6,
          "point_MAP_K": 27,
          "point_MAP_K4": 33,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 37,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 10,
          "point_MAP_K": 27,
          "point_MAP_K4": 35,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 39,
          "CM_K4": 40,
          "CM_minus_point_MAP_at_K": 7,
          "point_MAP_K": 32,
          "point_MAP_K4": 38,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 33,
          "CM_K4": 39,
          "CM_minus_point_MAP_at_K": 7,
          "point_MAP_K": 26,
          "point_MAP_K4": 33,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 34,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 2,
          "point_MAP_K": 32,
          "point_MAP_K4": 35,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 35,
          "CM_K4": 40,
          "CM_minus_point_MAP_at_K": 6,
          "point_MAP_K": 29,
          "point_MAP_K4": 31,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 0,
      "point_MAP_K": 222,
      "point_MAP_K4": 264,
      "point_MAP_minus_its_K4_count": -42,
      "positions": 2304,
      "reference_policy": "canonical_fixed"
    },
    {
      "CM_K": 527,
      "CM_K4": 604,
      "CM_minus_its_K4_count": -77,
      "CM_minus_point_MAP_at_K": 123,
      "K": 8,
      "by_state": [
        {
          "CM_K": 56,
          "CM_K4": 64,
          "CM_minus_point_MAP_at_K": 12,
          "point_MAP_K": 44,
          "point_MAP_K4": 50,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 68,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 18,
          "point_MAP_K": 50,
          "point_MAP_K4": 60,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 58,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 9,
          "point_MAP_K": 49,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 67,
          "CM_K4": 73,
          "CM_minus_point_MAP_at_K": 17,
          "point_MAP_K": 50,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 75,
          "CM_K4": 80,
          "CM_minus_point_MAP_at_K": 24,
          "point_MAP_K": 51,
          "point_MAP_K4": 62,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 73,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 19,
          "point_MAP_K": 54,
          "point_MAP_K4": 65,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 65,
          "CM_K4": 75,
          "CM_minus_point_MAP_at_K": 9,
          "point_MAP_K": 56,
          "point_MAP_K4": 59,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 65,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 15,
          "point_MAP_K": 50,
          "point_MAP_K4": 56,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 0,
      "point_MAP_K": 404,
      "point_MAP_K4": 474,
      "point_MAP_minus_its_K4_count": -70,
      "positions": 2304,
      "reference_policy": "finite_anchor_fixed"
    },
    {
      "CM_K": 576,
      "CM_K4": 604,
      "CM_minus_its_K4_count": -28,
      "CM_minus_point_MAP_at_K": 130,
      "K": 8,
      "by_state": [
        {
          "CM_K": 62,
          "CM_K4": 64,
          "CM_minus_point_MAP_at_K": 13,
          "point_MAP_K": 49,
          "point_MAP_K4": 50,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 74,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 21,
          "point_MAP_K": 53,
          "point_MAP_K4": 60,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 66,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 13,
          "point_MAP_K": 53,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 72,
          "CM_K4": 73,
          "CM_minus_point_MAP_at_K": 18,
          "point_MAP_K": 54,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 78,
          "CM_K4": 80,
          "CM_minus_point_MAP_at_K": 22,
          "point_MAP_K": 56,
          "point_MAP_K4": 62,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 77,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 17,
          "point_MAP_K": 60,
          "point_MAP_K4": 65,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 73,
          "CM_K4": 75,
          "CM_minus_point_MAP_at_K": 10,
          "point_MAP_K": 63,
          "point_MAP_K4": 59,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 74,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 16,
          "point_MAP_K": 58,
          "point_MAP_K4": 56,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 0,
      "point_MAP_K": 446,
      "point_MAP_K4": 474,
      "point_MAP_minus_its_K4_count": -28,
      "positions": 2304,
      "reference_policy": "finite_world"
    },
    {
      "CM_K": 310,
      "CM_K4": 321,
      "CM_minus_its_K4_count": -11,
      "CM_minus_point_MAP_at_K": 66,
      "K": 6,
      "by_state": [
        {
          "CM_K": 33,
          "CM_K4": 34,
          "CM_minus_point_MAP_at_K": 7,
          "point_MAP_K": 26,
          "point_MAP_K4": 30,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 41,
          "CM_K4": 45,
          "CM_minus_point_MAP_at_K": 15,
          "point_MAP_K": 26,
          "point_MAP_K4": 29,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 41,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 9,
          "point_MAP_K": 32,
          "point_MAP_K4": 33,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 39,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 7,
          "point_MAP_K": 32,
          "point_MAP_K4": 35,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 41,
          "CM_K4": 40,
          "CM_minus_point_MAP_at_K": 7,
          "point_MAP_K": 34,
          "point_MAP_K4": 38,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 39,
          "CM_K4": 39,
          "CM_minus_point_MAP_at_K": 8,
          "point_MAP_K": 31,
          "point_MAP_K4": 33,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 39,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 5,
          "point_MAP_K": 34,
          "point_MAP_K4": 35,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 37,
          "CM_K4": 40,
          "CM_minus_point_MAP_at_K": 8,
          "point_MAP_K": 29,
          "point_MAP_K4": 31,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 1,
      "point_MAP_K": 244,
      "point_MAP_K4": 264,
      "point_MAP_minus_its_K4_count": -20,
      "positions": 2304,
      "reference_policy": "canonical_fixed"
    },
    {
      "CM_K": 568,
      "CM_K4": 604,
      "CM_minus_its_K4_count": -36,
      "CM_minus_point_MAP_at_K": 128,
      "K": 6,
      "by_state": [
        {
          "CM_K": 60,
          "CM_K4": 64,
          "CM_minus_point_MAP_at_K": 15,
          "point_MAP_K": 45,
          "point_MAP_K4": 50,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 73,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 17,
          "point_MAP_K": 56,
          "point_MAP_K4": 60,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 68,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 12,
          "point_MAP_K": 56,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 69,
          "CM_K4": 73,
          "CM_minus_point_MAP_at_K": 13,
          "point_MAP_K": 56,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 78,
          "CM_K4": 80,
          "CM_minus_point_MAP_at_K": 22,
          "point_MAP_K": 56,
          "point_MAP_K4": 62,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 80,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 19,
          "point_MAP_K": 61,
          "point_MAP_K4": 65,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 70,
          "CM_K4": 75,
          "CM_minus_point_MAP_at_K": 12,
          "point_MAP_K": 58,
          "point_MAP_K4": 59,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 70,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 18,
          "point_MAP_K": 52,
          "point_MAP_K4": 56,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 1,
      "point_MAP_K": 440,
      "point_MAP_K4": 474,
      "point_MAP_minus_its_K4_count": -34,
      "positions": 2304,
      "reference_policy": "finite_anchor_fixed"
    },
    {
      "CM_K": 603,
      "CM_K4": 604,
      "CM_minus_its_K4_count": -1,
      "CM_minus_point_MAP_at_K": 134,
      "K": 6,
      "by_state": [
        {
          "CM_K": 66,
          "CM_K4": 64,
          "CM_minus_point_MAP_at_K": 17,
          "point_MAP_K": 49,
          "point_MAP_K4": 50,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 76,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 15,
          "point_MAP_K": 61,
          "point_MAP_K4": 60,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 74,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 15,
          "point_MAP_K": 59,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 72,
          "CM_K4": 73,
          "CM_minus_point_MAP_at_K": 13,
          "point_MAP_K": 59,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 82,
          "CM_K4": 80,
          "CM_minus_point_MAP_at_K": 24,
          "point_MAP_K": 58,
          "point_MAP_K4": 62,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 84,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 19,
          "point_MAP_K": 65,
          "point_MAP_K4": 65,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 74,
          "CM_K4": 75,
          "CM_minus_point_MAP_at_K": 12,
          "point_MAP_K": 62,
          "point_MAP_K4": 59,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 75,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 19,
          "point_MAP_K": 56,
          "point_MAP_K4": 56,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 1,
      "point_MAP_K": 469,
      "point_MAP_K4": 474,
      "point_MAP_minus_its_K4_count": -5,
      "positions": 2304,
      "reference_policy": "finite_world"
    },
    {
      "CM_K": 297,
      "CM_K4": 321,
      "CM_minus_its_K4_count": -24,
      "CM_minus_point_MAP_at_K": 64,
      "K": 8,
      "by_state": [
        {
          "CM_K": 31,
          "CM_K4": 34,
          "CM_minus_point_MAP_at_K": 6,
          "point_MAP_K": 25,
          "point_MAP_K4": 30,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 37,
          "CM_K4": 45,
          "CM_minus_point_MAP_at_K": 13,
          "point_MAP_K": 24,
          "point_MAP_K4": 29,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 39,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 7,
          "point_MAP_K": 32,
          "point_MAP_K4": 33,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 41,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 9,
          "point_MAP_K": 32,
          "point_MAP_K4": 35,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 42,
          "CM_K4": 40,
          "CM_minus_point_MAP_at_K": 10,
          "point_MAP_K": 32,
          "point_MAP_K4": 38,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 39,
          "CM_K4": 39,
          "CM_minus_point_MAP_at_K": 8,
          "point_MAP_K": 31,
          "point_MAP_K4": 33,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 34,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 5,
          "point_MAP_K": 29,
          "point_MAP_K4": 35,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 34,
          "CM_K4": 40,
          "CM_minus_point_MAP_at_K": 6,
          "point_MAP_K": 28,
          "point_MAP_K4": 31,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 1,
      "point_MAP_K": 233,
      "point_MAP_K4": 264,
      "point_MAP_minus_its_K4_count": -31,
      "positions": 2304,
      "reference_policy": "canonical_fixed"
    },
    {
      "CM_K": 543,
      "CM_K4": 604,
      "CM_minus_its_K4_count": -61,
      "CM_minus_point_MAP_at_K": 120,
      "K": 8,
      "by_state": [
        {
          "CM_K": 59,
          "CM_K4": 64,
          "CM_minus_point_MAP_at_K": 15,
          "point_MAP_K": 44,
          "point_MAP_K4": 50,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 66,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 13,
          "point_MAP_K": 53,
          "point_MAP_K4": 60,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 66,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 10,
          "point_MAP_K": 56,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 71,
          "CM_K4": 73,
          "CM_minus_point_MAP_at_K": 16,
          "point_MAP_K": 55,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 75,
          "CM_K4": 80,
          "CM_minus_point_MAP_at_K": 23,
          "point_MAP_K": 52,
          "point_MAP_K4": 62,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 79,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 19,
          "point_MAP_K": 60,
          "point_MAP_K4": 65,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 62,
          "CM_K4": 75,
          "CM_minus_point_MAP_at_K": 10,
          "point_MAP_K": 52,
          "point_MAP_K4": 59,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 65,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 14,
          "point_MAP_K": 51,
          "point_MAP_K4": 56,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 1,
      "point_MAP_K": 423,
      "point_MAP_K4": 474,
      "point_MAP_minus_its_K4_count": -51,
      "positions": 2304,
      "reference_policy": "finite_anchor_fixed"
    },
    {
      "CM_K": 590,
      "CM_K4": 604,
      "CM_minus_its_K4_count": -14,
      "CM_minus_point_MAP_at_K": 119,
      "K": 8,
      "by_state": [
        {
          "CM_K": 66,
          "CM_K4": 64,
          "CM_minus_point_MAP_at_K": 16,
          "point_MAP_K": 50,
          "point_MAP_K4": 50,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 70,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 10,
          "point_MAP_K": 60,
          "point_MAP_K4": 60,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 72,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 11,
          "point_MAP_K": 61,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 75,
          "CM_K4": 73,
          "CM_minus_point_MAP_at_K": 15,
          "point_MAP_K": 60,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 81,
          "CM_K4": 80,
          "CM_minus_point_MAP_at_K": 23,
          "point_MAP_K": 58,
          "point_MAP_K4": 62,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 84,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 18,
          "point_MAP_K": 66,
          "point_MAP_K4": 65,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 70,
          "CM_K4": 75,
          "CM_minus_point_MAP_at_K": 11,
          "point_MAP_K": 59,
          "point_MAP_K4": 59,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 72,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 15,
          "point_MAP_K": 57,
          "point_MAP_K4": 56,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 1,
      "point_MAP_K": 471,
      "point_MAP_K4": 474,
      "point_MAP_minus_its_K4_count": -3,
      "positions": 2304,
      "reference_policy": "finite_world"
    },
    {
      "CM_K": 283,
      "CM_K4": 321,
      "CM_minus_its_K4_count": -38,
      "CM_minus_point_MAP_at_K": 47,
      "K": 6,
      "by_state": [
        {
          "CM_K": 32,
          "CM_K4": 34,
          "CM_minus_point_MAP_at_K": 2,
          "point_MAP_K": 30,
          "point_MAP_K4": 30,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 38,
          "CM_K4": 45,
          "CM_minus_point_MAP_at_K": 12,
          "point_MAP_K": 26,
          "point_MAP_K4": 29,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 35,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 7,
          "point_MAP_K": 28,
          "point_MAP_K4": 33,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 39,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 7,
          "point_MAP_K": 32,
          "point_MAP_K4": 35,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 37,
          "CM_K4": 40,
          "CM_minus_point_MAP_at_K": 4,
          "point_MAP_K": 33,
          "point_MAP_K4": 38,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 35,
          "CM_K4": 39,
          "CM_minus_point_MAP_at_K": 6,
          "point_MAP_K": 29,
          "point_MAP_K4": 33,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 34,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 4,
          "point_MAP_K": 30,
          "point_MAP_K4": 35,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 33,
          "CM_K4": 40,
          "CM_minus_point_MAP_at_K": 5,
          "point_MAP_K": 28,
          "point_MAP_K4": 31,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 2,
      "point_MAP_K": 236,
      "point_MAP_K4": 264,
      "point_MAP_minus_its_K4_count": -28,
      "positions": 2304,
      "reference_policy": "canonical_fixed"
    },
    {
      "CM_K": 548,
      "CM_K4": 604,
      "CM_minus_its_K4_count": -56,
      "CM_minus_point_MAP_at_K": 112,
      "K": 6,
      "by_state": [
        {
          "CM_K": 61,
          "CM_K4": 64,
          "CM_minus_point_MAP_at_K": 10,
          "point_MAP_K": 51,
          "point_MAP_K4": 50,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 70,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 14,
          "point_MAP_K": 56,
          "point_MAP_K4": 60,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 64,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 11,
          "point_MAP_K": 53,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 70,
          "CM_K4": 73,
          "CM_minus_point_MAP_at_K": 15,
          "point_MAP_K": 55,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 75,
          "CM_K4": 80,
          "CM_minus_point_MAP_at_K": 18,
          "point_MAP_K": 57,
          "point_MAP_K4": 62,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 77,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 18,
          "point_MAP_K": 59,
          "point_MAP_K4": 65,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 65,
          "CM_K4": 75,
          "CM_minus_point_MAP_at_K": 12,
          "point_MAP_K": 53,
          "point_MAP_K4": 59,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 66,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 14,
          "point_MAP_K": 52,
          "point_MAP_K4": 56,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 2,
      "point_MAP_K": 436,
      "point_MAP_K4": 474,
      "point_MAP_minus_its_K4_count": -38,
      "positions": 2304,
      "reference_policy": "finite_anchor_fixed"
    },
    {
      "CM_K": 582,
      "CM_K4": 604,
      "CM_minus_its_K4_count": -22,
      "CM_minus_point_MAP_at_K": 117,
      "K": 6,
      "by_state": [
        {
          "CM_K": 64,
          "CM_K4": 64,
          "CM_minus_point_MAP_at_K": 10,
          "point_MAP_K": 54,
          "point_MAP_K4": 50,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 73,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 15,
          "point_MAP_K": 58,
          "point_MAP_K4": 60,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 70,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 12,
          "point_MAP_K": 58,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 75,
          "CM_K4": 73,
          "CM_minus_point_MAP_at_K": 16,
          "point_MAP_K": 59,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 81,
          "CM_K4": 80,
          "CM_minus_point_MAP_at_K": 20,
          "point_MAP_K": 61,
          "point_MAP_K4": 62,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 81,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 19,
          "point_MAP_K": 62,
          "point_MAP_K4": 65,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 69,
          "CM_K4": 75,
          "CM_minus_point_MAP_at_K": 11,
          "point_MAP_K": 58,
          "point_MAP_K4": 59,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 69,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 14,
          "point_MAP_K": 55,
          "point_MAP_K4": 56,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 2,
      "point_MAP_K": 465,
      "point_MAP_K4": 474,
      "point_MAP_minus_its_K4_count": -9,
      "positions": 2304,
      "reference_policy": "finite_world"
    },
    {
      "CM_K": 267,
      "CM_K4": 321,
      "CM_minus_its_K4_count": -54,
      "CM_minus_point_MAP_at_K": 54,
      "K": 8,
      "by_state": [
        {
          "CM_K": 31,
          "CM_K4": 34,
          "CM_minus_point_MAP_at_K": 10,
          "point_MAP_K": 21,
          "point_MAP_K4": 30,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 35,
          "CM_K4": 45,
          "CM_minus_point_MAP_at_K": 11,
          "point_MAP_K": 24,
          "point_MAP_K4": 29,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 31,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 6,
          "point_MAP_K": 25,
          "point_MAP_K4": 33,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 37,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 7,
          "point_MAP_K": 30,
          "point_MAP_K4": 35,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 33,
          "CM_K4": 40,
          "CM_minus_point_MAP_at_K": 3,
          "point_MAP_K": 30,
          "point_MAP_K4": 38,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 32,
          "CM_K4": 39,
          "CM_minus_point_MAP_at_K": 6,
          "point_MAP_K": 26,
          "point_MAP_K4": 33,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 34,
          "CM_K4": 41,
          "CM_minus_point_MAP_at_K": 6,
          "point_MAP_K": 28,
          "point_MAP_K4": 35,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 34,
          "CM_K4": 40,
          "CM_minus_point_MAP_at_K": 5,
          "point_MAP_K": 29,
          "point_MAP_K4": 31,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 2,
      "point_MAP_K": 213,
      "point_MAP_K4": 264,
      "point_MAP_minus_its_K4_count": -51,
      "positions": 2304,
      "reference_policy": "canonical_fixed"
    },
    {
      "CM_K": 504,
      "CM_K4": 604,
      "CM_minus_its_K4_count": -100,
      "CM_minus_point_MAP_at_K": 113,
      "K": 8,
      "by_state": [
        {
          "CM_K": 60,
          "CM_K4": 64,
          "CM_minus_point_MAP_at_K": 20,
          "point_MAP_K": 40,
          "point_MAP_K4": 50,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 67,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 14,
          "point_MAP_K": 53,
          "point_MAP_K4": 60,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 57,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 11,
          "point_MAP_K": 46,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 66,
          "CM_K4": 73,
          "CM_minus_point_MAP_at_K": 14,
          "point_MAP_K": 52,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 64,
          "CM_K4": 80,
          "CM_minus_point_MAP_at_K": 13,
          "point_MAP_K": 51,
          "point_MAP_K4": 62,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 70,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 16,
          "point_MAP_K": 54,
          "point_MAP_K4": 65,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 61,
          "CM_K4": 75,
          "CM_minus_point_MAP_at_K": 14,
          "point_MAP_K": 47,
          "point_MAP_K4": 59,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 59,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 11,
          "point_MAP_K": 48,
          "point_MAP_K4": 56,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 2,
      "point_MAP_K": 391,
      "point_MAP_K4": 474,
      "point_MAP_minus_its_K4_count": -83,
      "positions": 2304,
      "reference_policy": "finite_anchor_fixed"
    },
    {
      "CM_K": 562,
      "CM_K4": 604,
      "CM_minus_its_K4_count": -42,
      "CM_minus_point_MAP_at_K": 111,
      "K": 8,
      "by_state": [
        {
          "CM_K": 65,
          "CM_K4": 64,
          "CM_minus_point_MAP_at_K": 19,
          "point_MAP_K": 46,
          "point_MAP_K4": 50,
          "state": "T4_S0_G-score"
        },
        {
          "CM_K": 72,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 15,
          "point_MAP_K": 57,
          "point_MAP_K4": 60,
          "state": "T4_S0_G-uniform"
        },
        {
          "CM_K": 65,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 11,
          "point_MAP_K": 54,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-score"
        },
        {
          "CM_K": 73,
          "CM_K4": 73,
          "CM_minus_point_MAP_at_K": 14,
          "point_MAP_K": 59,
          "point_MAP_K4": 61,
          "state": "T4_S1_G-uniform"
        },
        {
          "CM_K": 74,
          "CM_K4": 80,
          "CM_minus_point_MAP_at_K": 17,
          "point_MAP_K": 57,
          "point_MAP_K4": 62,
          "state": "T4_S2_G-score"
        },
        {
          "CM_K": 80,
          "CM_K4": 82,
          "CM_minus_point_MAP_at_K": 16,
          "point_MAP_K": 64,
          "point_MAP_K4": 65,
          "state": "T4_S2_G-uniform"
        },
        {
          "CM_K": 67,
          "CM_K4": 75,
          "CM_minus_point_MAP_at_K": 9,
          "point_MAP_K": 58,
          "point_MAP_K4": 59,
          "state": "T4_S3_G-score"
        },
        {
          "CM_K": 66,
          "CM_K4": 74,
          "CM_minus_point_MAP_at_K": 10,
          "point_MAP_K": 56,
          "point_MAP_K4": 56,
          "state": "T4_S3_G-uniform"
        }
      ],
      "draw": 2,
      "point_MAP_K": 451,
      "point_MAP_K4": 474,
      "point_MAP_minus_its_K4_count": -23,
      "positions": 2304,
      "reference_policy": "finite_world"
    }
  ],
  "description": "CM and point MAP are evaluated on the same case, state, candidate draw, width and reference policy. Differences are counts; cases repeat across states and draws.",
  "metric": "J at I16 IoU 0.5, same complete video–interval–plan reference",
  "positive_state_draw_width_policy_cells": 144,
  "schema": "OSEF_NIV_T4_SAME_POOL_DECODING_ARCHIVED_SCORES/1",
  "scope": "Same 288 previously accessed NIV four-action VALID cases; eight frozen E100 states",
  "state_level_gain_range_of_288": [
    2,
    24
  ]
}


==> data/niv_static_pair_screen.json <==
{
  "aggregate": {
    "full_K8_J_observed": 576,
    "screen_J_lower_upper": [
      571,
      581
    ],
    "screen_preserved_full_hit_lower_upper": [
      571,
      576
    ]
  },
  "block_rows": 16,
  "comparison": "Replay the selected 272 rows from the frozen saved planner bank. Apply CM over that pair's complete intervals and retained modal-plan pool using restricted MAP tie reservation.",
  "criterion": "Before E2P, pick the adjacent video pair with the largest same-video .5-IoU compatibility evidence ceiling, keeping all cached context and the full evidence normalizer.",
  "derivation": "Within each fit and adopted K6-to-K8 output-trajectory category, assign feasible pairs of old correctness states according to the historical joint four-cell counts. Possible finite witness outcomes are unions of single-witness video/interval/plan acceptance patterns. Matching the original complete tuple fixes the original score. Bound the screened hit count and original hits retained by integer assignment. Each extremum passed feasibility and an exact transportation dual optimality check.",
  "fit_counts": [
    {
      "categories": [
        {
          "K6_to_K8_output_trajectory": "added_video",
          "N": 26,
          "historical_J_pair_cells": {
            "00": 20,
            "01": 1,
            "10": 3,
            "11": 2
          },
          "screen_J_lower_upper": [
            3,
            3
          ],
          "screen_preserved_full_hit_lower_upper": [
            3,
            3
          ]
        },
        {
          "K6_to_K8_output_trajectory": "other_retained_video",
          "N": 0,
          "historical_J_pair_cells": {
            "00": 0,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_evidence_other_plan",
          "N": 47,
          "historical_J_pair_cells": {
            "00": 42,
            "01": 1,
            "10": 4,
            "11": 0
          },
          "screen_J_lower_upper": [
            1,
            1
          ],
          "screen_preserved_full_hit_lower_upper": [
            1,
            1
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_prediction",
          "N": 214,
          "historical_J_pair_cells": {
            "00": 156,
            "01": 0,
            "10": 0,
            "11": 58
          },
          "screen_J_lower_upper": [
            58,
            58
          ],
          "screen_preserved_full_hit_lower_upper": [
            58,
            58
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_video_other_interval",
          "N": 1,
          "historical_J_pair_cells": {
            "00": 1,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        }
      ],
      "fit": "T4_S0_G-score",
      "public_K6_bank_sha256": {
        "E": "6f798ebca9c355caee452b8611712a7ee0086911c93ec25246ce4d02fe6dd290",
        "JOINT_H": "2cdccdef52cba960a45ae1e447b1a0ec862293d8feaaf5b870510a8e1fde54ea",
        "NATIVE_A": "762f129b4706651bca9a61f481013aeffaa98175696bff65d86e6a2cf8759e46",
        "NATIVE_J": "308e972fe1995eaf10a9777abbd9df247c00bd9c9aec9fb758a59d397665a8c5",
        "Z": "61b6d4f4ab6b0335057d61cd600337c4b3c4b0bf41d4a2dbe0ea92954fea3d70"
      },
      "public_K8_bank_sha256": {
        "E": "abf0f991e5b459275678e545a3f8e3c2b5b9ffefb7a0847923b988d19a310bbc",
        "JOINT_H": "1b6d0378769ea14994cea617b97c27ebc6cd8d2214d815e6000d11d11ec6a3e2",
        "NATIVE_A": "9c4952bf93b358b6943f3a2d63ef6d6cac3d1df7f2a0268023f8cb82604df257",
        "NATIVE_J": "ea2f4811698503e2055c5858a908fc569303f1ba8e164cf8adf0ad79e13d9c6a",
        "Z": "600876402efbf7bd2c791093f680f99c126f5fbda7c177e853f730cea3b1113b"
      },
      "tuple_matches": 288
    },
    {
      "categories": [
        {
          "K6_to_K8_output_trajectory": "added_video",
          "N": 33,
          "historical_J_pair_cells": {
            "00": 27,
            "01": 3,
            "10": 2,
            "11": 1
          },
          "screen_J_lower_upper": [
            4,
            4
          ],
          "screen_preserved_full_hit_lower_upper": [
            4,
            4
          ]
        },
        {
          "K6_to_K8_output_trajectory": "other_retained_video",
          "N": 0,
          "historical_J_pair_cells": {
            "00": 0,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_evidence_other_plan",
          "N": 34,
          "historical_J_pair_cells": {
            "00": 31,
            "01": 1,
            "10": 2,
            "11": 0
          },
          "screen_J_lower_upper": [
            1,
            1
          ],
          "screen_preserved_full_hit_lower_upper": [
            1,
            1
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_prediction",
          "N": 220,
          "historical_J_pair_cells": {
            "00": 151,
            "01": 0,
            "10": 0,
            "11": 69
          },
          "screen_J_lower_upper": [
            69,
            69
          ],
          "screen_preserved_full_hit_lower_upper": [
            69,
            69
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_video_other_interval",
          "N": 1,
          "historical_J_pair_cells": {
            "00": 1,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        }
      ],
      "fit": "T4_S0_G-uniform",
      "public_K6_bank_sha256": {
        "E": "511df8dc608628905ef1cfdd161b8f43fb8c1ca5bcc2b1b3cd206779cfc50dcf",
        "JOINT_H": "cbd383eee949bd2dbe8160fa0f302da95e22207794ba36906bc6dba7933bceb2",
        "NATIVE_A": "9ec67dfb0092fe2dcadf7a2daa615b0838bb7853e4137ce27ab4a9ec168ec85c",
        "NATIVE_J": "068ca86137d3bb18bb075146bf8360e2ccb3c1e6e353a576d74dece7ac983923",
        "Z": "b674313320f8475ec9c6821cc56b00ab5c00faa62df68e6d8af63189b994554b"
      },
      "public_K8_bank_sha256": {
        "E": "b1d80abb016c562b62d8d819e98748924859efbb73cefabf18ea0a7c65476821",
        "JOINT_H": "f4ba21af7c5278ca0ab25004d7607c75aebe64f31a3d101b219e20f959e4b2fe",
        "NATIVE_A": "9db65ee624c233145f1af7490894c472ee29dc58059af657c84299a2a9fc1bae",
        "NATIVE_J": "44475ced8e9272a251707877440f503dfcb5ebff39308ffec1b2a80a941287a3",
        "Z": "75adc0ee9db164f1b9c5b1fb93b9a4417d4ea1d56c498165737ee70d4ab7f01c"
      },
      "tuple_matches": 288
    },
    {
      "categories": [
        {
          "K6_to_K8_output_trajectory": "added_video",
          "N": 32,
          "historical_J_pair_cells": {
            "00": 22,
            "01": 1,
            "10": 6,
            "11": 3
          },
          "screen_J_lower_upper": [
            4,
            4
          ],
          "screen_preserved_full_hit_lower_upper": [
            4,
            4
          ]
        },
        {
          "K6_to_K8_output_trajectory": "other_retained_video",
          "N": 0,
          "historical_J_pair_cells": {
            "00": 0,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_evidence_other_plan",
          "N": 43,
          "historical_J_pair_cells": {
            "00": 40,
            "01": 2,
            "10": 1,
            "11": 0
          },
          "screen_J_lower_upper": [
            2,
            2
          ],
          "screen_preserved_full_hit_lower_upper": [
            2,
            2
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_prediction",
          "N": 212,
          "historical_J_pair_cells": {
            "00": 152,
            "01": 0,
            "10": 0,
            "11": 60
          },
          "screen_J_lower_upper": [
            60,
            60
          ],
          "screen_preserved_full_hit_lower_upper": [
            60,
            60
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_video_other_interval",
          "N": 1,
          "historical_J_pair_cells": {
            "00": 1,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        }
      ],
      "fit": "T4_S1_G-score",
      "public_K6_bank_sha256": {
        "E": "017ca560f8e860418a6b0a598aef5ea8ed6bc33657527ebaf7b3168d83788c29",
        "JOINT_H": "d36cfafc640ed5239282328b3592f0b6d3f6701c125b0e6623513d6026b13996",
        "NATIVE_A": "3c3c8e393f8d9ca976b4d1f2683bf7d38b9bbe3b12ac1d608a836dc36dbf982d",
        "NATIVE_J": "294f0836712fc63064fd3f9a41083a3bb924a523c4c24006497ac5669c1d74e9",
        "Z": "3794215e552aebcb557f6c28311f312dff6e7a5fa65680c31b79a85504eb02a5"
      },
      "public_K8_bank_sha256": {
        "E": "69150876d1796835692b095bae7c0fb603bfb6daf3bcc0b0442f8d9f1145aff0",
        "JOINT_H": "935782377c46a93c442f6efa470cd8270d886cdcb82bb330f75ffcd1b401f46e",
        "NATIVE_A": "95c2a2f96c22c7ed92e6e3e9219a9aedcb0205112365ee2b1130e5fd66b134d9",
        "NATIVE_J": "b9dd5add1805211479061904620457054139445ad8497fe9e42a0d5a4ec1b695",
        "Z": "8b3c848a0b24e61c170feb1f8185bcb46e5f0456f2ce86041a761b72482182de"
      },
      "tuple_matches": 288
    },
    {
      "categories": [
        {
          "K6_to_K8_output_trajectory": "added_video",
          "N": 33,
          "historical_J_pair_cells": {
            "00": 23,
            "01": 1,
            "10": 7,
            "11": 2
          },
          "screen_J_lower_upper": [
            3,
            3
          ],
          "screen_preserved_full_hit_lower_upper": [
            3,
            3
          ]
        },
        {
          "K6_to_K8_output_trajectory": "other_retained_video",
          "N": 1,
          "historical_J_pair_cells": {
            "00": 1,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_evidence_other_plan",
          "N": 26,
          "historical_J_pair_cells": {
            "00": 24,
            "01": 2,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            2,
            2
          ],
          "screen_preserved_full_hit_lower_upper": [
            2,
            2
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_prediction",
          "N": 226,
          "historical_J_pair_cells": {
            "00": 159,
            "01": 0,
            "10": 0,
            "11": 67
          },
          "screen_J_lower_upper": [
            67,
            67
          ],
          "screen_preserved_full_hit_lower_upper": [
            67,
            67
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_video_other_interval",
          "N": 2,
          "historical_J_pair_cells": {
            "00": 2,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        }
      ],
      "fit": "T4_S1_G-uniform",
      "public_K6_bank_sha256": {
        "E": "a143473b41953e58781bd103817e07943d670089c884ca9a2053893061edeb33",
        "JOINT_H": "babf6f2aab695941b9c32665c33738e4cce5d99fb0bd11c6deb0ac31fb5d25dc",
        "NATIVE_A": "bd6be0deaa675c445839b27c4b1aaa84768ec65efbd435a4b5c965836bfba725",
        "NATIVE_J": "7eccb1c35767735ae69db4d67dfa585c3a44e75260edf7e9e15fd604f0b0d06f",
        "Z": "eb42e375b0867603c19c0765bfa8c40dafb1f6b7983ff2655911a9cd5744956d"
      },
      "public_K8_bank_sha256": {
        "E": "d13ea4d8d50caba69bfdb92c9d308142644ead1b846e96a3e73ac0e9eb6e5901",
        "JOINT_H": "99af496358742a86fc0b56e7b9bdca53e927426c066e1cff559482c08daa4c3c",
        "NATIVE_A": "6b65c21c445c9b525da4fe6e450c00f621b1bc2307e1b756de3420193e467553",
        "NATIVE_J": "66c814a3523f2f3b960b266a34511c47f8ae9e33d6d4ec1195e82d12bd9d538b",
        "Z": "b738c7c75d63be3e20822d751abc3004fb7fd365cd632517dfd54e690c4d56c1"
      },
      "tuple_matches": 287
    },
    {
      "categories": [
        {
          "K6_to_K8_output_trajectory": "added_video",
          "N": 36,
          "historical_J_pair_cells": {
            "00": 29,
            "01": 0,
            "10": 6,
            "11": 1
          },
          "screen_J_lower_upper": [
            1,
            1
          ],
          "screen_preserved_full_hit_lower_upper": [
            1,
            1
          ]
        },
        {
          "K6_to_K8_output_trajectory": "other_retained_video",
          "N": 0,
          "historical_J_pair_cells": {
            "00": 0,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_evidence_other_plan",
          "N": 44,
          "historical_J_pair_cells": {
            "00": 41,
            "01": 3,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            3,
            3
          ],
          "screen_preserved_full_hit_lower_upper": [
            3,
            3
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_prediction",
          "N": 207,
          "historical_J_pair_cells": {
            "00": 133,
            "01": 0,
            "10": 0,
            "11": 74
          },
          "screen_J_lower_upper": [
            74,
            74
          ],
          "screen_preserved_full_hit_lower_upper": [
            74,
            74
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_video_other_interval",
          "N": 1,
          "historical_J_pair_cells": {
            "00": 1,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        }
      ],
      "fit": "T4_S2_G-score",
      "public_K6_bank_sha256": {
        "E": "f615e253aadbacd8a87bb152baf3e3320c452d61ec4582bab690f16488f87d9b",
        "JOINT_H": "dd90c55c43bd5ecd27012c5233b48f34d2a3f72731b6722f1e83539282daeded",
        "NATIVE_A": "59a300b548f7647374e123880d43d867b66cd8668414aef1f6119337546a9908",
        "NATIVE_J": "cd519c89e610cec990e084b80e9729c3de94768743d4d61e7377bec6b98e67fb",
        "Z": "572aedd16eb0e3d98f8e7bec60584f7901aa42f1be2545fd687b6bc59aa2e774"
      },
      "public_K8_bank_sha256": {
        "E": "fa4298fc96c3b21a9781f264485cfc5a4d6259e84dd7193edc72010883084b2c",
        "JOINT_H": "bf8e7f74ba16353f5bdeb1a4fc4a34bfa24d92206e243b33ebe82d6bb3672c20",
        "NATIVE_A": "43bfe6cf16605093f73e896cc38dd0da8b0eec08ddc972b9830bc76b7c1c47fd",
        "NATIVE_J": "4c6614d48c21532ac95cc7e83277525e60819a94aedfa61ea14e04aecd626e9a",
        "Z": "224f1adb0c399428dfbae6a6d050fc8c5044d81f3e6f2c36bf4980ff650b486a"
      },
      "tuple_matches": 288
    },
    {
      "categories": [
        {
          "K6_to_K8_output_trajectory": "added_video",
          "N": 34,
          "historical_J_pair_cells": {
            "00": 29,
            "01": 1,
            "10": 3,
            "11": 1
          },
          "screen_J_lower_upper": [
            2,
            2
          ],
          "screen_preserved_full_hit_lower_upper": [
            2,
            2
          ]
        },
        {
          "K6_to_K8_output_trajectory": "other_retained_video",
          "N": 1,
          "historical_J_pair_cells": {
            "00": 1,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_evidence_other_plan",
          "N": 57,
          "historical_J_pair_cells": {
            "00": 49,
            "01": 3,
            "10": 5,
            "11": 0
          },
          "screen_J_lower_upper": [
            2,
            4
          ],
          "screen_preserved_full_hit_lower_upper": [
            2,
            3
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_prediction",
          "N": 195,
          "historical_J_pair_cells": {
            "00": 123,
            "01": 0,
            "10": 0,
            "11": 72
          },
          "screen_J_lower_upper": [
            71,
            73
          ],
          "screen_preserved_full_hit_lower_upper": [
            71,
            72
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_video_other_interval",
          "N": 1,
          "historical_J_pair_cells": {
            "00": 1,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        }
      ],
      "fit": "T4_S2_G-uniform",
      "public_K6_bank_sha256": {
        "E": "b095fcae4d52099a3f9b5f464f92c279be6577f1907068e92415e0df18c5d73f",
        "JOINT_H": "5c1b1e53d320c5fa8800a4e8644a569f7018a74796483574e6f8bfa65adfaa66",
        "NATIVE_A": "823d9d8ca061c60daca4bc7547d19bb036b8482da27690c7f646f9a66490d279",
        "NATIVE_J": "dd0933463d5c1f1b93529b50bfa06c0f8587e1f311ae169ffe1bfa7ab484c7fe",
        "Z": "ac4c8f8ac713549d0f510eb8324b7eccd7c137b3715616712743fc6c68cc1311"
      },
      "public_K8_bank_sha256": {
        "E": "9283804d0f238569be677a61d4361cf4ce24890fdb476e732d0ddd0a9898decc",
        "JOINT_H": "19d0c7af929365bc7a4f93b0422df617ea9dbbaf619e3e9860f0cd7c15671e2c",
        "NATIVE_A": "afdfb9977a1969514864bf9a78e5138674ebb560be7415b539fbf30a03fb4c7e",
        "NATIVE_J": "c4c5b38cd1dc4eb43b596c922941f5641dbe4f4bce4f2489bafe048de278a4d6",
        "Z": "100239d3d4301711e2f953d4a11785b589e17b790e036eac8d34e4a19c59c687"
      },
      "tuple_matches": 286
    },
    {
      "categories": [
        {
          "K6_to_K8_output_trajectory": "added_video",
          "N": 28,
          "historical_J_pair_cells": {
            "00": 20,
            "01": 3,
            "10": 4,
            "11": 1
          },
          "screen_J_lower_upper": [
            4,
            4
          ],
          "screen_preserved_full_hit_lower_upper": [
            4,
            4
          ]
        },
        {
          "K6_to_K8_output_trajectory": "other_retained_video",
          "N": 1,
          "historical_J_pair_cells": {
            "00": 1,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_evidence_other_plan",
          "N": 40,
          "historical_J_pair_cells": {
            "00": 38,
            "01": 1,
            "10": 1,
            "11": 0
          },
          "screen_J_lower_upper": [
            1,
            1
          ],
          "screen_preserved_full_hit_lower_upper": [
            1,
            1
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_prediction",
          "N": 219,
          "historical_J_pair_cells": {
            "00": 151,
            "01": 0,
            "10": 0,
            "11": 68
          },
          "screen_J_lower_upper": [
            66,
            70
          ],
          "screen_preserved_full_hit_lower_upper": [
            66,
            68
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_video_other_interval",
          "N": 0,
          "historical_J_pair_cells": {
            "00": 0,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        }
      ],
      "fit": "T4_S3_G-score",
      "public_K6_bank_sha256": {
        "E": "4e8bf98bc59c2e0bd94c64f85ee92fc4c96f68500b5aacaba40af1ab4ca6a439",
        "JOINT_H": "337f45208a4c5bd8ebc516de9142ff49d0985eed472fc0d2c4773f82aeaba8f1",
        "NATIVE_A": "8c53e90b4c1695a92a692963c0b658633c0fa1be794caa3ed8a83a5ff537710f",
        "NATIVE_J": "5a74e60c00aa389fe18d4d7336c5787eb934c3f8b2fbb3a9dbb1213365ad1951",
        "Z": "dbd80317a9ee107e1e7cc977288a959a8190a6ad9da6901e571107c506418bf4"
      },
      "public_K8_bank_sha256": {
        "E": "a184788861b6e4760fe1a51013406e85b13f84e903dd73e383909e438ab7fe3c",
        "JOINT_H": "8dc6da5a9807cafbbcc5facd03195a574a81f00286c9602fbeef494fe84b278f",
        "NATIVE_A": "e67659287dd093dcc44f8e2cac85ee3aac8d1e52bbc6a38da0293a2152dfede6",
        "NATIVE_J": "2fe245c0daafb4b9de50a842ca3499c75663ea0d961347fa780e2a3e8d442d41",
        "Z": "634c99b5b1524f0ad2013e0213eb777f80a7f93214420d73a8750556cc63e6f2"
      },
      "tuple_matches": 286
    },
    {
      "categories": [
        {
          "K6_to_K8_output_trajectory": "added_video",
          "N": 39,
          "historical_J_pair_cells": {
            "00": 32,
            "01": 4,
            "10": 3,
            "11": 0
          },
          "screen_J_lower_upper": [
            3,
            5
          ],
          "screen_preserved_full_hit_lower_upper": [
            3,
            4
          ]
        },
        {
          "K6_to_K8_output_trajectory": "other_retained_video",
          "N": 0,
          "historical_J_pair_cells": {
            "00": 0,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_evidence_other_plan",
          "N": 45,
          "historical_J_pair_cells": {
            "00": 40,
            "01": 2,
            "10": 3,
            "11": 0
          },
          "screen_J_lower_upper": [
            2,
            2
          ],
          "screen_preserved_full_hit_lower_upper": [
            2,
            2
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_prediction",
          "N": 203,
          "historical_J_pair_cells": {
            "00": 135,
            "01": 0,
            "10": 0,
            "11": 68
          },
          "screen_J_lower_upper": [
            68,
            68
          ],
          "screen_preserved_full_hit_lower_upper": [
            68,
            68
          ]
        },
        {
          "K6_to_K8_output_trajectory": "same_video_other_interval",
          "N": 1,
          "historical_J_pair_cells": {
            "00": 1,
            "01": 0,
            "10": 0,
            "11": 0
          },
          "screen_J_lower_upper": [
            0,
            0
          ],
          "screen_preserved_full_hit_lower_upper": [
            0,
            0
          ]
        }
      ],
      "fit": "T4_S3_G-uniform",
      "public_K6_bank_sha256": {
        "E": "360464be56e36f47b7ea99b5eb2a63d7f1a34aee139a10646ad30f3bfbdf62dd",
        "JOINT_H": "8e7048edebed5ee44930e56fd87bf342d1773a3dd5f062b521f7fd39a8e106f0",
        "NATIVE_A": "001fdc9856f5716668468bde3d196c53f798b5b0de17cce7ebe71e3f1e001799",
        "NATIVE_J": "2ed86dbf882d3af538063ea1ba4b7edd78d3771326242a1501184ada497abb6a",
        "Z": "12d1f5db59f1c2c087be318acd9e5a0ed8e1bbd60375c45bf79c5946694cf110"
      },
      "public_K8_bank_sha256": {
        "E": "99baf1e49ec20be5715f4cc503ae8d14ea33ae54d0b58ca57ce93072f4f04a52",
        "JOINT_H": "ee5c733e7e9f1293ff76ea04f682561c10bcc4c6d14f70937971b694119f4be4",
        "NATIVE_A": "9f4f8c8c850ee7476ebbe0dcf32fb3135388fa9f338932cc2a8ba6605f108e47",
        "NATIVE_J": "dfa5b4956747481d766c1621bb199c4c571aa89ba023d7a950e1ecf09981f2ec",
        "Z": "9f32245f63ad54e54b6945b1c09e8c51160dabe6149679c7197ea6842fb89401"
      },
      "tuple_matches": 287
    }
  ],
  "fixed_original_reference_policy": "finite R8, same witness matches video, I16 interval at IoU >= 0.5 and full plan",
  "full_blocks": 68,
  "full_replay_sha256": "bc1f939b965b1a728c8ec0b703c485aa096140792eb6f4c81cf540291f636d54",
  "pair_cell_axes": [
    "full K6 CM",
    "full K8 CM"
  ],
  "pair_cell_order": [
    "00",
    "01",
    "10",
    "11"
  ],
  "positions": 2304,
  "schema": "CVSPP_K8_CEILING_SCREEN_J_BOUNDS/1",
  "scope": "First frozen NIV four-action K8 draw; eight fits each reuse the same 288 exposed validation cases",
  "screen_blocks": 17,
  "screen_same_full_output": 2298,
  "source_sha256": {
    "ROOT_COMPATIBLE_MASS_CANDIDATE_SIZE_RECOUNT_001.json": "c598b5f7e7082e8a94dcac003b796574dc15e359a4ebac6baf6886f9988b2a99",
    "ROOT_R22_JOINT_TRANSITION_BREAKDOWN_001.json": "a8e0e40e9c6642cfc0dededa7f5eb5bc69e42cf5c2b868c1860606a2bf7a9a82",
    "ROOT_R22_JOINT_TRANSITION_BREAKDOWN_ADOPTION_001.json": "dc70b99d1638a7bde863f9c149db62f888d58b1b6480cc93de27cbe4262fad9e",
    "r571_candidate_pool_20261124_001/paired/verify.py": "46481d422aae6c55a830d79ceef18335bf61b8ea4a6289a791686f9119294397",
    "r571_candidate_pool_20261124_001/static_screen/replay_k8.py": "851253b7fdc6e4751e1d5c1876988a9c4eb2b6184f95ce0d20bb6ac52c2adf0f"
  },
  "truthfully_observed": {
    "model_or_gpu_calls": 0,
    "raw_reference_or_test_reads": 0,
    "scored_screen_outputs": 0
  }
}


==> data/niv_temperature_map_bound.json <==
{
  "condition": "Historical nominal CM is the same tuple as the numerical eta=1 readout. Archived R057 direct sealed-row bridge remains separately scoped.",
  "derivation": "With fixed references only a changed complete tuple can change J. Upper-bound gains by the changed tuple count.",
  "models": {
    "canonical": {
      "historical_CM_J": 321,
      "historical_MAP_J": 264,
      "nominal_CM_min_lead_vs_any_one_fixed_tested_MAP_temperature": 28,
      "tested_MAP_J_bounds": {
        "0.5": [
          261,
          267
        ],
        "1.0": [
          264,
          264
        ],
        "2.0": [
          251,
          277
        ],
        "4.0": [
          235,
          293
        ]
      }
    },
    "finite": {
      "historical_CM_J": 604,
      "historical_MAP_J": 474,
      "nominal_CM_min_lead_vs_any_one_fixed_tested_MAP_temperature": 101,
      "tested_MAP_J_bounds": {
        "0.5": [
          471,
          477
        ],
        "1.0": [
          474,
          474
        ],
        "2.0": [
          461,
          487
        ],
        "4.0": [
          445,
          503
        ]
      }
    }
  },
  "schema": "CVSPP_NIV_TEMPERATURE_MAP_BOUND/1",
  "scope": "all 2304 state-case positions on eight frozen heads reusing the 288 exposed NIV T4 cases",
  "source_aggregate_sha256": "17e4dfc3db592007efece352fe66629afb9cefde21f96dd0f73da65ca3eca65c",
  "source_sha256": {
    "ROOT_WITNESS_SCORES_INDEPENDENT_RECOUNT_001.json": "0fa8ca4412d07079d584b81f4d9fd0c0174a55d28136c4278d19b0d521d63204",
    "r308_gpu_temperature_001/RESULT_001.json": "c63bf71f13f6215741e7c30a718ca17424e97a7b00f955fb4b9e2ec0c6c274eb",
    "r308_gpu_temperature_001/experiment.py": "f0b7974d1419244669924e030b81d52d34d0ea8aaea1f849487795f7facbfa47",
    "r368_eval_admission_001/RECEIPT_001.json": "1979fd8fcb19ea0671da6261cfa3e832008ce75d8705420855369a6c4cbe024d",
    "r460_fixed_support_001/run_forward/STDOUT.json": "ddfda221f8f24a769d2340f7038e3eaebacac7729efc6082b239dd29f8e8ecf2",
    "r460_fixed_support_001/worker.py": "45a2ea0eb758d9ae9c8aca4a64f4cfc7b981c2dc50cbe4efb435e38625a89fd8",
    "r570_pooling_same_reference_20261124_001/numeric/RESULT_001.json": "134792ff5058df8cc0666f22df192e7cedb9911eaf1db8bd0eac6f9634f363c2",
    "staged_r16_t4_cutoff_scoring_001/ROOT_R16_CUTOFF_REFERENCE_SCORE_R057_001.json": "d6f66fb2c879568cff2d07409e9980709fd45edbe211b1b59d9ba9b6afec9645"
  }
}


==> data/niv_visual_attribution.json <==
{
  "canonical_analysis": {
    "all_G_only_construction_joint": 80,
    "both_construction_joint": 4,
    "bound_rule": "On a position where both arms predict the unique construction plan, J coincides with video-and-interval correctness. Both VP counts identify the common construction video and plan subset. Let a seed have G-only J = g, Q-only J = q, both J = b, both VP = v, and G-only P = p. At most v\u2212b exclusive J outcomes can be attributed to the interval on the common construction video, with G-only capped by g and Q-only capped by q. G-only J with Q on a different video and both plans correct is at least max(0,g\u2212p\u2212(v\u2212b)); its signed net against the reverse is at least this floor minus q. The certificate checks both endpoints under all two-arm canonical and finite V/P/VP/VI/J paired counts in each seed.",
    "certificate_sha256": "04615f5901cf67e9a89dc0ca3f88aabf85f570e2f4f95ff284a1d0f0bffa4a91",
    "exact_query_seen_positions": 795,
    "matching_both_P_positions": 381,
    "matching_both_VP_positions": 31,
    "pooled": {
      "same_plan_G_only_joint_with_Q_wrong_video": [
        17,
        80
      ],
      "same_plan_different_video_correctness_net_joint": [
        2,
        80
      ],
      "same_plan_net_joint": [
        29,
        80
      ],
      "same_video_and_plan_net_interval": [
        -10,
        27
      ]
    },
    "schema": "CVSPP_R575_SAME_PLAN_ATTRIBUTION/1",
    "scope": "NIV T4 exposed VALID; literal query seen in either TRAIN horizon; three separate matched E100 fits per arm; construction reference and original Joint MAP",
    "seed_results": [
      {
        "all_G_only_construction_joint": 22,
        "both_construction_joint": 0,
        "both_match_construction_plan": 125,
        "both_match_construction_video_and_plan": 10,
        "canonical_outcome_bounds": {
          "same_plan_G_only_joint_with_Q_wrong_video": [
            2,
            22
          ],
          "same_plan_different_video_correctness_net_joint": [
            0,
            22
          ],
          "same_plan_net_joint": [
            10,
            22
          ],
          "same_video_and_plan_net_interval": [
            -2,
            10
          ]
        },
        "exact_query_seen": 265,
        "seed": 0
      },
      {
        "all_G_only_construction_joint": 26,
        "both_construction_joint": 2,
        "both_match_construction_plan": 128,
        "both_match_construction_video_and_plan": 8,
        "canonical_outcome_bounds": {
          "same_plan_G_only_joint_with_Q_wrong_video": [
            9,
            26
          ],
          "same_plan_different_video_correctness_net_joint": [
            -2,
            26
          ],
          "same_plan_net_joint": [
            4,
            26
          ],
          "same_video_and_plan_net_interval": [
            -6,
            6
          ]
        },
        "exact_query_seen": 265,
        "seed": 1
      },
      {
        "all_G_only_construction_joint": 32,
        "both_construction_joint": 2,
        "both_match_construction_plan": 128,
        "both_match_construction_video_and_plan": 13,
        "canonical_outcome_bounds": {
          "same_plan_G_only_joint_with_Q_wrong_video": [
            6,
            32
          ],
          "same_plan_different_video_correctness_net_joint": [
            4,
            32
          ],
          "same_plan_net_joint": [
            15,
            32
          ],
          "same_video_and_plan_net_interval": [
            -2,
            11
          ]
        },
        "exact_query_seen": 265,
        "seed": 2
      }
    ],
    "sharpness_scope": "Metric-state allocations matching both reference policies at every reported two-arm metric and seed. Other arms and cross-seed case identities are outside the constraints.",
    "source_receipt_sha256": "32efbaffd2946088f3f7c90e76098425cab615f25334b4af5fe92635a81a32ae",
    "source_sha256": "4956f54b057e5bd0890388c86b29351b9c527020dbbb353ffedccea55454a0d1"
  },
  "cell_order": [
    "neither",
    "Q_only",
    "G_only",
    "both"
  ],
  "certificate_encoding": "States enumerate Q outer and G inner. Each arm enumerates feasible construction signatures outer and finite signatures inner, each with lexicographically ascending Boolean (V,P,VP,VI,J). Drop pairs without construction-to-finite inclusion. A certificate allocates nonnegative integer counts to zero-based state indices. Row order for the dual is construction then finite, then V,P,VP,VI,J, then four ordered cells. A min certificate uses the named objective, max uses its negative.",
  "derivation": "Enumerate nonnegative integer counts of each pair of arm states. Each arm records (V,P,VP,VI,J) under each policy. VI implies V; VP implies both V and P; J implies VI and VP. Under construction scoring, VP=V*P and J=VI*P. Construction successes imply finite successes axis by axis. Match the released margins per fit. A retained G-only gain requires both construction P passes, G construction J pass, and Q finite J fail. Both construction VP passes define the 31 positions with one common video and plan. Their net J equals the difference in interval hits.",
  "paired_marginals": {
    "Omega_ann/J_half": [
      [
        210,
        3,
        51,
        1
      ],
      [
        206,
        17,
        35,
        7
      ],
      [
        198,
        4,
        57,
        6
      ]
    ],
    "Omega_ann/P": [
      [
        98,
        21,
        11,
        135
      ],
      [
        101,
        16,
        11,
        137
      ],
      [
        92,
        16,
        18,
        139
      ]
    ],
    "Omega_ann/V": [
      [
        83,
        50,
        65,
        67
      ],
      [
        87,
        45,
        69,
        64
      ],
      [
        79,
        44,
        70,
        72
      ]
    ],
    "Omega_ann/VIoU_half": [
      [
        175,
        11,
        77,
        2
      ],
      [
        170,
        25,
        62,
        8
      ],
      [
        166,
        11,
        80,
        8
      ]
    ],
    "Omega_ann/VP": [
      [
        161,
        20,
        38,
        46
      ],
      [
        160,
        25,
        40,
        40
      ],
      [
        151,
        20,
        47,
        47
      ]
    ],
    "canonical/J_half": [
      [
        241,
        2,
        22,
        0
      ],
      [
        226,
        11,
        26,
        2
      ],
      [
        229,
        2,
        32,
        2
      ]
    ],
    "canonical/P": [
      [
        113,
        17,
        10,
        125
      ],
      [
        115,
        11,
        11,
        128
      ],
      [
        109,
        13,
        15,
        128
      ]
    ],
    "canonical/V": [
      [
        136,
        54,
        55,
        20
      ],
      [
        130,
        47,
        71,
        17
      ],
      [
        125,
        53,
        66,
        21
      ]
    ],
    "canonical/VIoU_half": [
      [
        217,
        6,
        41,
        1
      ],
      [
        197,
        19,
        47,
        2
      ],
      [
        204,
        7,
        50,
        4
      ]
    ],
    "canonical/VP": [
      [
        201,
        25,
        29,
        10
      ],
      [
        193,
        24,
        40,
        8
      ],
      [
        189,
        24,
        39,
        13
      ]
    ]
  },
  "reference_persistence": {
    "distinct_cases_with_any_fit_retained_gain": [
      13,
      80
    ],
    "fit_case_positions": 795,
    "per_fit": [
      {
        "construction_both_plan_passes": [
          125,
          125
        ],
        "construction_gain": [
          12,
          22
        ],
        "construction_gain_erased": [
          0,
          1
        ],
        "construction_loss": [
          0,
          2
        ],
        "construction_net": [
          10,
          22
        ],
        "finite_gain_added": [
          8,
          30
        ],
        "gain_survives_both_policies": [
          11,
          22
        ],
        "loss_survives_both_policies": [
          0,
          2
        ],
        "net_survives_both_policies": [
          9,
          22
        ],
        "same_subset_finite_net": [
          27,
          51
        ]
      },
      {
        "construction_both_plan_passes": [
          128,
          128
        ],
        "construction_gain": [
          15,
          26
        ],
        "construction_gain_erased": [
          0,
          5
        ],
        "construction_loss": [
          0,
          11
        ],
        "construction_net": [
          4,
          26
        ],
        "finite_gain_added": [
          0,
          14
        ],
        "gain_survives_both_policies": [
          10,
          26
        ],
        "loss_survives_both_policies": [
          0,
          11
        ],
        "net_survives_both_policies": [
          -1,
          26
        ],
        "same_subset_finite_net": [
          -2,
          35
        ]
      },
      {
        "construction_both_plan_passes": [
          128,
          128
        ],
        "construction_gain": [
          17,
          32
        ],
        "construction_gain_erased": [
          0,
          4
        ],
        "construction_loss": [
          0,
          2
        ],
        "construction_net": [
          15,
          32
        ],
        "finite_gain_added": [
          0,
          29
        ],
        "gain_survives_both_policies": [
          13,
          32
        ],
        "loss_survives_both_policies": [
          0,
          2
        ],
        "net_survives_both_policies": [
          11,
          32
        ],
        "same_subset_finite_net": [
          24,
          57
        ]
      }
    ],
    "pooled": {
      "construction_both_plan_passes": [
        381,
        381
      ],
      "construction_gain": [
        44,
        80
      ],
      "construction_gain_erased": [
        0,
        10
      ],
      "construction_loss": [
        0,
        15
      ],
      "construction_net": [
        29,
        80
      ],
      "finite_gain_added": [
        8,
        73
      ],
      "gain_survives_both_policies": [
        34,
        80
      ],
      "loss_survives_both_policies": [
        0,
        15
      ],
      "net_survives_both_policies": [
        19,
        80
      ],
      "same_subset_finite_net": [
        49,
        143
      ]
    },
    "reused_cases": 265
  },
  "reference_persistence_certificates": {
    "0": {
      "construction_net": {
        "high": {
          "allocations": [
            [
              0,
              64
            ],
            [
              22,
              11
            ],
            [
              75,
              9
            ],
            [
              270,
              9
            ],
            [
              279,
              10
            ],
            [
              280,
              10
            ],
            [
              283,
              1
            ],
            [
              284,
              30
            ],
            [
              286,
              6
            ],
            [
              299,
              7
            ],
            [
              309,
              12
            ],
            [
              386,
              17
            ],
            [
              389,
              4
            ],
            [
              449,
              1
            ],
            [
              451,
              10
            ],
            [
              459,
              1
            ],
            [
              472,
              8
            ],
            [
              480,
              1
            ],
            [
              510,
              2
            ],
            [
              512,
              3
            ],
            [
              582,
              9
            ],
            [
              660,
              5
            ],
            [
              789,
              19
            ],
            [
              809,
              10
            ],
            [
              822,
              3
            ],
            [
              852,
              1
            ],
            [
              889,
              1
            ],
            [
              892,
              1
            ]
          ],
          "dual": [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          "minimum": -22
        },
        "low": {
          "allocations": [
            [
              0,
              44
            ],
            [
              15,
              16
            ],
            [
              22,
              2
            ],
            [
              30,
              4
            ],
            [
              82,
              18
            ],
            [
              270,
              17
            ],
            [
              279,
              18
            ],
            [
              280,
              10
            ],
            [
              283,
              7
            ],
            [
              284,
              30
            ],
            [
              309,
              3
            ],
            [
              372,
              3
            ],
            [
              386,
              7
            ],
            [
              389,
              11
            ],
            [
              449,
              1
            ],
            [
              450,
              14
            ],
            [
              451,
              11
            ],
            [
              599,
              9
            ],
            [
              660,
              4
            ],
            [
              719,
              1
            ],
            [
              789,
              18
            ],
            [
              806,
              10
            ],
            [
              822,
              4
            ],
            [
              852,
              1
            ],
            [
              880,
              2
            ]
          ],
          "dual": [
            "0",
            "0",
            "0",
            "0",
            "1",
            "1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "-2",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          "minimum": 10
        }
      },
      "gain_survives_both_policies": {
        "high": {
          "allocations": [
            [
              0,
              65
            ],
            [
              22,
              10
            ],
            [
              75,
              9
            ],
            [
              270,
              10
            ],
            [
              279,
              8
            ],
            [
              280,
              10
            ],
            [
              282,
              8
            ],
            [
              284,
              22
            ],
            [
              286,
              7
            ],
            [
              298,
              7
            ],
            [
              299,
              1
            ],
            [
              309,
              13
            ],
            [
              389,
              21
            ],
            [
              451,
              11
            ],
            [
              472,
              9
            ],
            [
              510,
              2
            ],
            [
              512,
              2
            ],
            [
              582,
              10
            ],
            [
              660,
              4
            ],
            [
              682,
              1
            ],
            [
              789,
              17
            ],
            [
              806,
              10
            ],
            [
              822,
              4
            ],
            [
              849,
              2
            ],
            [
              879,
              1
            ],
            [
              884,
              1
            ]
          ],
          "dual": [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          "minimum": -22
        },
        "low": {
          "allocations": [
            [
              0,
              48
            ],
            [
              15,
              1
            ],
            [
              22,
              19
            ],
            [
              75,
              15
            ],
            [
              89,
              1
            ],
            [
              270,
              17
            ],
            [
              279,
              18
            ],
            [
              280,
              8
            ],
            [
              283,
              6
            ],
            [
              284,
              30
            ],
            [
              299,
              1
            ],
            [
              309,
              6
            ],
            [
              372,
              3
            ],
            [
              386,
              15
            ],
            [
              389,
              1
            ],
            [
              446,
              1
            ],
            [
              449,
              1
            ],
            [
              450,
              9
            ],
            [
              451,
              10
            ],
            [
              480,
              1
            ],
            [
              512,
              4
            ],
            [
              576,
              1
            ],
            [
              599,
              9
            ],
            [
              660,
              4
            ],
            [
              682,
              1
            ],
            [
              789,
              20
            ],
            [
              807,
              1
            ],
            [
              809,
              9
            ],
            [
              822,
              3
            ],
            [
              882,
              2
            ]
          ],
          "dual": [
            "0",
            "0",
            "0",
            "0",
            "1",
            "1",
            "0",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1"
          ],
          "minimum": 11
        }
      }
    },
    "1": {
      "construction_net": {
        "high": {
          "allocations": [
            [
              0,
              38
            ],
            [
              9,
              11
            ],
            [
              15,
              17
            ],
            [
              22,
              14
            ],
            [
              30,
              14
            ],
            [
              279,
              24
            ],
            [
              280,
              10
            ],
            [
              282,
              5
            ],
            [
              283,
              6
            ],
            [
              284,
              9
            ],
            [
              299,
              8
            ],
            [
              329,
              12
            ],
            [
              369,
              11
            ],
            [
              386,
              20
            ],
            [
              432,
              2
            ],
            [
              450,
              17
            ],
            [
              472,
              7
            ],
            [
              660,
              8
            ],
            [
              792,
              3
            ],
            [
              809,
              6
            ],
            [
              822,
              1
            ],
            [
              849,
              3
            ],
            [
              853,
              1
            ],
            [
              854,
              5
            ],
            [
              871,
              6
            ],
            [
              874,
              3
            ],
            [
              885,
              2
            ],
            [
              899,
              2
            ]
          ],
          "dual": [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          "minimum": -26
        },
        "low": {
          "allocations": [
            [
              0,
              42
            ],
            [
              15,
              18
            ],
            [
              22,
              3
            ],
            [
              29,
              11
            ],
            [
              30,
              13
            ],
            [
              60,
              6
            ],
            [
              165,
              1
            ],
            [
              272,
              2
            ],
            [
              279,
              32
            ],
            [
              280,
              11
            ],
            [
              283,
              15
            ],
            [
              295,
              9
            ],
            [
              329,
              5
            ],
            [
              370,
              9
            ],
            [
              386,
              20
            ],
            [
              449,
              4
            ],
            [
              450,
              15
            ],
            [
              472,
              9
            ],
            [
              660,
              8
            ],
            [
              792,
              2
            ],
            [
              794,
              4
            ],
            [
              809,
              6
            ],
            [
              849,
              5
            ],
            [
              853,
              1
            ],
            [
              854,
              1
            ],
            [
              879,
              11
            ],
            [
              899,
              2
            ]
          ],
          "dual": [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          "minimum": 4
        }
      },
      "gain_survives_both_policies": {
        "high": {
          "allocations": [
            [
              0,
              47
            ],
            [
              9,
              11
            ],
            [
              15,
              19
            ],
            [
              22,
              4
            ],
            [
              30,
              13
            ],
            [
              270,
              1
            ],
            [
              279,
              15
            ],
            [
              280,
              19
            ],
            [
              283,
              7
            ],
            [
              295,
              8
            ],
            [
              297,
              4
            ],
            [
              298,
              1
            ],
            [
              299,
              7
            ],
            [
              329,
              13
            ],
            [
              369,
              17
            ],
            [
              386,
              11
            ],
            [
              387,
              4
            ],
            [
              450,
              15
            ],
            [
              472,
              8
            ],
            [
              572,
              1
            ],
            [
              660,
              8
            ],
            [
              786,
              1
            ],
            [
              809,
              6
            ],
            [
              820,
              1
            ],
            [
              849,
              5
            ],
            [
              854,
              5
            ],
            [
              862,
              1
            ],
            [
              882,
              11
            ],
            [
              899,
              2
            ]
          ],
          "dual": [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          "minimum": -26
        },
        "low": {
          "allocations": [
            [
              0,
              30
            ],
            [
              15,
              19
            ],
            [
              22,
              12
            ],
            [
              29,
              11
            ],
            [
              30,
              14
            ],
            [
              60,
              8
            ],
            [
              275,
              2
            ],
            [
              279,
              43
            ],
            [
              284,
              14
            ],
            [
              296,
              11
            ],
            [
              329,
              4
            ],
            [
              369,
              12
            ],
            [
              370,
              6
            ],
            [
              386,
              4
            ],
            [
              387,
              5
            ],
            [
              420,
              1
            ],
            [
              449,
              5
            ],
            [
              450,
              16
            ],
            [
              472,
              8
            ],
            [
              660,
              8
            ],
            [
              786,
              7
            ],
            [
              809,
              6
            ],
            [
              820,
              1
            ],
            [
              850,
              4
            ],
            [
              862,
              1
            ],
            [
              882,
              11
            ],
            [
              899,
              2
            ]
          ],
          "dual": [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1"
          ],
          "minimum": 10
        }
      }
    },
    "2": {
      "construction_net": {
        "high": {
          "allocations": [
            [
              0,
              59
            ],
            [
              4,
              5
            ],
            [
              22,
              13
            ],
            [
              75,
              10
            ],
            [
              270,
              7
            ],
            [
              279,
              13
            ],
            [
              280,
              1
            ],
            [
              284,
              27
            ],
            [
              286,
              4
            ],
            [
              297,
              1
            ],
            [
              298,
              1
            ],
            [
              299,
              18
            ],
            [
              309,
              13
            ],
            [
              386,
              16
            ],
            [
              449,
              3
            ],
            [
              451,
              7
            ],
            [
              459,
              6
            ],
            [
              472,
              5
            ],
            [
              512,
              3
            ],
            [
              582,
              9
            ],
            [
              662,
              5
            ],
            [
              765,
              1
            ],
            [
              772,
              1
            ],
            [
              789,
              17
            ],
            [
              809,
              11
            ],
            [
              822,
              4
            ],
            [
              849,
              1
            ],
            [
              877,
              1
            ],
            [
              895,
              1
            ],
            [
              899,
              2
            ]
          ],
          "dual": [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          "minimum": -32
        },
        "low": {
          "allocations": [
            [
              0,
              50
            ],
            [
              22,
              20
            ],
            [
              75,
              10
            ],
            [
              89,
              7
            ],
            [
              270,
              8
            ],
            [
              279,
              21
            ],
            [
              280,
              7
            ],
            [
              282,
              9
            ],
            [
              284,
              29
            ],
            [
              286,
              2
            ],
            [
              288,
              3
            ],
            [
              309,
              1
            ],
            [
              386,
              7
            ],
            [
              389,
              13
            ],
            [
              449,
              4
            ],
            [
              450,
              7
            ],
            [
              451,
              11
            ],
            [
              512,
              6
            ],
            [
              599,
              6
            ],
            [
              660,
              5
            ],
            [
              719,
              2
            ],
            [
              789,
              20
            ],
            [
              806,
              9
            ],
            [
              822,
              2
            ],
            [
              852,
              2
            ],
            [
              896,
              2
            ],
            [
              899,
              2
            ]
          ],
          "dual": [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          "minimum": 15
        }
      },
      "gain_survives_both_policies": {
        "high": {
          "allocations": [
            [
              0,
              60
            ],
            [
              15,
              4
            ],
            [
              16,
              5
            ],
            [
              22,
              18
            ],
            [
              270,
              13
            ],
            [
              279,
              6
            ],
            [
              280,
              18
            ],
            [
              284,
              25
            ],
            [
              309,
              1
            ],
            [
              329,
              22
            ],
            [
              386,
              17
            ],
            [
              434,
              2
            ],
            [
              451,
              6
            ],
            [
              459,
              10
            ],
            [
              489,
              2
            ],
            [
              512,
              3
            ],
            [
              582,
              3
            ],
            [
              589,
              6
            ],
            [
              660,
              5
            ],
            [
              774,
              2
            ],
            [
              789,
              18
            ],
            [
              806,
              1
            ],
            [
              809,
              10
            ],
            [
              822,
              2
            ],
            [
              849,
              2
            ],
            [
              884,
              2
            ],
            [
              899,
              2
            ]
          ],
          "dual": [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0"
          ],
          "minimum": -32
        },
        "low": {
          "allocations": [
            [
              0,
              49
            ],
            [
              22,
              18
            ],
            [
              75,
              11
            ],
            [
              89,
              9
            ],
            [
              270,
              9
            ],
            [
              279,
              21
            ],
            [
              280,
              10
            ],
            [
              282,
              4
            ],
            [
              284,
              29
            ],
            [
              286,
              4
            ],
            [
              297,
              1
            ],
            [
              299,
              4
            ],
            [
              309,
              3
            ],
            [
              386,
              15
            ],
            [
              446,
              2
            ],
            [
              449,
              2
            ],
            [
              450,
              7
            ],
            [
              451,
              9
            ],
            [
              472,
              2
            ],
            [
              512,
              3
            ],
            [
              576,
              5
            ],
            [
              599,
              4
            ],
            [
              660,
              5
            ],
            [
              749,
              2
            ],
            [
              789,
              20
            ],
            [
              809,
              9
            ],
            [
              822,
              2
            ],
            [
              869,
              2
            ],
            [
              882,
              2
            ],
            [
              899,
              2
            ]
          ],
          "dual": [
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "1",
            "1",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "0",
            "-1"
          ],
          "minimum": 13
        }
      }
    }
  },
  "related_evidence": [
    "data/niv_same_plan.json",
    "data/table4a_linked_bounds.json"
  ],
  "schema": "CVSPP_NIV_VISUAL_ATTRIBUTION/1",
  "scope": "NIV T4 exposed VALID; literal query seen in either TRAIN horizon; three separate matched E100 fits per arm; construction reference and original Joint MAP",
  "source_sha256": "4956f54b057e5bd0890388c86b29351b9c527020dbbb353ffedccea55454a0d1"
}


==> data/niv_visual_support_overlap.json <==
{
  "schema_version": 1,
  "title": "Common visual support on NIV validation",
  "scope": "Fixed epoch-100 joint MAP predictions from separately fitted G-score, G-uniform, W-score, and query-only conditions. Each seed reuses the same validation cases for its plan length.",
  "unit": "One seed and case combination.",
  "denominator": "Under the finite I16 reference rule, G-score passes the joint criterion and query-only fails it.",
  "joint_criterion": "At least one reference supports the predicted video and complete plan and has temporal IoU of at least 0.5 with the predicted interval. Each condition may have a different supporting reference.",
  "visual_support_overlap": "Within the stated denominator, G-uniform and W-score also pass the finite-reference joint criterion. A finite reference supports the query-only complete plan, and no finite reference supports both its selected video and its interval at temporal IoU of at least 0.5.",
  "lower_bound_calculation": "Within each seed and exact-query training-overlap stratum, let g be the denominator count. Let a be the lower bound for positions where all three visual conditions pass and b the lower bound for positions where the query-only complete plan passes and its video–interval pair fails. The intersection has at least max(0, a + b - g) positions. Sum these floors across strata and seeds within each plan length. Positive floors occur in strata whose exact query appears in at least one training roster.",
  "paired_reference_overlap": "Of all seed–case positions for the plan length, at least this many have all three visual conditions pass and query-only fail under both the finite I16 and canonical reference rules. This count concerns the joint criterion under both rules.",
  "counts": [
    {
      "plan_steps": 3,
      "all_seed_case_positions": 999,
      "g_score_joint_pass_query_only_joint_fail_finite": 229,
      "visual_support_overlap_at_least": 123,
      "paired_reference_overlap_at_least": 46
    },
    {
      "plan_steps": 4,
      "all_seed_case_positions": 864,
      "g_score_joint_pass_query_only_joint_fail_finite": 144,
      "visual_support_overlap_at_least": 41,
      "paired_reference_overlap_at_least": 32
    }
  ]
}


==> data/niv_width_modes.json <==
{
  "archived": {
    "16->32": {
      "positions_requiring_at_least_one_changed_old_mode": 57,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 57
    },
    "16->45": {
      "positions_requiring_at_least_one_changed_old_mode": 50,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 50
    },
    "32->45": {
      "positions_requiring_at_least_one_changed_old_mode": 41,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 41
    },
    "4->16": {
      "positions_requiring_at_least_one_changed_old_mode": 64,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 64
    },
    "4->32": {
      "positions_requiring_at_least_one_changed_old_mode": 64,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 64
    },
    "4->45": {
      "positions_requiring_at_least_one_changed_old_mode": 62,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 62
    },
    "4->6": {
      "positions_requiring_at_least_one_changed_old_mode": 66,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 66
    },
    "4->8": {
      "positions_requiring_at_least_one_changed_old_mode": 64,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 64
    },
    "6->16": {
      "positions_requiring_at_least_one_changed_old_mode": 61,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 61
    },
    "6->32": {
      "positions_requiring_at_least_one_changed_old_mode": 58,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 58
    },
    "6->45": {
      "positions_requiring_at_least_one_changed_old_mode": 58,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 58
    },
    "6->8": {
      "positions_requiring_at_least_one_changed_old_mode": 60,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 60
    },
    "8->16": {
      "positions_requiring_at_least_one_changed_old_mode": 63,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 63
    },
    "8->32": {
      "positions_requiring_at_least_one_changed_old_mode": 64,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 64
    },
    "8->45": {
      "positions_requiring_at_least_one_changed_old_mode": 62,
      "state_case_positions": 2304,
      "strict_pool_shrinks": 62
    }
  },
  "archived_source_sha256": {
    "R320_ordered_roster": "9440e7ba59cc89c3f79a4103bd3985118d916fba2c79a83c15ebf1c783ccf01d",
    "R347_world_precommit": "eecef0f091a91be0a1338136cea2aa5e419ab21cff24bd61118825f273371756",
    "R380_join": "f12effe143fa5152105348c6325759b8fe4e879b04911e8c64b08588e3858da1"
  },
  "schema": "CVSPP_NESTED_WIDTH_PLAN_POOL_DEPENDENCE/1",
  "scope": "Archived anonymous modes for observed width contraction. Synthetic exact probability-bank example only for the pure plan-pool effect.",
  "synthetic": {
    "K": [
      4,
      16
    ],
    "M": 16,
    "T": 4,
    "action_classes": 48,
    "cases": {
      "K16_full_plan_domain": {
        "CM": {
          "atom_sum_before_normalization": 64908064800,
          "decision": [
            0,
            0,
            1,
            [
              2,
              0,
              0,
              0
            ]
          ],
          "exact_probability": "8747254217691/18957250000000",
          "runner_up_atom_sum_before_normalization": 46419818850
        },
        "interval_normalizer": 3033160,
        "modal_first_actions": [
          0,
          1,
          2
        ],
        "point_MAP": {
          "atom_sum_before_normalization": 22995922950,
          "decision": [
            0,
            0,
            0,
            [
              0,
              0,
              0,
              0
            ]
          ],
          "exact_probability": "3814174537173/23332000000000",
          "runner_up_atom_sum_before_normalization": 22972950000
        }
      },
      "K16_modal_pool": {
        "CM": {
          "atom_sum_before_normalization": 64908064800,
          "decision": [
            0,
            0,
            1,
            [
              2,
              0,
              0,
              0
            ]
          ],
          "exact_probability": "8747254217691/18957250000000",
          "runner_up_atom_sum_before_normalization": 46419818850
        },
        "interval_normalizer": 3033160,
        "modal_first_actions": [
          0,
          1,
          2
        ],
        "point_MAP": {
          "atom_sum_before_normalization": 22995922950,
          "decision": [
            0,
            0,
            0,
            [
              0,
              0,
              0,
              0
            ]
          ],
          "exact_probability": "3814174537173/23332000000000",
          "runner_up_atom_sum_before_normalization": 22972950000
        }
      },
      "K4_full_plan_domain": {
        "CM": {
          "atom_sum_before_normalization": 64908064800,
          "decision": [
            0,
            0,
            1,
            [
              2,
              0,
              0,
              0
            ]
          ],
          "exact_probability": "8747254217691/18947050000000",
          "runner_up_atom_sum_before_normalization": 46419818850
        },
        "interval_normalizer": 3031528,
        "modal_first_actions": [
          0,
          1
        ],
        "point_MAP": {
          "atom_sum_before_normalization": 22995922950,
          "decision": [
            0,
            0,
            0,
            [
              0,
              0,
              0,
              0
            ]
          ],
          "exact_probability": "49584268983249/303152800000000",
          "runner_up_atom_sum_before_normalization": 22972950000
        }
      },
      "K4_modal_pool": {
        "CM": {
          "atom_sum_before_normalization": 46419818850,
          "decision": [
            0,
            0,
            1,
            [
              0,
              0,
              0,
              0
            ]
          ],
          "exact_probability": "100091341800747/303152800000000",
          "runner_up_atom_sum_before_normalization": 45968872950
        },
        "interval_normalizer": 3031528,
        "modal_first_actions": [
          0,
          1
        ],
        "point_MAP": {
          "atom_sum_before_normalization": 22995922950,
          "decision": [
            0,
            0,
            0,
            [
              0,
              0,
              0,
              0
            ]
          ],
          "exact_probability": "49584268983249/303152800000000",
          "runner_up_atom_sum_before_normalization": 22972950000
        }
      }
    },
    "constant_suffix_mode_probability": "99/100",
    "fixed_old_rows": 544,
    "single_video_supports": 3976
  }
}


==> data/oracle_triplets_r214.json <==
{
  "bit_order": [
    "native joint",
    "oracle video",
    "oracle window"
  ],
  "case_seeds": "each record repeats over three fits",
  "finite_oracle_rows_of_main_Table4a": {
    "T3 Oracle video": [
      "70.17\u00b11.21",
      "31.63\u00b12.13"
    ],
    "T3 Oracle window": [
      "70.07\u00b11.35",
      "64.36\u00b11.35"
    ],
    "T4 Oracle video": [
      "52.66\u00b12.83",
      "27.08\u00b12.08"
    ],
    "T4 Oracle window": [
      "52.43\u00b12.76",
      "48.96\u00b12.28"
    ]
  },
  "fit_case_count_by_horizon": {
    "T3": 999,
    "T4": 864
  },
  "historical_counts_complete_rows_verified": 48,
  "historical_pooled_pair_margins_verified": 12,
  "prior_adoption_sha256": "8c89e117b75bd5a8c10ecccadefe4c3d8746e61ee2366ebd4a2872f1bf767899",
  "prior_counts_sha256": "405761978aa0160101afb458442185ecadd922a2b20b4e5716f536b3b3e554e2",
  "prior_evidence_description": "Paper030 public aggregate with root archived independent-saved agreement",
  "seed_order": [
    0,
    1,
    2
  ],
  "study": "fixed E100 G-score on exposed NIV validation, scheme uses original hypotheses and canonical geometry",
  "success": "same complete witness, joint IoU threshold 0.5",
  "three_decision_joint_outcome_bounds": {
    "T3_Omega_ann": {
      "only_native_video_loss": 64,
      "pairs_00_01_10_11": [
        [
          619,
          111,
          64,
          205
        ],
        [
          346,
          384,
          10,
          259
        ],
        [
          355,
          328,
          1,
          315
        ]
      ],
      "recovered_by_window_after_native_to_video_loss": [
        54,
        55
      ],
      "repeated_fit_case_positions": 999,
      "sharp_compatible_pooled_tables_000_to_111": [
        [
          346,
          273,
          0,
          111,
          9,
          55,
          1,
          204
        ],
        [
          345,
          274,
          1,
          110,
          10,
          54,
          0,
          205
        ]
      ],
      "verified_witnesses_by_seen_then_unseen_and_seed": [
        [
          [
            95,
            57,
            0,
            73,
            9,
            55,
            1,
            25
          ],
          [
            101,
            110,
            0,
            12,
            0,
            0,
            0,
            92
          ],
          [
            98,
            104,
            0,
            26,
            0,
            0,
            0,
            87
          ],
          [
            18,
            0,
            0,
            0,
            0,
            0,
            0,
            0
          ],
          [
            18,
            0,
            0,
            0,
            0,
            0,
            0,
            0
          ],
          [
            16,
            2,
            0,
            0,
            0,
            0,
            0,
            0
          ]
        ],
        [
          [
            94,
            58,
            1,
            72,
            10,
            54,
            0,
            26
          ],
          [
            101,
            110,
            0,
            12,
            0,
            0,
            0,
            92
          ],
          [
            98,
            104,
            0,
            26,
            0,
            0,
            0,
            87
          ],
          [
            18,
            0,
            0,
            0,
            0,
            0,
            0,
            0
          ],
          [
            18,
            0,
            0,
            0,
            0,
            0,
            0,
            0
          ],
          [
            16,
            2,
            0,
            0,
            0,
            0,
            0,
            0
          ]
        ]
      ],
      "window_success_when_both_other_decisions_fail": [
        273,
        274
      ]
    },
    "T3_canonical": {
      "only_native_video_loss": 0,
      "pairs_00_01_10_11": [
        [
          692,
          177,
          0,
          130
        ],
        [
          369,
          500,
          0,
          130
        ],
        [
          369,
          323,
          0,
          307
        ]
      ],
      "recovered_by_window_after_native_to_video_loss": [
        0,
        0
      ],
      "repeated_fit_case_positions": 999,
      "sharp_compatible_pooled_tables_000_to_111": [
        [
          369,
          323,
          0,
          177,
          0,
          0,
          0,
          130
        ]
      ],
      "verified_witnesses_by_seen_then_unseen_and_seed": [
        [
          [
            109,
            111,
            0,
            54,
            0,
            0,
            0,
            41
          ],
          [
            106,
            106,
            0,
            57,
            0,
            0,
            0,
            46
          ],
          [
            102,
            104,
            0,
            66,
            0,
            0,
            0,
            43
          ],
          [
            18,
            0,
            0,
            0,
            0,
            0,
            0,
            0
          ],
          [
            18,
            0,
            0,
            0,
            0,
            0,
            0,
            0
          ],
          [
            16,
            2,
            0,
            0,
            0,
            0,
            0,
            0
          ]
        ]
      ],
      "window_success_when_both_other_decisions_fail": [
        323,
        323
      ]
    },
    "T4_Omega_ann": {
      "only_native_video_loss": 23,
      "pairs_00_01_10_11": [
        [
          607,
          99,
          23,
          135
        ],
        [
          434,
          272,
          7,
          151
        ],
        [
          440,
          190,
          1,
          233
        ]
      ],
      "recovered_by_window_after_native_to_video_loss": [
        16,
        17
      ],
      "repeated_fit_case_positions": 864,
      "sharp_compatible_pooled_tables_000_to_111": [
        [
          434,
          173,
          0,
          99,
          6,
          17,
          1,
          134
        ],
        [
          433,
          174,
          1,
          98,
          7,
          16,
          0,
          135
        ]
      ],
      "verified_witnesses_by_seen_then_unseen_and_seed": [
        [
          [
            124,
            46,
            0,
            43,
            6,
            17,
            0,
            29
          ],
          [
            126,
            62,
            0,
            35,
            0,
            0,
            0,
            42
          ],
          [
            118,
            63,
            0,
            21,
            0,
            0,
            0,
            63
          ],
          [
            23,
            0,
            0,
            0,
            0,
            0,
            0,
            0
          ],
          [
            21,
            1,
            0,
            0,
            0,
            0,
            1,
            0
          ],
          [
            22,
            1,
            0,
            0,
            0,
            0,
            0,
            0
          ]
        ],
        [
          [
            123,
            48,
            0,
            42,
            7,
            15,
            0,
            30
          ],
          [
            126,
            62,
            0,
            35,
            0,
            0,
            0,
            42
          ],
          [
            118,
            63,
            0,
            21,
            0,
            0,
            0,
            63
          ],
          [
            23,
            0,
            0,
            0,
            0,
            0,
            0,
            0
          ],
          [
            21,
            0,
            1,
            0,
            0,
            1,
            0,
            0
          ],
          [
            22,
            1,
            0,
            0,
            0,
            0,
            0,
            0
          ]
        ]
      ],
      "window_success_when_both_other_decisions_fail": [
        173,
        174
      ]
    },
    "T4_canonical": {
      "only_native_video_loss": 0,
      "pairs_00_01_10_11": [
        [
          633,
          146,
          0,
          85
        ],
        [
          444,
          335,
          1,
          84
        ],
        [
          444,
          189,
          1,
          230
        ]
      ],
      "recovered_by_window_after_native_to_video_loss": [
        0,
        0
      ],
      "repeated_fit_case_positions": 864,
      "sharp_compatible_pooled_tables_000_to_111": [
        [
          444,
          189,
          0,
          146,
          0,
          0,
          1,
          84
        ]
      ],
      "verified_witnesses_by_seen_then_unseen_and_seed": [
        [
          [
            130,
            65,
            0,
            48,
            0,
            0,
            1,
            21
          ],
          [
            127,
            61,
            0,
            49,
            0,
            0,
            0,
            28
          ],
          [
            120,
            62,
            0,
            49,
            0,
            0,
            0,
            34
          ],
          [
            23,
            0,
            0,
            0,
            0,
            0,
            0,
            0
          ],
          [
            22,
            0,
            0,
            0,
            0,
            0,
            0,
            1
          ],
          [
            22,
            1,
            0,
            0,
            0,
            0,
            0,
            0
          ]
        ]
      ],
      "window_success_when_both_other_decisions_fail": [
        189,
        189
      ]
    }
  },
  "verified_partition_order": [
    "seen seed 0",
    "seen seed 1",
    "seen seed 2",
    "unseen seed 0",
    "unseen seed 1",
    "unseen seed 2"
  ]
}


==> data/p3iv_feature_score_pairing_r075.json <==
{
  "case_scope": "Exposed NIV VALID T3 fixed-retriever feature-to-score pairing diagnostic",
  "controlled_difference_tolerance": {
    "atol": 1e-06,
    "formula": "atol + rtol * abs(BASE)",
    "rtol": 1e-05
  },
  "effective_pairing_cases": 331,
  "fits": [
    {
      "paired_permutation_drift_vs_base": {
        "ENDPOINTS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 1.1920928955078125e-06,
          "max_abs_effective_cases": 1.1920928955078125e-06,
          "max_abs_identity_cases": 0.0
        },
        "LOGITS": {
          "above_inherited_tolerance_cases": 1,
          "above_inherited_tolerance_elements": 1,
          "byte_changed_cases": 331,
          "max_abs": 5.7220458984375e-06,
          "max_abs_effective_cases": 5.7220458984375e-06,
          "max_abs_identity_cases": 0.0
        },
        "PRIMARY_EMISSIONS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 8.046627044677734e-07,
          "max_abs_effective_cases": 8.046627044677734e-07,
          "max_abs_identity_cases": 0.0
        },
        "STATES": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 1.1920928955078125e-06,
          "max_abs_effective_cases": 1.1920928955078125e-06,
          "max_abs_identity_cases": 0.0
        },
        "TG": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 1.430511474609375e-06,
          "max_abs_effective_cases": 1.430511474609375e-06,
          "max_abs_identity_cases": 0.0
        }
      },
      "policies_vs_base": {
        "FEATURES_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 15,
                "plan_changes": 5,
                "position_changes": [
                  5,
                  5,
                  5
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 12,
                "plan_changes": 4,
                "position_changes": [
                  4,
                  4,
                  4
                ]
              }
            },
            "max_per_step_probability_tv": 0.7402914623032856,
            "mean_per_step_probability_tv": 0.01620311653000589,
            "mean_probability_tv_by_action_position": [
              0.016230376411771105,
              0.016623403263849985,
              0.015755569914396566
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 15,
                "plan_changes": 5,
                "position_changes": [
                  5,
                  5,
                  5
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 12,
                "plan_changes": 4,
                "position_changes": [
                  4,
                  4,
                  4
                ]
              }
            },
            "max_per_step_probability_tv": 0.7402914623032856,
            "mean_per_step_probability_tv": 0.01630102055737753,
            "mean_probability_tv_by_action_position": [
              0.016328445151419266,
              0.016723846788102858,
              0.01585076973261044
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        },
        "PAIRED_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 8.08737386244116e-07,
            "mean_per_step_probability_tv": 6.064102140234113e-08,
            "mean_probability_tv_by_action_position": [
              6.129095325957734e-08,
              6.746959023185897e-08,
              5.316252071558706e-08
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 8.08737386244116e-07,
            "mean_per_step_probability_tv": 6.100743240779334e-08,
            "mean_probability_tv_by_action_position": [
              6.166129134573793e-08,
              6.787726147193061e-08,
              5.348374440571146e-08
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        }
      },
      "seed": 0,
      "training": "ALIGNED"
    },
    {
      "paired_permutation_drift_vs_base": {
        "ENDPOINTS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 1.430511474609375e-06,
          "max_abs_effective_cases": 1.430511474609375e-06,
          "max_abs_identity_cases": 0.0
        },
        "LOGITS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 4.76837158203125e-07,
          "max_abs_effective_cases": 4.76837158203125e-07,
          "max_abs_identity_cases": 0.0
        },
        "PRIMARY_EMISSIONS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 4.470348358154297e-08,
          "max_abs_effective_cases": 4.470348358154297e-08,
          "max_abs_identity_cases": 0.0
        },
        "STATES": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 7.152557373046875e-07,
          "max_abs_effective_cases": 7.152557373046875e-07,
          "max_abs_identity_cases": 0.0
        },
        "TG": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 1.430511474609375e-06,
          "max_abs_effective_cases": 1.430511474609375e-06,
          "max_abs_identity_cases": 0.0
        }
      },
      "policies_vs_base": {
        "FEATURES_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 7.833295967429876e-06,
            "mean_per_step_probability_tv": 7.097558416724503e-07,
            "mean_probability_tv_by_action_position": [
              7.33773114981952e-07,
              6.556093158597523e-07,
              7.398850941756466e-07
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 7.833295967429876e-06,
            "mean_per_step_probability_tv": 7.140443966070271e-07,
            "mean_probability_tv_by_action_position": [
              7.382067893927191e-07,
              6.595707014540711e-07,
              7.44355698974291e-07
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        },
        "PAIRED_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 8.905772119760513e-08,
            "mean_per_step_probability_tv": 3.398890402895194e-08,
            "mean_probability_tv_by_action_position": [
              3.419953535447966e-08,
              3.4023863585056126e-08,
              3.3743313147320044e-08
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 8.905772119760513e-08,
            "mean_per_step_probability_tv": 3.419427505027491e-08,
            "mean_probability_tv_by_action_position": [
              3.440617907263361e-08,
              3.422944584236764e-08,
              3.394720023582349e-08
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        }
      },
      "seed": 1,
      "training": "ALIGNED"
    },
    {
      "paired_permutation_drift_vs_base": {
        "ENDPOINTS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 291,
          "max_abs": 1.9073486328125e-06,
          "max_abs_effective_cases": 1.9073486328125e-06,
          "max_abs_identity_cases": 0.0
        },
        "LOGITS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 291,
          "max_abs": 4.76837158203125e-06,
          "max_abs_effective_cases": 4.76837158203125e-06,
          "max_abs_identity_cases": 0.0
        },
        "PRIMARY_EMISSIONS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 291,
          "max_abs": 4.76837158203125e-07,
          "max_abs_effective_cases": 4.76837158203125e-07,
          "max_abs_identity_cases": 0.0
        },
        "STATES": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 291,
          "max_abs": 9.5367431640625e-07,
          "max_abs_effective_cases": 9.5367431640625e-07,
          "max_abs_identity_cases": 0.0
        },
        "TG": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 292,
          "max_abs": 1.9073486328125e-06,
          "max_abs_effective_cases": 1.9073486328125e-06,
          "max_abs_identity_cases": 0.0
        }
      },
      "policies_vs_base": {
        "FEATURES_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 9,
                "plan_changes": 3,
                "position_changes": [
                  3,
                  3,
                  3
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.04352974886457568,
            "mean_per_step_probability_tv": 0.0017173685000477798,
            "mean_probability_tv_by_action_position": [
              0.0015552952756211467,
              0.0019966417045395525,
              0.001600168519982638
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 9,
                "plan_changes": 3,
                "position_changes": [
                  3,
                  3,
                  3
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.04352974886457568,
            "mean_per_step_probability_tv": 0.0017277453489906668,
            "mean_probability_tv_by_action_position": [
              0.001564692830156622,
              0.0020087060048690967,
              0.0016098372119462794
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        },
        "PAIRED_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 3.988649842840065e-07,
            "mean_per_step_probability_tv": 8.919859435769918e-08,
            "mean_probability_tv_by_action_position": [
              9.005475884167466e-08,
              9.009026126136568e-08,
              8.745076297005721e-08
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 3.988649842840065e-07,
            "mean_per_step_probability_tv": 8.97375586740599e-08,
            "mean_probability_tv_by_action_position": [
              9.059889635733433e-08,
              9.06346132931564e-08,
              8.797916637168898e-08
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        }
      },
      "seed": 2,
      "training": "ALIGNED"
    },
    {
      "paired_permutation_drift_vs_base": {
        "ENDPOINTS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 325,
          "max_abs": 1.430511474609375e-06,
          "max_abs_effective_cases": 1.430511474609375e-06,
          "max_abs_identity_cases": 0.0
        },
        "LOGITS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 325,
          "max_abs": 5.7220458984375e-06,
          "max_abs_effective_cases": 5.7220458984375e-06,
          "max_abs_identity_cases": 0.0
        },
        "PRIMARY_EMISSIONS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 325,
          "max_abs": 4.172325134277344e-07,
          "max_abs_effective_cases": 4.172325134277344e-07,
          "max_abs_identity_cases": 0.0
        },
        "STATES": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 325,
          "max_abs": 9.5367431640625e-07,
          "max_abs_effective_cases": 9.5367431640625e-07,
          "max_abs_identity_cases": 0.0
        },
        "TG": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 330,
          "max_abs": 1.430511474609375e-06,
          "max_abs_effective_cases": 1.430511474609375e-06,
          "max_abs_identity_cases": 0.0
        }
      },
      "policies_vs_base": {
        "FEATURES_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 3,
                "plan_changes": 1,
                "position_changes": [
                  1,
                  1,
                  1
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 1,
                "plan_changes": 1,
                "position_changes": [
                  1,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.021107306765938246,
            "mean_per_step_probability_tv": 0.0009169118869884045,
            "mean_probability_tv_by_action_position": [
              0.0008970479329199387,
              0.0009950228207701861,
              0.0008586649072750882
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 3,
                "plan_changes": 1,
                "position_changes": [
                  1,
                  1,
                  1
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 1,
                "plan_changes": 1,
                "position_changes": [
                  1,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.021107306765938246,
            "mean_per_step_probability_tv": 0.00092245214008199,
            "mean_probability_tv_by_action_position": [
              0.0009024681621218718,
              0.0010010350432521813,
              0.0008638532148719165
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        },
        "PAIRED_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 4.790470755910992e-07,
            "mean_per_step_probability_tv": 1.0074122096510556e-07,
            "mean_probability_tv_by_action_position": [
              1.0070369136054622e-07,
              1.0098835170641114e-07,
              1.0053161982835927e-07
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 4.790470755910992e-07,
            "mean_per_step_probability_tv": 1.0134992924888263e-07,
            "mean_probability_tv_by_action_position": [
              1.0131217287934106e-07,
              1.0159855322729579e-07,
              1.0113906164001099e-07
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        }
      },
      "seed": 3,
      "training": "ALIGNED"
    },
    {
      "paired_permutation_drift_vs_base": {
        "ENDPOINTS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 1.1920928955078125e-06,
          "max_abs_effective_cases": 1.1920928955078125e-06,
          "max_abs_identity_cases": 0.0
        },
        "LOGITS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 3.814697265625e-06,
          "max_abs_effective_cases": 3.814697265625e-06,
          "max_abs_identity_cases": 0.0
        },
        "PRIMARY_EMISSIONS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 4.172325134277344e-07,
          "max_abs_effective_cases": 4.172325134277344e-07,
          "max_abs_identity_cases": 0.0
        },
        "STATES": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 1.0728836059570312e-06,
          "max_abs_effective_cases": 1.0728836059570312e-06,
          "max_abs_identity_cases": 0.0
        },
        "TG": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 1.430511474609375e-06,
          "max_abs_effective_cases": 1.430511474609375e-06,
          "max_abs_identity_cases": 0.0
        }
      },
      "policies_vs_base": {
        "FEATURES_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 105,
                "plan_changes": 35,
                "position_changes": [
                  35,
                  35,
                  35
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 130,
                "plan_changes": 46,
                "position_changes": [
                  46,
                  43,
                  41
                ]
              }
            },
            "max_per_step_probability_tv": 0.9922878159692061,
            "mean_per_step_probability_tv": 0.06564172817163676,
            "mean_probability_tv_by_action_position": [
              0.06411862492028149,
              0.06751746902313109,
              0.06528909057149757
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 105,
                "plan_changes": 35,
                "position_changes": [
                  35,
                  35,
                  35
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 130,
                "plan_changes": 46,
                "position_changes": [
                  46,
                  43,
                  41
                ]
              }
            },
            "max_per_step_probability_tv": 0.9922878159692061,
            "mean_per_step_probability_tv": 0.06603835492796083,
            "mean_probability_tv_by_action_position": [
              0.06450604863581189,
              0.0679254295610352,
              0.06568358658703533
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        },
        "PAIRED_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 3.94332727894197e-07,
            "mean_per_step_probability_tv": 1.0131714769958117e-07,
            "mean_probability_tv_by_action_position": [
              1.0003856809001322e-07,
              9.92134951097072e-08,
              1.046993798990231e-07
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 3.94332727894197e-07,
            "mean_per_step_probability_tv": 1.0192933590320403e-07,
            "mean_probability_tv_by_action_position": [
              1.0064303073708279e-07,
              9.981297242154834e-08,
              1.0533200455098095e-07
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        }
      },
      "seed": 0,
      "training": "DERANGED"
    },
    {
      "paired_permutation_drift_vs_base": {
        "ENDPOINTS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 1.9073486328125e-06,
          "max_abs_effective_cases": 1.9073486328125e-06,
          "max_abs_identity_cases": 0.0
        },
        "LOGITS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 7.152557373046875e-07,
          "max_abs_effective_cases": 7.152557373046875e-07,
          "max_abs_identity_cases": 0.0
        },
        "PRIMARY_EMISSIONS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 3.725290298461914e-08,
          "max_abs_effective_cases": 3.725290298461914e-08,
          "max_abs_identity_cases": 0.0
        },
        "STATES": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 7.152557373046875e-07,
          "max_abs_effective_cases": 7.152557373046875e-07,
          "max_abs_identity_cases": 0.0
        },
        "TG": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 1.9073486328125e-06,
          "max_abs_effective_cases": 1.9073486328125e-06,
          "max_abs_identity_cases": 0.0
        }
      },
      "policies_vs_base": {
        "FEATURES_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 2.100132405757904e-06,
            "mean_per_step_probability_tv": 2.2294757714321664e-07,
            "mean_probability_tv_by_action_position": [
              2.0681636396784323e-07,
              2.4626734904251297e-07,
              2.1575901841929368e-07
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 2.100132405757904e-06,
            "mean_per_step_probability_tv": 2.2429469241296417e-07,
            "mean_probability_tv_by_action_position": [
              2.0806600967157644e-07,
              2.4775536927841944e-07,
              2.1706269828889666e-07
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        },
        "PAIRED_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 8.934875950217247e-08,
            "mean_per_step_probability_tv": 3.424486624556141e-08,
            "mean_probability_tv_by_action_position": [
              3.322503772807551e-08,
              3.388035460724845e-08,
              3.562920640136028e-08
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 8.934875950217247e-08,
            "mean_per_step_probability_tv": 3.445178386638052e-08,
            "mean_probability_tv_by_action_position": [
              3.342579324304877e-08,
              3.408506974082699e-08,
              3.5844488615265784e-08
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        }
      },
      "seed": 1,
      "training": "DERANGED"
    },
    {
      "paired_permutation_drift_vs_base": {
        "ENDPOINTS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 1.430511474609375e-06,
          "max_abs_effective_cases": 1.430511474609375e-06,
          "max_abs_identity_cases": 0.0
        },
        "LOGITS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 5.7220458984375e-06,
          "max_abs_effective_cases": 5.7220458984375e-06,
          "max_abs_identity_cases": 0.0
        },
        "PRIMARY_EMISSIONS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 4.76837158203125e-07,
          "max_abs_effective_cases": 4.76837158203125e-07,
          "max_abs_identity_cases": 0.0
        },
        "STATES": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 9.5367431640625e-07,
          "max_abs_effective_cases": 9.5367431640625e-07,
          "max_abs_identity_cases": 0.0
        },
        "TG": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 1.430511474609375e-06,
          "max_abs_effective_cases": 1.430511474609375e-06,
          "max_abs_identity_cases": 0.0
        }
      },
      "policies_vs_base": {
        "FEATURES_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 150,
                "plan_changes": 52,
                "position_changes": [
                  52,
                  49,
                  49
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 160,
                "plan_changes": 56,
                "position_changes": [
                  52,
                  55,
                  53
                ]
              }
            },
            "max_per_step_probability_tv": 0.9207482805146574,
            "mean_per_step_probability_tv": 0.048552251569678975,
            "mean_probability_tv_by_action_position": [
              0.047704009914883716,
              0.050234143608927674,
              0.0477186011852255
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 150,
                "plan_changes": 52,
                "position_changes": [
                  52,
                  49,
                  49
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 160,
                "plan_changes": 56,
                "position_changes": [
                  52,
                  55,
                  53
                ]
              }
            },
            "max_per_step_probability_tv": 0.9207482805146574,
            "mean_per_step_probability_tv": 0.04884561864864985,
            "mean_probability_tv_by_action_position": [
              0.04799225166663528,
              0.05053767317756168,
              0.04800693110175254
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        },
        "PAIRED_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 4.445065828584197e-07,
            "mean_per_step_probability_tv": 1.1740979363109736e-07,
            "mean_probability_tv_by_action_position": [
              1.1838357498222299e-07,
              1.1527958691796916e-07,
              1.1856621899309994e-07
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 4.445065828584197e-07,
            "mean_per_step_probability_tv": 1.1811921836602846e-07,
            "mean_probability_tv_by_action_position": [
              1.1909888359238749e-07,
              1.159761403132439e-07,
              1.1928263119245402e-07
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        }
      },
      "seed": 2,
      "training": "DERANGED"
    },
    {
      "paired_permutation_drift_vs_base": {
        "ENDPOINTS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 9.5367431640625e-07,
          "max_abs_effective_cases": 9.5367431640625e-07,
          "max_abs_identity_cases": 0.0
        },
        "LOGITS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 3.814697265625e-06,
          "max_abs_effective_cases": 3.814697265625e-06,
          "max_abs_identity_cases": 0.0
        },
        "PRIMARY_EMISSIONS": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 2.682209014892578e-07,
          "max_abs_effective_cases": 2.682209014892578e-07,
          "max_abs_identity_cases": 0.0
        },
        "STATES": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 9.5367431640625e-07,
          "max_abs_effective_cases": 9.5367431640625e-07,
          "max_abs_identity_cases": 0.0
        },
        "TG": {
          "above_inherited_tolerance_cases": 0,
          "above_inherited_tolerance_elements": 0,
          "byte_changed_cases": 331,
          "max_abs": 1.1920928955078125e-06,
          "max_abs_effective_cases": 1.1920928955078125e-06,
          "max_abs_identity_cases": 0.0
        }
      },
      "policies_vs_base": {
        "FEATURES_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 51,
                "plan_changes": 17,
                "position_changes": [
                  17,
                  17,
                  17
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 63,
                "plan_changes": 23,
                "position_changes": [
                  21,
                  21,
                  21
                ]
              }
            },
            "max_per_step_probability_tv": 0.80559893917507,
            "mean_per_step_probability_tv": 0.03216852518523426,
            "mean_probability_tv_by_action_position": [
              0.03185223229612605,
              0.03274230757880785,
              0.03191103568076888
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 51,
                "plan_changes": 17,
                "position_changes": [
                  17,
                  17,
                  17
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 63,
                "plan_changes": 23,
                "position_changes": [
                  21,
                  21,
                  21
                ]
              }
            },
            "max_per_step_probability_tv": 0.80559893917507,
            "mean_per_step_probability_tv": 0.03236289693861936,
            "mean_probability_tv_by_action_position": [
              0.032044692914229525,
              0.03294014629529612,
              0.032103851606332445
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        },
        "PAIRED_REVERSED": {
          "all": {
            "cases": 333,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 3.089713411785766e-07,
            "mean_per_step_probability_tv": 7.687189091660491e-08,
            "mean_probability_tv_by_action_position": [
              7.597093894205718e-08,
              7.670413251314545e-08,
              7.794060129461209e-08
            ]
          },
          "effective_pairing_change": {
            "cases": 331,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 3.089713411785766e-07,
            "mean_per_step_probability_tv": 7.733637364117655e-08,
            "mean_probability_tv_by_action_position": [
              7.642997784805149e-08,
              7.716760159177473e-08,
              7.841154148370341e-08
            ]
          },
          "exact_input_identity": {
            "cases": 2,
            "decisions": {
              "CONTROL": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              },
              "PRIMARY": {
                "changed_action_slots": 0,
                "plan_changes": 0,
                "position_changes": [
                  0,
                  0,
                  0
                ]
              }
            },
            "max_per_step_probability_tv": 0.0,
            "mean_per_step_probability_tv": 0.0,
            "mean_probability_tv_by_action_position": [
              0.0,
              0.0,
              0.0
            ]
          }
        }
      },
      "seed": 3,
      "training": "DERANGED"
    }
  ],
  "independent_same_device_replay_pairs": 8,
  "internal_recount_sha256": "4df32f39c447013e9a489a0a413d541b23569d53a470e4e785634119600be8ee",
  "logical_cases": 333,
  "native_full_commit_sha256": "40583eeca91bbdf295b8f0425de79c1855728932d6d7e80da8d43c600124c571",
  "prior_aligned_baseline_commit_sha256": "99d5cfc3097b068c33234bc87b5c33fc1f8fea30dd93b2bb3f9e10f53b1ab93a",
  "private_reference_bodies_read": 0,
  "same_shape_arrays_compared_with_prior_baseline": 616,
  "same_shape_baseline_arrays_match_byte_for_byte": true,
  "schema": "cvspp_p3iv_feature_score_pairing_r075_aggregate/v1",
  "singleton_identity_cases": 2
}


==> data/p3iv_plan_gain_routes.json <==
{
  "new_original_training_cache_or_execution_attestations": 0,
  "schema": "CVSPP_R430_P3IV_SCORE_VS_ZERO_PLAN_ROUTES/1",
  "scope": "fixed retrieval, separately fitted inputs, exposed NIV validation T3",
  "scopes": {
    "control_canonical": {
      "pooled": {
        "exact_plan_gain_routes": {
          "joint_pass": 10,
          "matching_interval_but_no_video_plan": 0,
          "no_matching_interval_or_video_plan": 0,
          "no_reference_video": 64,
          "video_plan_and_interval_without_common_reference": 0,
          "video_plan_but_no_matching_interval": 6
        },
        "exact_plan_gains": 80,
        "exact_plan_losses": 0,
        "joint_gains": 10,
        "joint_gains_with_prior_exact_plan": 0,
        "joint_losses": 0
      },
      "seeds": [
        {
          "exact_plan_gain_routes": {
            "joint_pass": 5,
            "matching_interval_but_no_video_plan": 0,
            "no_matching_interval_or_video_plan": 0,
            "no_reference_video": 21,
            "video_plan_and_interval_without_common_reference": 0,
            "video_plan_but_no_matching_interval": 4
          },
          "exact_plan_gains": 30,
          "exact_plan_losses": 0,
          "joint_gains": 5,
          "joint_gains_with_prior_exact_plan": 0,
          "joint_losses": 0
        },
        {
          "exact_plan_gain_routes": {
            "joint_pass": 0,
            "matching_interval_but_no_video_plan": 0,
            "no_matching_interval_or_video_plan": 0,
            "no_reference_video": 4,
            "video_plan_and_interval_without_common_reference": 0,
            "video_plan_but_no_matching_interval": 0
          },
          "exact_plan_gains": 4,
          "exact_plan_losses": 0,
          "joint_gains": 0,
          "joint_gains_with_prior_exact_plan": 0,
          "joint_losses": 0
        },
        {
          "exact_plan_gain_routes": {
            "joint_pass": 5,
            "matching_interval_but_no_video_plan": 0,
            "no_matching_interval_or_video_plan": 0,
            "no_reference_video": 39,
            "video_plan_and_interval_without_common_reference": 0,
            "video_plan_but_no_matching_interval": 2
          },
          "exact_plan_gains": 46,
          "exact_plan_losses": 0,
          "joint_gains": 5,
          "joint_gains_with_prior_exact_plan": 0,
          "joint_losses": 0
        }
      ]
    },
    "control_finite": {
      "pooled": {
        "exact_plan_gain_routes": {
          "joint_pass": 32,
          "matching_interval_but_no_video_plan": 8,
          "no_matching_interval_or_video_plan": 0,
          "no_reference_video": 38,
          "video_plan_and_interval_without_common_reference": 0,
          "video_plan_but_no_matching_interval": 11
        },
        "exact_plan_gains": 89,
        "exact_plan_losses": 0,
        "joint_gains": 32,
        "joint_gains_with_prior_exact_plan": 0,
        "joint_losses": 0
      },
      "seeds": [
        {
          "exact_plan_gain_routes": {
            "joint_pass": 13,
            "matching_interval_but_no_video_plan": 2,
            "no_matching_interval_or_video_plan": 0,
            "no_reference_video": 14,
            "video_plan_and_interval_without_common_reference": 0,
            "video_plan_but_no_matching_interval": 3
          },
          "exact_plan_gains": 32,
          "exact_plan_losses": 0,
          "joint_gains": 13,
          "joint_gains_with_prior_exact_plan": 0,
          "joint_losses": 0
        },
        {
          "exact_plan_gain_routes": {
            "joint_pass": 2,
            "matching_interval_but_no_video_plan": 0,
            "no_matching_interval_or_video_plan": 0,
            "no_reference_video": 3,
            "video_plan_and_interval_without_common_reference": 0,
            "video_plan_but_no_matching_interval": 0
          },
          "exact_plan_gains": 5,
          "exact_plan_losses": 0,
          "joint_gains": 2,
          "joint_gains_with_prior_exact_plan": 0,
          "joint_losses": 0
        },
        {
          "exact_plan_gain_routes": {
            "joint_pass": 17,
            "matching_interval_but_no_video_plan": 6,
            "no_matching_interval_or_video_plan": 0,
            "no_reference_video": 21,
            "video_plan_and_interval_without_common_reference": 0,
            "video_plan_but_no_matching_interval": 8
          },
          "exact_plan_gains": 52,
          "exact_plan_losses": 0,
          "joint_gains": 17,
          "joint_gains_with_prior_exact_plan": 0,
          "joint_losses": 0
        }
      ]
    },
    "primary_canonical": {
      "pooled": {
        "exact_plan_gain_routes": {
          "joint_pass": 8,
          "matching_interval_but_no_video_plan": 0,
          "no_matching_interval_or_video_plan": 0,
          "no_reference_video": 50,
          "video_plan_and_interval_without_common_reference": 0,
          "video_plan_but_no_matching_interval": 5
        },
        "exact_plan_gains": 63,
        "exact_plan_losses": 0,
        "joint_gains": 8,
        "joint_gains_with_prior_exact_plan": 0,
        "joint_losses": 0
      },
      "seeds": [
        {
          "exact_plan_gain_routes": {
            "joint_pass": 4,
            "matching_interval_but_no_video_plan": 0,
            "no_matching_interval_or_video_plan": 0,
            "no_reference_video": 15,
            "video_plan_and_interval_without_common_reference": 0,
            "video_plan_but_no_matching_interval": 3
          },
          "exact_plan_gains": 22,
          "exact_plan_losses": 0,
          "joint_gains": 4,
          "joint_gains_with_prior_exact_plan": 0,
          "joint_losses": 0
        },
        {
          "exact_plan_gain_routes": {
            "joint_pass": 0,
            "matching_interval_but_no_video_plan": 0,
            "no_matching_interval_or_video_plan": 0,
            "no_reference_video": 4,
            "video_plan_and_interval_without_common_reference": 0,
            "video_plan_but_no_matching_interval": 0
          },
          "exact_plan_gains": 4,
          "exact_plan_losses": 0,
          "joint_gains": 0,
          "joint_gains_with_prior_exact_plan": 0,
          "joint_losses": 0
        },
        {
          "exact_plan_gain_routes": {
            "joint_pass": 4,
            "matching_interval_but_no_video_plan": 0,
            "no_matching_interval_or_video_plan": 0,
            "no_reference_video": 31,
            "video_plan_and_interval_without_common_reference": 0,
            "video_plan_but_no_matching_interval": 2
          },
          "exact_plan_gains": 37,
          "exact_plan_losses": 0,
          "joint_gains": 4,
          "joint_gains_with_prior_exact_plan": 0,
          "joint_losses": 0
        }
      ]
    },
    "primary_finite": {
      "pooled": {
        "exact_plan_gain_routes": {
          "joint_pass": 29,
          "matching_interval_but_no_video_plan": 7,
          "no_matching_interval_or_video_plan": 0,
          "no_reference_video": 29,
          "video_plan_and_interval_without_common_reference": 0,
          "video_plan_but_no_matching_interval": 9
        },
        "exact_plan_gains": 74,
        "exact_plan_losses": 0,
        "joint_gains": 29,
        "joint_gains_with_prior_exact_plan": 0,
        "joint_losses": 0
      },
      "seeds": [
        {
          "exact_plan_gain_routes": {
            "joint_pass": 11,
            "matching_interval_but_no_video_plan": 1,
            "no_matching_interval_or_video_plan": 0,
            "no_reference_video": 12,
            "video_plan_and_interval_without_common_reference": 0,
            "video_plan_but_no_matching_interval": 3
          },
          "exact_plan_gains": 27,
          "exact_plan_losses": 0,
          "joint_gains": 11,
          "joint_gains_with_prior_exact_plan": 0,
          "joint_losses": 0
        },
        {
          "exact_plan_gain_routes": {
            "joint_pass": 2,
            "matching_interval_but_no_video_plan": 0,
            "no_matching_interval_or_video_plan": 0,
            "no_reference_video": 3,
            "video_plan_and_interval_without_common_reference": 0,
            "video_plan_but_no_matching_interval": 0
          },
          "exact_plan_gains": 5,
          "exact_plan_losses": 0,
          "joint_gains": 2,
          "joint_gains_with_prior_exact_plan": 0,
          "joint_losses": 0
        },
        {
          "exact_plan_gain_routes": {
            "joint_pass": 16,
            "matching_interval_but_no_video_plan": 6,
            "no_matching_interval_or_video_plan": 0,
            "no_reference_video": 14,
            "video_plan_and_interval_without_common_reference": 0,
            "video_plan_but_no_matching_interval": 6
          },
          "exact_plan_gains": 42,
          "exact_plan_losses": 0,
          "joint_gains": 16,
          "joint_gains_with_prior_exact_plan": 0,
          "joint_losses": 0
        }
      ]
    }
  },
  "seed_case_positions": 999
}


==> data/p3iv_score_zero_controls.json <==
{
  "fitted_seeds": 3,
  "ordered_cases": 333,
  "original_training_cache_or_execution_attestations_added": 0,
  "schema": "CVSPP_R427_P3IV_SCORE_ZERO_ALTERNATIVES/1",
  "scope": "fixed retrieval and separate fits on exposed NIV T3, aligned historical predictions",
  "scopes": {
    "control_canonical": {
      "distinct_base_cases_among_score_exclusive_gains": 2,
      "distinct_base_cases_among_score_gains": 10,
      "gains_reproduced_by_all_alternatives": 4,
      "gains_reproduced_by_another_input": 8,
      "gains_reproduced_by_at_least_two_alternatives": 6,
      "pooled_support_pattern_counts": {
        "000": 2,
        "001": 0,
        "010": 2,
        "011": 1,
        "100": 0,
        "101": 0,
        "110": 1,
        "111": 4
      },
      "score_gains_not_reproduced_by_any_alternative": 2,
      "score_only_vs_zero": 10,
      "seed_rows": [
        {
          "score_only_vs_zero": 5,
          "shuffle_and_endpoint_overlap_measured": 3,
          "shuffle_and_endpoint_overlap_old_bounds": [
            3,
            3
          ],
          "support_pattern_counts": {
            "000": 0,
            "001": 0,
            "010": 2,
            "011": 0,
            "100": 0,
            "101": 0,
            "110": 0,
            "111": 3
          },
          "zero_only_vs_score": 0
        },
        {
          "score_only_vs_zero": 0,
          "shuffle_and_endpoint_overlap_measured": 0,
          "shuffle_and_endpoint_overlap_old_bounds": [
            0,
            0
          ],
          "support_pattern_counts": {
            "000": 0,
            "001": 0,
            "010": 0,
            "011": 0,
            "100": 0,
            "101": 0,
            "110": 0,
            "111": 0
          },
          "zero_only_vs_score": 0
        },
        {
          "score_only_vs_zero": 5,
          "shuffle_and_endpoint_overlap_measured": 2,
          "shuffle_and_endpoint_overlap_old_bounds": [
            0,
            2
          ],
          "support_pattern_counts": {
            "000": 2,
            "001": 0,
            "010": 0,
            "011": 1,
            "100": 0,
            "101": 0,
            "110": 1,
            "111": 1
          },
          "zero_only_vs_score": 0
        }
      ],
      "zero_only_vs_score": 0
    },
    "control_finite": {
      "distinct_base_cases_among_score_exclusive_gains": 3,
      "distinct_base_cases_among_score_gains": 28,
      "gains_reproduced_by_all_alternatives": 15,
      "gains_reproduced_by_another_input": 29,
      "gains_reproduced_by_at_least_two_alternatives": 21,
      "pooled_support_pattern_counts": {
        "000": 3,
        "001": 0,
        "010": 6,
        "011": 3,
        "100": 2,
        "101": 0,
        "110": 3,
        "111": 15
      },
      "score_gains_not_reproduced_by_any_alternative": 3,
      "score_only_vs_zero": 32,
      "seed_rows": [
        {
          "score_only_vs_zero": 13,
          "shuffle_and_endpoint_overlap_measured": 8,
          "shuffle_and_endpoint_overlap_old_bounds": [
            8,
            10
          ],
          "support_pattern_counts": {
            "000": 0,
            "001": 0,
            "010": 3,
            "011": 0,
            "100": 2,
            "101": 0,
            "110": 0,
            "111": 8
          },
          "zero_only_vs_score": 0
        },
        {
          "score_only_vs_zero": 2,
          "shuffle_and_endpoint_overlap_measured": 0,
          "shuffle_and_endpoint_overlap_old_bounds": [
            0,
            0
          ],
          "support_pattern_counts": {
            "000": 0,
            "001": 0,
            "010": 2,
            "011": 0,
            "100": 0,
            "101": 0,
            "110": 0,
            "111": 0
          },
          "zero_only_vs_score": 0
        },
        {
          "score_only_vs_zero": 17,
          "shuffle_and_endpoint_overlap_measured": 10,
          "shuffle_and_endpoint_overlap_old_bounds": [
            7,
            10
          ],
          "support_pattern_counts": {
            "000": 3,
            "001": 0,
            "010": 1,
            "011": 3,
            "100": 0,
            "101": 0,
            "110": 3,
            "111": 7
          },
          "zero_only_vs_score": 0
        }
      ],
      "zero_only_vs_score": 0
    },
    "primary_canonical": {
      "distinct_base_cases_among_score_exclusive_gains": 1,
      "distinct_base_cases_among_score_gains": 7,
      "gains_reproduced_by_all_alternatives": 4,
      "gains_reproduced_by_another_input": 7,
      "gains_reproduced_by_at_least_two_alternatives": 7,
      "pooled_support_pattern_counts": {
        "000": 1,
        "001": 0,
        "010": 0,
        "011": 1,
        "100": 0,
        "101": 0,
        "110": 2,
        "111": 4
      },
      "score_gains_not_reproduced_by_any_alternative": 1,
      "score_only_vs_zero": 8,
      "seed_rows": [
        {
          "score_only_vs_zero": 4,
          "shuffle_and_endpoint_overlap_measured": 4,
          "shuffle_and_endpoint_overlap_old_bounds": [
            4,
            4
          ],
          "support_pattern_counts": {
            "000": 0,
            "001": 0,
            "010": 0,
            "011": 0,
            "100": 0,
            "101": 0,
            "110": 1,
            "111": 3
          },
          "zero_only_vs_score": 0
        },
        {
          "score_only_vs_zero": 0,
          "shuffle_and_endpoint_overlap_measured": 0,
          "shuffle_and_endpoint_overlap_old_bounds": [
            0,
            0
          ],
          "support_pattern_counts": {
            "000": 0,
            "001": 0,
            "010": 0,
            "011": 0,
            "100": 0,
            "101": 0,
            "110": 0,
            "111": 0
          },
          "zero_only_vs_score": 0
        },
        {
          "score_only_vs_zero": 4,
          "shuffle_and_endpoint_overlap_measured": 2,
          "shuffle_and_endpoint_overlap_old_bounds": [
            1,
            2
          ],
          "support_pattern_counts": {
            "000": 1,
            "001": 0,
            "010": 0,
            "011": 1,
            "100": 0,
            "101": 0,
            "110": 1,
            "111": 1
          },
          "zero_only_vs_score": 0
        }
      ],
      "zero_only_vs_score": 0
    },
    "primary_finite": {
      "distinct_base_cases_among_score_exclusive_gains": 4,
      "distinct_base_cases_among_score_gains": 25,
      "gains_reproduced_by_all_alternatives": 13,
      "gains_reproduced_by_another_input": 25,
      "gains_reproduced_by_at_least_two_alternatives": 19,
      "pooled_support_pattern_counts": {
        "000": 4,
        "001": 1,
        "010": 3,
        "011": 2,
        "100": 2,
        "101": 0,
        "110": 4,
        "111": 13
      },
      "score_gains_not_reproduced_by_any_alternative": 4,
      "score_only_vs_zero": 29,
      "seed_rows": [
        {
          "score_only_vs_zero": 11,
          "shuffle_and_endpoint_overlap_measured": 9,
          "shuffle_and_endpoint_overlap_old_bounds": [
            9,
            9
          ],
          "support_pattern_counts": {
            "000": 0,
            "001": 0,
            "010": 0,
            "011": 0,
            "100": 2,
            "101": 0,
            "110": 2,
            "111": 7
          },
          "zero_only_vs_score": 0
        },
        {
          "score_only_vs_zero": 2,
          "shuffle_and_endpoint_overlap_measured": 0,
          "shuffle_and_endpoint_overlap_old_bounds": [
            0,
            0
          ],
          "support_pattern_counts": {
            "000": 0,
            "001": 0,
            "010": 2,
            "011": 0,
            "100": 0,
            "101": 0,
            "110": 0,
            "111": 0
          },
          "zero_only_vs_score": 0
        },
        {
          "score_only_vs_zero": 16,
          "shuffle_and_endpoint_overlap_measured": 8,
          "shuffle_and_endpoint_overlap_old_bounds": [
            3,
            8
          ],
          "support_pattern_counts": {
            "000": 4,
            "001": 1,
            "010": 1,
            "011": 2,
            "100": 0,
            "101": 0,
            "110": 2,
            "111": 6
          },
          "zero_only_vs_score": 0
        }
      ],
      "zero_only_vs_score": 0
    }
  },
  "seed_case_positions": 999,
  "success": "J_half with one common reference witness",
  "support_pattern_order": [
    "shuffle",
    "endpoint",
    "raw"
  ]
}


==> data/p3iv_table4c_archived_counts.json <==
{
  "schema": "CVSPP_P3IV_TABLE4C_ARCHIVED_COUNTS/1",
  "scope": {
    "dataset": "NIV, separate chronological-v2 three-action construction",
    "split": "Previously accessed validation",
    "cases_per_seed": 333,
    "seed_count": 3,
    "same_cases_per_seed": true,
    "retrieval": "Same fixed evaluation retriever across arms",
    "main_table_reference": "Finite annotation witnesses on the 16-cell grid",
    "main_table_decoder": "Probability-emission Viterbi with TRAIN-label transitions",
    "verification_limit": "Extraction and arithmetic checks of archived anonymous aggregates. No case flags, training inputs, or model executions were accessed. Same evaluation retrieval does not establish original retriever-file provenance for raw, score, or zero training."
  },
  "source": {
    "archive": "R346 archived manuscript source ZIP",
    "archive_sha256": "96507c587421ed9a510ab81636dc6f205c603e9c94e75ddd6d6e2960f6d1417e",
    "member_sha256": {
      "p3iv_fixed_r_three_arm_20261113.tex": "17932c0028accc1504d38f1e88a622eab18e184588c2f424c5bc7a2b8ff4202c",
      "p3iv_fixed_r_seed1_20261113.tex": "25f4e1c4c330f945820f3232f5ce73d580f3f88459032d238866ac13e3dad7bd",
      "p3iv_fixed_r_seed2_20261113.tex": "eab8ebb00f526333a4e8c9e29449deb2b60d56e35b6c4432a0ed8f847f14cd15",
      "supplement.tex": "288d94f2f6cd92d1dd4772f40689ddb1e847e2111cc6da082652ab0ccd7e6625",
      "table4c_single.tex": "7a39633803556fceb95811d9a40e5b734896d00e00008de958c2cec396fa05bb"
    },
    "count_locations": [
      "Primary / Finite rows in each seed's five-axis table",
      "table4c_single.tex"
    ],
    "attrition_locations": [
      "supplement.tex#p3iv-plan-joint-tradeoff-r244",
      "supplement.tex#p3iv-finite-failure-routes-r260",
      "supplement.tex#p3iv-noncanonical-witnesses-r261"
    ]
  },
  "primary_finite_seed_counts": [
    {
      "seed": 0,
      "arm": "Predicted endpoints",
      "N": 333,
      "V": 197,
      "P": 37,
      "VP": 31,
      "VI_0.5": 147,
      "J_0.5": 24
    },
    {
      "seed": 0,
      "arm": "All clips + scores",
      "N": 333,
      "V": 197,
      "P": 50,
      "VP": 32,
      "VI_0.5": 147,
      "J_0.5": 25
    },
    {
      "seed": 0,
      "arm": "All clips, no scores",
      "N": 333,
      "V": 197,
      "P": 23,
      "VP": 18,
      "VI_0.5": 147,
      "J_0.5": 14
    },
    {
      "seed": 0,
      "arm": "Endpoint-only tokens",
      "N": 333,
      "V": 197,
      "P": 57,
      "VP": 36,
      "VI_0.5": 147,
      "J_0.5": 27
    },
    {
      "seed": 0,
      "arm": "All clips, shuffled scores",
      "N": 333,
      "V": 197,
      "P": 50,
      "VP": 37,
      "VI_0.5": 147,
      "J_0.5": 29
    },
    {
      "seed": 1,
      "arm": "Predicted endpoints",
      "N": 333,
      "V": 197,
      "P": 42,
      "VP": 34,
      "VI_0.5": 147,
      "J_0.5": 29
    },
    {
      "seed": 1,
      "arm": "All clips + scores",
      "N": 333,
      "V": 197,
      "P": 20,
      "VP": 17,
      "VI_0.5": 147,
      "J_0.5": 17
    },
    {
      "seed": 1,
      "arm": "All clips, no scores",
      "N": 333,
      "V": 197,
      "P": 15,
      "VP": 15,
      "VI_0.5": 147,
      "J_0.5": 15
    },
    {
      "seed": 1,
      "arm": "Endpoint-only tokens",
      "N": 333,
      "V": 197,
      "P": 45,
      "VP": 31,
      "VI_0.5": 147,
      "J_0.5": 26
    },
    {
      "seed": 1,
      "arm": "All clips, shuffled scores",
      "N": 333,
      "V": 197,
      "P": 15,
      "VP": 15,
      "VI_0.5": 147,
      "J_0.5": 15
    },
    {
      "seed": 2,
      "arm": "Predicted endpoints",
      "N": 333,
      "V": 197,
      "P": 33,
      "VP": 27,
      "VI_0.5": 147,
      "J_0.5": 24
    },
    {
      "seed": 2,
      "arm": "All clips + scores",
      "N": 333,
      "V": 197,
      "P": 57,
      "VP": 37,
      "VI_0.5": 147,
      "J_0.5": 31
    },
    {
      "seed": 2,
      "arm": "All clips, no scores",
      "N": 333,
      "V": 197,
      "P": 15,
      "VP": 15,
      "VI_0.5": 147,
      "J_0.5": 15
    },
    {
      "seed": 2,
      "arm": "Endpoint-only tokens",
      "N": 333,
      "V": 197,
      "P": 52,
      "VP": 36,
      "VI_0.5": 147,
      "J_0.5": 29
    },
    {
      "seed": 2,
      "arm": "All clips, shuffled scores",
      "N": 333,
      "V": 197,
      "P": 43,
      "VP": 31,
      "VI_0.5": 147,
      "J_0.5": 26
    }
  ],
  "frozen_table4c_means_and_sample_sds": {
    "Predicted endpoints": {
      "P": {
        "mean_percent": "11.21",
        "sample_sd_percent": "1.35"
      },
      "J_0.5": {
        "mean_percent": "7.71",
        "sample_sd_percent": "0.87"
      }
    },
    "All clips + scores": {
      "P": {
        "mean_percent": "12.71",
        "sample_sd_percent": "5.90"
      },
      "J_0.5": {
        "mean_percent": "7.31",
        "sample_sd_percent": "2.11"
      }
    },
    "All clips, no scores": {
      "P": {
        "mean_percent": "5.31",
        "sample_sd_percent": "1.39"
      },
      "J_0.5": {
        "mean_percent": "4.40",
        "sample_sd_percent": "0.17"
      }
    },
    "Endpoint-only tokens": {
      "P": {
        "mean_percent": "15.42",
        "sample_sd_percent": "1.81"
      },
      "J_0.5": {
        "mean_percent": "8.21",
        "sample_sd_percent": "0.46"
      }
    },
    "All clips, shuffled scores": {
      "P": {
        "mean_percent": "10.81",
        "sample_sd_percent": "5.56"
      },
      "J_0.5": {
        "mean_percent": "7.01",
        "sample_sd_percent": "2.21"
      }
    }
  },
  "paired_net_J_0.5_count_deltas_by_seed": {
    "all_clips_plus_scores_minus_shuffled_scores": [
      -4,
      2,
      5
    ],
    "endpoint_only_tokens_minus_raw_endpoints": [
      3,
      -3,
      5
    ]
  },
  "finite_reference_plan_attrition": {
    "contrast": "All clips + scores versus raw predicted endpoints",
    "unit": "Repeated seed–case positions across the same 333 validation cases and three seeds",
    "newly_correct_plan": "Passes the exact-plan test only with all clips and scores",
    "by_emission": {
      "probability": {
        "newly_correct_plans": 55,
        "still_fail_joint": 42,
        "still_fail_joint_and_retriever_misses_video_interval": 33,
        "outcome_partition": {
          "joint_success": 13,
          "no_matching_video": 27,
          "video_match_without_interval_match": 6,
          "video_interval_match_without_video_plan_match": 9
        },
        "all_clips_plus_scores_minus_raw_endpoints_net_P": 15,
        "all_clips_plus_scores_minus_raw_endpoints_net_J_0.5": -4
      },
      "raw_logit": {
        "newly_correct_plans": 58,
        "still_fail_joint": 44,
        "still_fail_joint_and_retriever_misses_video_interval": 39,
        "outcome_partition": {
          "joint_success": 14,
          "no_matching_video": 32,
          "video_match_without_interval_match": 7,
          "video_interval_match_without_video_plan_match": 5
        },
        "all_clips_plus_scores_minus_raw_endpoints_net_P": 23,
        "all_clips_plus_scores_minus_raw_endpoints_net_J_0.5": -4
      }
    }
  }
}


==> data/paired_decoding_cutoffs.json <==
{
  "cohort_scope": "finite I16 references on exposed validation cases reused across fits",
  "decoding_iou": [
    "0.50",
    "0.90"
  ],
  "fixed": "model scores, plan pool, and candidates within each comparison",
  "results": [
    {
      "actions": 4,
      "cases_per_fit": 288,
      "dataset": "NIV",
      "fit_count": 8,
      "rows": [
        {
          "evaluation_iou": "0.50",
          "models": [
            {
              "after": 54,
              "before": 64,
              "fit": "T4_S0_G-score",
              "gains": 9,
              "losses": 19
            },
            {
              "after": 59,
              "before": 82,
              "fit": "T4_S0_G-uniform",
              "gains": 4,
              "losses": 27
            },
            {
              "after": 65,
              "before": 74,
              "fit": "T4_S1_G-score",
              "gains": 7,
              "losses": 16
            },
            {
              "after": 57,
              "before": 73,
              "fit": "T4_S1_G-uniform",
              "gains": 4,
              "losses": 20
            },
            {
              "after": 60,
              "before": 80,
              "fit": "T4_S2_G-score",
              "gains": 7,
              "losses": 27
            },
            {
              "after": 56,
              "before": 82,
              "fit": "T4_S2_G-uniform",
              "gains": 6,
              "losses": 32
            },
            {
              "after": 65,
              "before": 75,
              "fit": "T4_S3_G-score",
              "gains": 6,
              "losses": 16
            },
            {
              "after": 65,
              "before": 74,
              "fit": "T4_S3_G-uniform",
              "gains": 5,
              "losses": 14
            }
          ],
          "pooled": {
            "after": 481,
            "before": 604,
            "gains": 48,
            "losses": 171
          }
        },
        {
          "evaluation_iou": "0.90",
          "models": [
            {
              "after": 7,
              "before": 1,
              "fit": "T4_S0_G-score",
              "gains": 7,
              "losses": 1
            },
            {
              "after": 6,
              "before": 1,
              "fit": "T4_S0_G-uniform",
              "gains": 6,
              "losses": 1
            },
            {
              "after": 3,
              "before": 1,
              "fit": "T4_S1_G-score",
              "gains": 3,
              "losses": 1
            },
            {
              "after": 4,
              "before": 1,
              "fit": "T4_S1_G-uniform",
              "gains": 4,
              "losses": 1
            },
            {
              "after": 9,
              "before": 0,
              "fit": "T4_S2_G-score",
              "gains": 9,
              "losses": 0
            },
            {
              "after": 3,
              "before": 2,
              "fit": "T4_S2_G-uniform",
              "gains": 3,
              "losses": 2
            },
            {
              "after": 7,
              "before": 1,
              "fit": "T4_S3_G-score",
              "gains": 6,
              "losses": 0
            },
            {
              "after": 7,
              "before": 1,
              "fit": "T4_S3_G-uniform",
              "gains": 7,
              "losses": 1
            }
          ],
          "pooled": {
            "after": 46,
            "before": 8,
            "gains": 45,
            "losses": 7
          }
        }
      ],
      "source_sha256": "d6f66fb2c879568cff2d07409e9980709fd45edbe211b1b59d9ba9b6afec9645"
    },
    {
      "actions": 3,
      "cases_per_fit": 2028,
      "dataset": "CrossTask",
      "fit_count": 3,
      "rows": [
        {
          "evaluation_iou": "0.50",
          "models": [
            {
              "after": 385,
              "before": 442,
              "fit": "0",
              "gains": 82,
              "losses": 139
            },
            {
              "after": 405,
              "before": 459,
              "fit": "1",
              "gains": 89,
              "losses": 143
            },
            {
              "after": 372,
              "before": 465,
              "fit": "2",
              "gains": 63,
              "losses": 156
            }
          ],
          "pooled": {
            "after": 1162,
            "before": 1366,
            "gains": 234,
            "losses": 438
          }
        },
        {
          "evaluation_iou": "0.90",
          "models": [
            {
              "after": 61,
              "before": 27,
              "fit": "0",
              "gains": 51,
              "losses": 17
            },
            {
              "after": 61,
              "before": 35,
              "fit": "1",
              "gains": 52,
              "losses": 26
            },
            {
              "after": 66,
              "before": 28,
              "fit": "2",
              "gains": 59,
              "losses": 21
            }
          ],
          "pooled": {
            "after": 188,
            "before": 90,
            "gains": 162,
            "losses": 64
          }
        }
      ],
      "source_sha256": "fa59de764acba0216d25eee5e841df149ccd759762455e02684960e08ac750be"
    }
  ]
}


==> data/qd_canonical_bounds.json <==
{
  "target": "CM J passed, MAP VI failed, MAP P passed",
  "source_sha256": {
    "r381_archived_source_revision.zip": "4f203f3f9bea676caa1f3d65b1e528b00967c276b1e2289aafa4a6d8e2294e50",
    "r381_matched_score_package_001/candidate_004/02_ARXIV_V2_OVERLEAF_SOURCE.zip": "99f5822c3dacee7ccde866174ae99536474c836ab5a9e7a71d09a80133303271",
    "data/qd_frozen_decoder_counts.json": "76ceb7f388a9a4887d2b862aa547179e1bc8476c42519a5fab51b63d149c590f",
    "r381_vtg_001/REPORT.md": "d1b6aece1b8d985c51c583a65efdf77750e8eb2d5487deb9aef59ff888129572",
    "r381_vtg_001/RESULT_001.json": "05a5860659d8202095c187d36f48828663cbfe81b9b9a20c1f9c993a2900c874",
    "r405_q4_001/audit.py": "e0a54acecbf0705c6a37b7bb3eac08aa343beb4e8f59515ed17a170e3cea754c"
  },
  "paired_margins": 240,
  "single_arm_profiles_on_one_shared_grid": 30,
  "paired_profile_count": 900,
  "strata": 16,
  "exact_signed_integer_endpoints": 32,
  "aggregate_by_horizon_and_policy": {
    "T3_canonical": {
      "fits": [
        {
          "seed": 0,
          "sharp_bounds": [
            11,
            19
          ],
          "R381_lower": 7
        },
        {
          "seed": 1,
          "sharp_bounds": [
            17,
            21
          ],
          "R381_lower": 13
        },
        {
          "seed": 2,
          "sharp_bounds": [
            16,
            18
          ],
          "R381_lower": 11
        },
        {
          "seed": 3,
          "sharp_bounds": [
            11,
            15
          ],
          "R381_lower": 2
        }
      ],
      "sharp_bounds": [
        55,
        73
      ],
      "R381_lower": 33
    },
    "T3_Omega_ann": {
      "fits": [
        {
          "seed": 0,
          "sharp_bounds": [
            15,
            31
          ],
          "R381_lower": 15
        },
        {
          "seed": 1,
          "sharp_bounds": [
            24,
            34
          ],
          "R381_lower": 24
        },
        {
          "seed": 2,
          "sharp_bounds": [
            22,
            33
          ],
          "R381_lower": 22
        },
        {
          "seed": 3,
          "sharp_bounds": [
            18,
            32
          ],
          "R381_lower": 18
        }
      ],
      "sharp_bounds": [
        79,
        130
      ],
      "R381_lower": 79
    },
    "T4_canonical": {
      "fits": [
        {
          "seed": 0,
          "sharp_bounds": [
            7,
            11
          ],
          "R381_lower": 0
        },
        {
          "seed": 1,
          "sharp_bounds": [
            12,
            18
          ],
          "R381_lower": 6
        },
        {
          "seed": 2,
          "sharp_bounds": [
            1,
            10
          ],
          "R381_lower": 0
        },
        {
          "seed": 3,
          "sharp_bounds": [
            13,
            16
          ],
          "R381_lower": 4
        }
      ],
      "sharp_bounds": [
        33,
        55
      ],
      "R381_lower": 10
    },
    "T4_Omega_ann": {
      "fits": [
        {
          "seed": 0,
          "sharp_bounds": [
            1,
            22
          ],
          "R381_lower": 1
        },
        {
          "seed": 1,
          "sharp_bounds": [
            9,
            30
          ],
          "R381_lower": 9
        },
        {
          "seed": 2,
          "sharp_bounds": [
            7,
            27
          ],
          "R381_lower": 7
        },
        {
          "seed": 3,
          "sharp_bounds": [
            14,
            34
          ],
          "R381_lower": 14
        }
      ],
      "sharp_bounds": [
        31,
        113
      ],
      "R381_lower": 31
    }
  }
}


==> data/qd_frozen_decoder_counts.json <==
{"dataset":"NIV","split":"exposed development","horizon":[3,4],"candidate_count":4,"cells_per_candidate":16,"action_vocabulary_size":48,"epoch":100,"compatibility_IoU":0.5,"evaluation_IoU":0.5,"heads":{"point":"Original QD-DETR-derived locator and strict selected planner","MAP64":"FP64 complete-tuple MAP under the postfit proposal mixture","pool_profile":"Compatible mass under the same mixture, with the plan pool","full_profile":"Compatible mass under the same mixture, with exhaustive action search"},"panel_meaning":"SEEN and UNSEEN refer to literal query occurrence in TRAIN.","counts_columns":["T","panel","reference_policy","head","axis","N_per_seed","correct_seed0","correct_seed1","correct_seed2","correct_seed3"],"counts":[[3,"ALL","canonical","point","V",333,63,89,82,93],[3,"ALL","canonical","point","VI",333,21,33,25,20],[3,"ALL","canonical","point","P",333,199,209,199,188],[3,"ALL","canonical","point","VP",333,42,54,48,48],[3,"ALL","canonical","point","J",333,15,18,17,14],[3,"ALL","canonical","MAP64","V",333,91,96,83,95],[3,"ALL","canonical","MAP64","VI",333,40,40,30,35],[3,"ALL","canonical","MAP64","P",333,208,219,215,212],[3,"ALL","canonical","MAP64","VP",333,63,60,54,54],[3,"ALL","canonical","MAP64","J",333,28,30,21,23],[3,"ALL","canonical","pool_profile","V",333,99,96,86,88],[3,"ALL","canonical","pool_profile","VI",333,36,57,45,46],[3,"ALL","canonical","pool_profile","P",333,211,216,212,206],[3,"ALL","canonical","pool_profile","VP",333,61,64,52,52],[3,"ALL","canonical","pool_profile","J",333,26,39,27,28],[3,"ALL","canonical","full_profile","V",333,99,96,86,88],[3,"ALL","canonical","full_profile","VI",333,36,57,45,46],[3,"ALL","canonical","full_profile","P",333,211,216,212,206],[3,"ALL","canonical","full_profile","VP",333,61,64,52,52],[3,"ALL","canonical","full_profile","J",333,26,39,27,28],[3,"ALL","Omega_ann","point","V",333,114,140,135,153],[3,"ALL","Omega_ann","point","VI",333,44,55,47,39],[3,"ALL","Omega_ann","point","P",333,219,229,223,208],[3,"ALL","Omega_ann","point","VP",333,86,96,95,97],[3,"ALL","Omega_ann","point","J",333,36,34,38,29],[3,"ALL","Omega_ann","MAP64","V",333,162,159,152,162],[3,"ALL","Omega_ann","MAP64","VI",333,77,83,67,65],[3,"ALL","Omega_ann","MAP64","P",333,233,242,240,237],[3,"ALL","Omega_ann","MAP64","VP",333,126,111,117,117],[3,"ALL","Omega_ann","MAP64","J",333,59,68,55,48],[3,"ALL","Omega_ann","pool_profile","V",333,173,161,161,167],[3,"ALL","Omega_ann","pool_profile","VI",333,74,109,84,93],[3,"ALL","Omega_ann","pool_profile","P",333,236,236,236,226],[3,"ALL","Omega_ann","pool_profile","VP",333,125,116,120,121],[3,"ALL","Omega_ann","pool_profile","J",333,54,84,61,68],[3,"ALL","Omega_ann","full_profile","V",333,173,161,161,167],[3,"ALL","Omega_ann","full_profile","VI",333,74,109,84,93],[3,"ALL","Omega_ann","full_profile","P",333,236,236,236,226],[3,"ALL","Omega_ann","full_profile","VP",333,125,116,120,121],[3,"ALL","Omega_ann","full_profile","J",333,54,84,61,68],[3,"SEEN","canonical","point","V",315,60,84,79,88],[3,"SEEN","canonical","point","VI",315,21,32,24,20],[3,"SEEN","canonical","point","P",315,198,209,199,186],[3,"SEEN","canonical","point","VP",315,42,54,48,48],[3,"SEEN","canonical","point","J",315,15,18,17,14],[3,"SEEN","canonical","MAP64","V",315,86,85,81,94],[3,"SEEN","canonical","MAP64","VI",315,39,39,29,35],[3,"SEEN","canonical","MAP64","P",315,207,218,215,212],[3,"SEEN","canonical","MAP64","VP",315,63,60,54,54],[3,"SEEN","canonical","MAP64","J",315,28,30,21,23],[3,"SEEN","canonical","pool_profile","V",315,93,87,85,84],[3,"SEEN","canonical","pool_profile","VI",315,34,55,45,46],[3,"SEEN","canonical","pool_profile","P",315,210,215,212,206],[3,"SEEN","canonical","pool_profile","VP",315,61,64,52,52],[3,"SEEN","canonical","pool_profile","J",315,26,39,27,28],[3,"SEEN","canonical","full_profile","V",315,93,87,85,84],[3,"SEEN","canonical","full_profile","VI",315,34,55,45,46],[3,"SEEN","canonical","full_profile","P",315,210,215,212,206],[3,"SEEN","canonical","full_profile","VP",315,61,64,52,52],[3,"SEEN","canonical","full_profile","J",315,26,39,27,28],[3,"SEEN","Omega_ann","point","V",315,111,135,132,148],[3,"SEEN","Omega_ann","point","VI",315,44,54,46,39],[3,"SEEN","Omega_ann","point","P",315,218,229,223,206],[3,"SEEN","Omega_ann","point","VP",315,86,96,95,97],[3,"SEEN","Omega_ann","point","J",315,36,34,38,29],[3,"SEEN","Omega_ann","MAP64","V",315,157,148,150,161],[3,"SEEN","Omega_ann","MAP64","VI",315,76,82,66,65],[3,"SEEN","Omega_ann","MAP64","P",315,232,241,240,237],[3,"SEEN","Omega_ann","MAP64","VP",315,126,111,117,117],[3,"SEEN","Omega_ann","MAP64","J",315,59,68,55,48],[3,"SEEN","Omega_ann","pool_profile","V",315,166,152,160,163],[3,"SEEN","Omega_ann","pool_profile","VI",315,71,107,84,93],[3,"SEEN","Omega_ann","pool_profile","P",315,235,235,236,226],[3,"SEEN","Omega_ann","pool_profile","VP",315,125,116,120,121],[3,"SEEN","Omega_ann","pool_profile","J",315,54,84,61,68],[3,"SEEN","Omega_ann","full_profile","V",315,166,152,160,163],[3,"SEEN","Omega_ann","full_profile","VI",315,71,107,84,93],[3,"SEEN","Omega_ann","full_profile","P",315,235,235,236,226],[3,"SEEN","Omega_ann","full_profile","VP",315,125,116,120,121],[3,"SEEN","Omega_ann","full_profile","J",315,54,84,61,68],[3,"UNSEEN","canonical","point","V",18,3,5,3,5],[3,"UNSEEN","canonical","point","VI",18,0,1,1,0],[3,"UNSEEN","canonical","point","P",18,1,0,0,2],[3,"UNSEEN","canonical","point","VP",18,0,0,0,0],[3,"UNSEEN","canonical","point","J",18,0,0,0,0],[3,"UNSEEN","canonical","MAP64","V",18,5,11,2,1],[3,"UNSEEN","canonical","MAP64","VI",18,1,1,1,0],[3,"UNSEEN","canonical","MAP64","P",18,1,1,0,0],[3,"UNSEEN","canonical","MAP64","VP",18,0,0,0,0],[3,"UNSEEN","canonical","MAP64","J",18,0,0,0,0],[3,"UNSEEN","canonical","pool_profile","V",18,6,9,1,4],[3,"UNSEEN","canonical","pool_profile","VI",18,2,2,0,0],[3,"UNSEEN","canonical","pool_profile","P",18,1,1,0,0],[3,"UNSEEN","canonical","pool_profile","VP",18,0,0,0,0],[3,"UNSEEN","canonical","pool_profile","J",18,0,0,0,0],[3,"UNSEEN","canonical","full_profile","V",18,6,9,1,4],[3,"UNSEEN","canonical","full_profile","VI",18,2,2,0,0],[3,"UNSEEN","canonical","full_profile","P",18,1,1,0,0],[3,"UNSEEN","canonical","full_profile","VP",18,0,0,0,0],[3,"UNSEEN","canonical","full_profile","J",18,0,0,0,0],[3,"UNSEEN","Omega_ann","point","V",18,3,5,3,5],[3,"UNSEEN","Omega_ann","point","VI",18,0,1,1,0],[3,"UNSEEN","Omega_ann","point","P",18,1,0,0,2],[3,"UNSEEN","Omega_ann","point","VP",18,0,0,0,0],[3,"UNSEEN","Omega_ann","point","J",18,0,0,0,0],[3,"UNSEEN","Omega_ann","MAP64","V",18,5,11,2,1],[3,"UNSEEN","Omega_ann","MAP64","VI",18,1,1,1,0],[3,"UNSEEN","Omega_ann","MAP64","P",18,1,1,0,0],[3,"UNSEEN","Omega_ann","MAP64","VP",18,0,0,0,0],[3,"UNSEEN","Omega_ann","MAP64","J",18,0,0,0,0],[3,"UNSEEN","Omega_ann","pool_profile","V",18,7,9,1,4],[3,"UNSEEN","Omega_ann","pool_profile","VI",18,3,2,0,0],[3,"UNSEEN","Omega_ann","pool_profile","P",18,1,1,0,0],[3,"UNSEEN","Omega_ann","pool_profile","VP",18,0,0,0,0],[3,"UNSEEN","Omega_ann","pool_profile","J",18,0,0,0,0],[3,"UNSEEN","Omega_ann","full_profile","V",18,7,9,1,4],[3,"UNSEEN","Omega_ann","full_profile","VI",18,3,2,0,0],[3,"UNSEEN","Omega_ann","full_profile","P",18,1,1,0,0],[3,"UNSEEN","Omega_ann","full_profile","VP",18,0,0,0,0],[3,"UNSEEN","Omega_ann","full_profile","J",18,0,0,0,0],[4,"ALL","canonical","point","V",288,69,63,70,71],[4,"ALL","canonical","point","VI",288,31,34,34,26],[4,"ALL","canonical","point","P",288,119,124,130,120],[4,"ALL","canonical","point","VP",288,32,30,29,30],[4,"ALL","canonical","point","J",288,17,16,21,10],[4,"ALL","canonical","MAP64","V",288,77,83,65,85],[4,"ALL","canonical","MAP64","VI",288,41,38,43,42],[4,"ALL","canonical","MAP64","P",288,139,146,142,144],[4,"ALL","canonical","MAP64","VP",288,40,39,31,47],[4,"ALL","canonical","MAP64","J",288,23,17,23,24],[4,"ALL","canonical","pool_profile","V",288,86,76,75,85],[4,"ALL","canonical","pool_profile","VI",288,48,42,46,51],[4,"ALL","canonical","pool_profile","P",288,140,146,146,138],[4,"ALL","canonical","pool_profile","VP",288,44,41,33,42],[4,"ALL","canonical","pool_profile","J",288,28,24,21,29],[4,"ALL","canonical","full_profile","V",288,86,76,75,85],[4,"ALL","canonical","full_profile","VI",288,48,42,46,51],[4,"ALL","canonical","full_profile","P",288,140,146,146,138],[4,"ALL","canonical","full_profile","VP",288,44,41,33,42],[4,"ALL","canonical","full_profile","J",288,28,24,21,29],[4,"ALL","Omega_ann","point","V",288,117,106,113,104],[4,"ALL","Omega_ann","point","VI",288,54,55,56,33],[4,"ALL","Omega_ann","point","P",288,130,131,138,129],[4,"ALL","Omega_ann","point","VP",288,62,63,60,59],[4,"ALL","Omega_ann","point","J",288,32,30,37,16],[4,"ALL","Omega_ann","MAP64","V",288,126,139,117,140],[4,"ALL","Omega_ann","MAP64","VI",288,67,75,78,75],[4,"ALL","Omega_ann","MAP64","P",288,151,159,154,158],[4,"ALL","Omega_ann","MAP64","VP",288,78,80,73,95],[4,"ALL","Omega_ann","MAP64","J",288,45,44,48,53],[4,"ALL","Omega_ann","pool_profile","V",288,136,127,129,147],[4,"ALL","Omega_ann","pool_profile","VI",288,85,75,86,100],[4,"ALL","Omega_ann","pool_profile","P",288,154,160,158,150],[4,"ALL","Omega_ann","pool_profile","VP",288,85,80,77,89],[4,"ALL","Omega_ann","pool_profile","J",288,58,46,54,67],[4,"ALL","Omega_ann","full_profile","V",288,136,127,129,147],[4,"ALL","Omega_ann","full_profile","VI",288,85,75,86,100],[4,"ALL","Omega_ann","full_profile","P",288,154,160,158,150],[4,"ALL","Omega_ann","full_profile","VP",288,85,80,77,89],[4,"ALL","Omega_ann","full_profile","J",288,58,46,54,67],[4,"SEEN","canonical","point","V",265,63,60,64,66],[4,"SEEN","canonical","point","VI",265,28,32,33,23],[4,"SEEN","canonical","point","P",265,118,124,129,120],[4,"SEEN","canonical","point","VP",265,32,30,29,30],[4,"SEEN","canonical","point","J",265,17,16,21,10],[4,"SEEN","canonical","MAP64","V",265,74,78,57,77],[4,"SEEN","canonical","MAP64","VI",265,39,37,38,39],[4,"SEEN","canonical","MAP64","P",265,138,144,141,144],[4,"SEEN","canonical","MAP64","VP",265,40,39,31,47],[4,"SEEN","canonical","MAP64","J",265,23,17,23,24],[4,"SEEN","canonical","pool_profile","V",265,80,75,68,80],[4,"SEEN","canonical","pool_profile","VI",265,45,42,42,49],[4,"SEEN","canonical","pool_profile","P",265,139,144,146,136],[4,"SEEN","canonical","pool_profile","VP",265,44,41,33,42],[4,"SEEN","canonical","pool_profile","J",265,28,24,21,29],[4,"SEEN","canonical","full_profile","V",265,80,75,68,80],[4,"SEEN","canonical","full_profile","VI",265,45,42,42,49],[4,"SEEN","canonical","full_profile","P",265,139,144,146,136],[4,"SEEN","canonical","full_profile","VP",265,44,41,33,42],[4,"SEEN","canonical","full_profile","J",265,28,24,21,29],[4,"SEEN","Omega_ann","point","V",265,110,102,107,99],[4,"SEEN","Omega_ann","point","VI",265,50,52,55,30],[4,"SEEN","Omega_ann","point","P",265,129,131,137,129],[4,"SEEN","Omega_ann","point","VP",265,62,63,60,59],[4,"SEEN","Omega_ann","point","J",265,32,30,37,16],[4,"SEEN","Omega_ann","MAP64","V",265,122,134,109,132],[4,"SEEN","Omega_ann","MAP64","VI",265,65,74,73,72],[4,"SEEN","Omega_ann","MAP64","P",265,150,157,153,158],[4,"SEEN","Omega_ann","MAP64","VP",265,78,80,73,95],[4,"SEEN","Omega_ann","MAP64","J",265,45,44,48,53],[4,"SEEN","Omega_ann","pool_profile","V",265,129,125,122,141],[4,"SEEN","Omega_ann","pool_profile","VI",265,81,74,82,97],[4,"SEEN","Omega_ann","pool_profile","P",265,153,158,158,148],[4,"SEEN","Omega_ann","pool_profile","VP",265,85,80,77,89],[4,"SEEN","Omega_ann","pool_profile","J",265,58,46,54,67],[4,"SEEN","Omega_ann","full_profile","V",265,129,125,122,141],[4,"SEEN","Omega_ann","full_profile","VI",265,81,74,82,97],[4,"SEEN","Omega_ann","full_profile","P",265,153,158,158,148],[4,"SEEN","Omega_ann","full_profile","VP",265,85,80,77,89],[4,"SEEN","Omega_ann","full_profile","J",265,58,46,54,67],[4,"UNSEEN","canonical","point","V",23,6,3,6,5],[4,"UNSEEN","canonical","point","VI",23,3,2,1,3],[4,"UNSEEN","canonical","point","P",23,1,0,1,0],[4,"UNSEEN","canonical","point","VP",23,0,0,0,0],[4,"UNSEEN","canonical","point","J",23,0,0,0,0],[4,"UNSEEN","canonical","MAP64","V",23,3,5,8,8],[4,"UNSEEN","canonical","MAP64","VI",23,2,1,5,3],[4,"UNSEEN","canonical","MAP64","P",23,1,2,1,0],[4,"UNSEEN","canonical","MAP64","VP",23,0,0,0,0],[4,"UNSEEN","canonical","MAP64","J",23,0,0,0,0],[4,"UNSEEN","canonical","pool_profile","V",23,6,1,7,5],[4,"UNSEEN","canonical","pool_profile","VI",23,3,0,4,2],[4,"UNSEEN","canonical","pool_profile","P",23,1,2,0,2],[4,"UNSEEN","canonical","pool_profile","VP",23,0,0,0,0],[4,"UNSEEN","canonical","pool_profile","J",23,0,0,0,0],[4,"UNSEEN","canonical","full_profile","V",23,6,1,7,5],[4,"UNSEEN","canonical","full_profile","VI",23,3,0,4,2],[4,"UNSEEN","canonical","full_profile","P",23,1,2,0,2],[4,"UNSEEN","canonical","full_profile","VP",23,0,0,0,0],[4,"UNSEEN","canonical","full_profile","J",23,0,0,0,0],[4,"UNSEEN","Omega_ann","point","V",23,7,4,6,5],[4,"UNSEEN","Omega_ann","point","VI",23,4,3,1,3],[4,"UNSEEN","Omega_ann","point","P",23,1,0,1,0],[4,"UNSEEN","Omega_ann","point","VP",23,0,0,0,0],[4,"UNSEEN","Omega_ann","point","J",23,0,0,0,0],[4,"UNSEEN","Omega_ann","MAP64","V",23,4,5,8,8],[4,"UNSEEN","Omega_ann","MAP64","VI",23,2,1,5,3],[4,"UNSEEN","Omega_ann","MAP64","P",23,1,2,1,0],[4,"UNSEEN","Omega_ann","MAP64","VP",23,0,0,0,0],[4,"UNSEEN","Omega_ann","MAP64","J",23,0,0,0,0],[4,"UNSEEN","Omega_ann","pool_profile","V",23,7,2,7,6],[4,"UNSEEN","Omega_ann","pool_profile","VI",23,4,1,4,3],[4,"UNSEEN","Omega_ann","pool_profile","P",23,1,2,0,2],[4,"UNSEEN","Omega_ann","pool_profile","VP",23,0,0,0,0],[4,"UNSEEN","Omega_ann","pool_profile","J",23,0,0,0,0],[4,"UNSEEN","Omega_ann","full_profile","V",23,7,2,7,6],[4,"UNSEEN","Omega_ann","full_profile","VI",23,4,1,4,3],[4,"UNSEEN","Omega_ann","full_profile","P",23,1,2,0,2],[4,"UNSEEN","Omega_ann","full_profile","VP",23,0,0,0,0],[4,"UNSEEN","Omega_ann","full_profile","J",23,0,0,0,0]],"cm_vs_map_columns":["T","panel","reference_policy","axis","seed","N","gain","loss","both","neither"],"cm_vs_map":[[3,"ALL","canonical","V",0,333,58,50,41,184],[3,"ALL","canonical","V",1,333,36,36,60,201],[3,"ALL","canonical","V",2,333,37,34,49,213],[3,"ALL","canonical","V",3,333,30,37,58,208],[3,"ALL","canonical","VI",0,333,24,28,12,269],[3,"ALL","canonical","VI",1,333,34,17,23,259],[3,"ALL","canonical","VI",2,333,31,16,14,272],[3,"ALL","canonical","VI",3,333,24,13,22,274],[3,"ALL","canonical","P",0,333,8,5,203,117],[3,"ALL","canonical","P",1,333,4,7,212,110],[3,"ALL","canonical","P",2,333,2,5,210,116],[3,"ALL","canonical","P",3,333,4,10,202,117],[3,"ALL","canonical","VP",0,333,39,41,22,231],[3,"ALL","canonical","VP",1,333,23,19,41,250],[3,"ALL","canonical","VP",2,333,21,23,31,258],[3,"ALL","canonical","VP",3,333,17,19,35,262],[3,"ALL","canonical","J",0,333,19,21,7,286],[3,"ALL","canonical","J",1,333,21,12,18,282],[3,"ALL","canonical","J",2,333,18,12,9,294],[3,"ALL","canonical","J",3,333,15,10,13,295],[3,"ALL","Omega_ann","V",0,333,52,41,121,119],[3,"ALL","Omega_ann","V",1,333,40,38,121,134],[3,"ALL","Omega_ann","V",2,333,42,33,119,139],[3,"ALL","Omega_ann","V",3,333,38,33,129,133],[3,"ALL","Omega_ann","VI",0,333,42,45,32,214],[3,"ALL","Omega_ann","VI",1,333,51,25,58,199],[3,"ALL","Omega_ann","VI",2,333,47,30,37,219],[3,"ALL","Omega_ann","VI",3,333,47,19,46,221],[3,"ALL","Omega_ann","P",0,333,8,5,228,92],[3,"ALL","Omega_ann","P",1,333,3,9,233,88],[3,"ALL","Omega_ann","P",2,333,2,6,234,91],[3,"ALL","Omega_ann","P",3,333,4,15,222,92],[3,"ALL","Omega_ann","VP",0,333,33,34,92,174],[3,"ALL","Omega_ann","VP",1,333,23,18,93,199],[3,"ALL","Omega_ann","VP",2,333,25,22,95,191],[3,"ALL","Omega_ann","VP",3,333,27,23,94,189],[3,"ALL","Omega_ann","J",0,333,31,36,23,243],[3,"ALL","Omega_ann","J",1,333,34,18,50,231],[3,"ALL","Omega_ann","J",2,333,33,27,28,245],[3,"ALL","Omega_ann","J",3,333,32,12,36,253],[3,"SEEN","canonical","V",0,315,56,49,37,173],[3,"SEEN","canonical","V",1,315,36,34,51,194],[3,"SEEN","canonical","V",2,315,37,33,48,197],[3,"SEEN","canonical","V",3,315,27,37,57,194],[3,"SEEN","canonical","VI",0,315,23,28,11,253],[3,"SEEN","canonical","VI",1,315,33,17,22,243],[3,"SEEN","canonical","VI",2,315,31,15,14,255],[3,"SEEN","canonical","VI",3,315,24,13,22,256],[3,"SEEN","canonical","P",0,315,8,5,202,100],[3,"SEEN","canonical","P",1,315,4,7,211,93],[3,"SEEN","canonical","P",2,315,2,5,210,98],[3,"SEEN","canonical","P",3,315,4,10,202,99],[3,"SEEN","canonical","VP",0,315,39,41,22,213],[3,"SEEN","canonical","VP",1,315,23,19,41,232],[3,"SEEN","canonical","VP",2,315,21,23,31,240],[3,"SEEN","canonical","VP",3,315,17,19,35,244],[3,"SEEN","canonical","J",0,315,19,21,7,268],[3,"SEEN","canonical","J",1,315,21,12,18,264],[3,"SEEN","canonical","J",2,315,18,12,9,276],[3,"SEEN","canonical","J",3,315,15,10,13,277],[3,"SEEN","Omega_ann","V",0,315,49,40,117,109],[3,"SEEN","Omega_ann","V",1,315,40,36,112,127],[3,"SEEN","Omega_ann","V",2,315,42,32,118,123],[3,"SEEN","Omega_ann","V",3,315,35,33,128,119],[3,"SEEN","Omega_ann","VI",0,315,40,45,31,199],[3,"SEEN","Omega_ann","VI",1,315,50,25,57,183],[3,"SEEN","Omega_ann","VI",2,315,47,29,37,202],[3,"SEEN","Omega_ann","VI",3,315,47,19,46,203],[3,"SEEN","Omega_ann","P",0,315,8,5,227,75],[3,"SEEN","Omega_ann","P",1,315,3,9,232,71],[3,"SEEN","Omega_ann","P",2,315,2,6,234,73],[3,"SEEN","Omega_ann","P",3,315,4,15,222,74],[3,"SEEN","Omega_ann","VP",0,315,33,34,92,156],[3,"SEEN","Omega_ann","VP",1,315,23,18,93,181],[3,"SEEN","Omega_ann","VP",2,315,25,22,95,173],[3,"SEEN","Omega_ann","VP",3,315,27,23,94,171],[3,"SEEN","Omega_ann","J",0,315,31,36,23,225],[3,"SEEN","Omega_ann","J",1,315,34,18,50,213],[3,"SEEN","Omega_ann","J",2,315,33,27,28,227],[3,"SEEN","Omega_ann","J",3,315,32,12,36,235],[3,"UNSEEN","canonical","V",0,18,2,1,4,11],[3,"UNSEEN","canonical","V",1,18,0,2,9,7],[3,"UNSEEN","canonical","V",2,18,0,1,1,16],[3,"UNSEEN","canonical","V",3,18,3,0,1,14],[3,"UNSEEN","canonical","VI",0,18,1,0,1,16],[3,"UNSEEN","canonical","VI",1,18,1,0,1,16],[3,"UNSEEN","canonical","VI",2,18,0,1,0,17],[3,"UNSEEN","canonical","VI",3,18,0,0,0,18],[3,"UNSEEN","canonical","P",0,18,0,0,1,17],[3,"UNSEEN","canonical","P",1,18,0,0,1,17],[3,"UNSEEN","canonical","P",2,18,0,0,0,18],[3,"UNSEEN","canonical","P",3,18,0,0,0,18],[3,"UNSEEN","canonical","VP",0,18,0,0,0,18],[3,"UNSEEN","canonical","VP",1,18,0,0,0,18],[3,"UNSEEN","canonical","VP",2,18,0,0,0,18],[3,"UNSEEN","canonical","VP",3,18,0,0,0,18],[3,"UNSEEN","canonical","J",0,18,0,0,0,18],[3,"UNSEEN","canonical","J",1,18,0,0,0,18],[3,"UNSEEN","canonical","J",2,18,0,0,0,18],[3,"UNSEEN","canonical","J",3,18,0,0,0,18],[3,"UNSEEN","Omega_ann","V",0,18,3,1,4,10],[3,"UNSEEN","Omega_ann","V",1,18,0,2,9,7],[3,"UNSEEN","Omega_ann","V",2,18,0,1,1,16],[3,"UNSEEN","Omega_ann","V",3,18,3,0,1,14],[3,"UNSEEN","Omega_ann","VI",0,18,2,0,1,15],[3,"UNSEEN","Omega_ann","VI",1,18,1,0,1,16],[3,"UNSEEN","Omega_ann","VI",2,18,0,1,0,17],[3,"UNSEEN","Omega_ann","VI",3,18,0,0,0,18],[3,"UNSEEN","Omega_ann","P",0,18,0,0,1,17],[3,"UNSEEN","Omega_ann","P",1,18,0,0,1,17],[3,"UNSEEN","Omega_ann","P",2,18,0,0,0,18],[3,"UNSEEN","Omega_ann","P",3,18,0,0,0,18],[3,"UNSEEN","Omega_ann","VP",0,18,0,0,0,18],[3,"UNSEEN","Omega_ann","VP",1,18,0,0,0,18],[3,"UNSEEN","Omega_ann","VP",2,18,0,0,0,18],[3,"UNSEEN","Omega_ann","VP",3,18,0,0,0,18],[3,"UNSEEN","Omega_ann","J",0,18,0,0,0,18],[3,"UNSEEN","Omega_ann","J",1,18,0,0,0,18],[3,"UNSEEN","Omega_ann","J",2,18,0,0,0,18],[3,"UNSEEN","Omega_ann","J",3,18,0,0,0,18],[4,"ALL","canonical","V",0,288,27,18,59,184],[4,"ALL","canonical","V",1,288,30,37,46,175],[4,"ALL","canonical","V",2,288,45,35,30,178],[4,"ALL","canonical","V",3,288,37,37,48,166],[4,"ALL","canonical","VI",0,288,23,16,25,224],[4,"ALL","canonical","VI",1,288,30,26,12,220],[4,"ALL","canonical","VI",2,288,28,25,18,217],[4,"ALL","canonical","VI",3,288,27,18,24,219],[4,"ALL","canonical","P",0,288,4,3,136,145],[4,"ALL","canonical","P",1,288,6,6,140,136],[4,"ALL","canonical","P",2,288,9,5,137,137],[4,"ALL","canonical","P",3,288,5,11,133,139],[4,"ALL","canonical","VP",0,288,13,9,31,235],[4,"ALL","canonical","VP",1,288,17,15,24,232],[4,"ALL","canonical","VP",2,288,18,16,15,239],[4,"ALL","canonical","VP",3,288,17,22,25,224],[4,"ALL","canonical","J",0,288,11,6,17,254],[4,"ALL","canonical","J",1,288,18,11,6,253],[4,"ALL","canonical","J",2,288,10,12,11,255],[4,"ALL","canonical","J",3,288,16,11,13,248],[4,"ALL","Omega_ann","V",0,288,26,16,110,136],[4,"ALL","Omega_ann","V",1,288,27,39,100,122],[4,"ALL","Omega_ann","V",2,288,45,33,84,126],[4,"ALL","Omega_ann","V",3,288,34,27,113,114],[4,"ALL","Omega_ann","VI",0,288,33,15,52,188],[4,"ALL","Omega_ann","VI",1,288,43,43,32,170],[4,"ALL","Omega_ann","VI",2,288,46,38,40,164],[4,"ALL","Omega_ann","VI",3,288,48,23,52,165],[4,"ALL","Omega_ann","P",0,288,6,3,148,131],[4,"ALL","Omega_ann","P",1,288,6,5,154,123],[4,"ALL","Omega_ann","P",2,288,9,5,149,125],[4,"ALL","Omega_ann","P",3,288,5,13,145,125],[4,"ALL","Omega_ann","VP",0,288,15,8,70,195],[4,"ALL","Omega_ann","VP",1,288,19,19,61,189],[4,"ALL","Omega_ann","VP",2,288,23,19,54,192],[4,"ALL","Omega_ann","VP",3,288,14,20,75,179],[4,"ALL","Omega_ann","J",0,288,22,9,36,221],[4,"ALL","Omega_ann","J",1,288,30,28,16,214],[4,"ALL","Omega_ann","J",2,288,27,21,27,213],[4,"ALL","Omega_ann","J",3,288,34,20,33,201],[4,"SEEN","canonical","V",0,265,24,18,56,167],[4,"SEEN","canonical","V",1,265,30,33,45,157],[4,"SEEN","canonical","V",2,265,43,32,25,165],[4,"SEEN","canonical","V",3,265,37,34,43,151],[4,"SEEN","canonical","VI",0,265,21,15,24,205],[4,"SEEN","canonical","VI",1,265,30,25,12,198],[4,"SEEN","canonical","VI",2,265,26,22,16,201],[4,"SEEN","canonical","VI",3,265,27,17,22,199],[4,"SEEN","canonical","P",0,265,4,3,135,123],[4,"SEEN","canonical","P",1,265,6,6,138,115],[4,"SEEN","canonical","P",2,265,9,4,137,115],[4,"SEEN","canonical","P",3,265,3,11,133,118],[4,"SEEN","canonical","VP",0,265,13,9,31,212],[4,"SEEN","canonical","VP",1,265,17,15,24,209],[4,"SEEN","canonical","VP",2,265,18,16,15,216],[4,"SEEN","canonical","VP",3,265,17,22,25,201],[4,"SEEN","canonical","J",0,265,11,6,17,231],[4,"SEEN","canonical","J",1,265,18,11,6,230],[4,"SEEN","canonical","J",2,265,10,12,11,232],[4,"SEEN","canonical","J",3,265,16,11,13,225],[4,"SEEN","Omega_ann","V",0,265,23,16,106,120],[4,"SEEN","Omega_ann","V",1,265,27,36,98,104],[4,"SEEN","Omega_ann","V",2,265,43,30,79,113],[4,"SEEN","Omega_ann","V",3,265,33,24,108,100],[4,"SEEN","Omega_ann","VI",0,265,30,14,51,170],[4,"SEEN","Omega_ann","VI",1,265,43,43,31,148],[4,"SEEN","Omega_ann","VI",2,265,44,35,38,148],[4,"SEEN","Omega_ann","VI",3,265,47,22,50,146],[4,"SEEN","Omega_ann","P",0,265,6,3,147,109],[4,"SEEN","Omega_ann","P",1,265,6,5,152,102],[4,"SEEN","Omega_ann","P",2,265,9,4,149,103],[4,"SEEN","Omega_ann","P",3,265,3,13,145,104],[4,"SEEN","Omega_ann","VP",0,265,15,8,70,172],[4,"SEEN","Omega_ann","VP",1,265,19,19,61,166],[4,"SEEN","Omega_ann","VP",2,265,23,19,54,169],[4,"SEEN","Omega_ann","VP",3,265,14,20,75,156],[4,"SEEN","Omega_ann","J",0,265,22,9,36,198],[4,"SEEN","Omega_ann","J",1,265,30,28,16,191],[4,"SEEN","Omega_ann","J",2,265,27,21,27,190],[4,"SEEN","Omega_ann","J",3,265,34,20,33,178],[4,"UNSEEN","canonical","V",0,23,3,0,3,17],[4,"UNSEEN","canonical","V",1,23,0,4,1,18],[4,"UNSEEN","canonical","V",2,23,2,3,5,13],[4,"UNSEEN","canonical","V",3,23,0,3,5,15],[4,"UNSEEN","canonical","VI",0,23,2,1,1,19],[4,"UNSEEN","canonical","VI",1,23,0,1,0,22],[4,"UNSEEN","canonical","VI",2,23,2,3,2,16],[4,"UNSEEN","canonical","VI",3,23,0,1,2,20],[4,"UNSEEN","canonical","P",0,23,0,0,1,22],[4,"UNSEEN","canonical","P",1,23,0,0,2,21],[4,"UNSEEN","canonical","P",2,23,0,1,0,22],[4,"UNSEEN","canonical","P",3,23,2,0,0,21],[4,"UNSEEN","canonical","VP",0,23,0,0,0,23],[4,"UNSEEN","canonical","VP",1,23,0,0,0,23],[4,"UNSEEN","canonical","VP",2,23,0,0,0,23],[4,"UNSEEN","canonical","VP",3,23,0,0,0,23],[4,"UNSEEN","canonical","J",0,23,0,0,0,23],[4,"UNSEEN","canonical","J",1,23,0,0,0,23],[4,"UNSEEN","canonical","J",2,23,0,0,0,23],[4,"UNSEEN","canonical","J",3,23,0,0,0,23],[4,"UNSEEN","Omega_ann","V",0,23,3,0,4,16],[4,"UNSEEN","Omega_ann","V",1,23,0,3,2,18],[4,"UNSEEN","Omega_ann","V",2,23,2,3,5,13],[4,"UNSEEN","Omega_ann","V",3,23,1,3,5,14],[4,"UNSEEN","Omega_ann","VI",0,23,3,1,1,18],[4,"UNSEEN","Omega_ann","VI",1,23,0,0,1,22],[4,"UNSEEN","Omega_ann","VI",2,23,2,3,2,16],[4,"UNSEEN","Omega_ann","VI",3,23,1,1,2,19],[4,"UNSEEN","Omega_ann","P",0,23,0,0,1,22],[4,"UNSEEN","Omega_ann","P",1,23,0,0,2,21],[4,"UNSEEN","Omega_ann","P",2,23,0,1,0,22],[4,"UNSEEN","Omega_ann","P",3,23,2,0,0,21],[4,"UNSEEN","Omega_ann","VP",0,23,0,0,0,23],[4,"UNSEEN","Omega_ann","VP",1,23,0,0,0,23],[4,"UNSEEN","Omega_ann","VP",2,23,0,0,0,23],[4,"UNSEEN","Omega_ann","VP",3,23,0,0,0,23],[4,"UNSEEN","Omega_ann","J",0,23,0,0,0,23],[4,"UNSEEN","Omega_ann","J",1,23,0,0,0,23],[4,"UNSEEN","Omega_ann","J",2,23,0,0,0,23],[4,"UNSEEN","Omega_ann","J",3,23,0,0,0,23]]}


==> data/qd_joint_gain_bounds.json <==
{
  "comparison": "CM versus complete-tuple MAP using the same proposal mixture",
  "contingency_order": [
    "N",
    "CM_only",
    "MAP_only",
    "both",
    "neither"
  ],
  "experiment": "NIV QD-DETR-derived proposal locator with frozen window planner",
  "input_member": "data/qd_frozen_decoder_counts.json",
  "input_member_sha256": "76ceb7f388a9a4887d2b862aa547179e1bc8476c42519a5fab51b63d149c590f",
  "results": {
    "T3_Omega_ann": {
      "all_counts_across_fits": {
        "J": [
          1332,
          130,
          93,
          137,
          972
        ],
        "P": [
          1332,
          17,
          35,
          917,
          363
        ],
        "V": [
          1332,
          172,
          145,
          490,
          525
        ],
        "VI": [
          1332,
          187,
          119,
          173,
          853
        ],
        "VP": [
          1332,
          108,
          97,
          374,
          753
        ]
      },
      "fits": [
        {
          "all": {
            "J": [
              333,
              31,
              36,
              23,
              243
            ],
            "P": [
              333,
              8,
              5,
              228,
              92
            ],
            "V": [
              333,
              52,
              41,
              121,
              119
            ],
            "VI": [
              333,
              42,
              45,
              32,
              214
            ],
            "VP": [
              333,
              33,
              34,
              92,
              174
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 15,
          "joint_gain_with_vi_gain_bounds": [
            23,
            31
          ],
          "seed": 0,
          "seen": {
            "J": [
              315,
              31,
              36,
              23,
              225
            ],
            "P": [
              315,
              8,
              5,
              227,
              75
            ],
            "V": [
              315,
              49,
              40,
              117,
              109
            ],
            "VI": [
              315,
              40,
              45,
              31,
              199
            ],
            "VP": [
              315,
              33,
              34,
              92,
              156
            ]
          }
        },
        {
          "all": {
            "J": [
              333,
              34,
              18,
              50,
              231
            ],
            "P": [
              333,
              3,
              9,
              233,
              88
            ],
            "V": [
              333,
              40,
              38,
              121,
              134
            ],
            "VI": [
              333,
              51,
              25,
              58,
              199
            ],
            "VP": [
              333,
              23,
              18,
              93,
              199
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 24,
          "joint_gain_with_vi_gain_bounds": [
            27,
            34
          ],
          "seed": 1,
          "seen": {
            "J": [
              315,
              34,
              18,
              50,
              213
            ],
            "P": [
              315,
              3,
              9,
              232,
              71
            ],
            "V": [
              315,
              40,
              36,
              112,
              127
            ],
            "VI": [
              315,
              50,
              25,
              57,
              183
            ],
            "VP": [
              315,
              23,
              18,
              93,
              181
            ]
          }
        },
        {
          "all": {
            "J": [
              333,
              33,
              27,
              28,
              245
            ],
            "P": [
              333,
              2,
              6,
              234,
              91
            ],
            "V": [
              333,
              42,
              33,
              119,
              139
            ],
            "VI": [
              333,
              47,
              30,
              37,
              219
            ],
            "VP": [
              333,
              25,
              22,
              95,
              191
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 22,
          "joint_gain_with_vi_gain_bounds": [
            24,
            33
          ],
          "seed": 2,
          "seen": {
            "J": [
              315,
              33,
              27,
              28,
              227
            ],
            "P": [
              315,
              2,
              6,
              234,
              73
            ],
            "V": [
              315,
              42,
              32,
              118,
              123
            ],
            "VI": [
              315,
              47,
              29,
              37,
              202
            ],
            "VP": [
              315,
              25,
              22,
              95,
              173
            ]
          }
        },
        {
          "all": {
            "J": [
              333,
              32,
              12,
              36,
              253
            ],
            "P": [
              333,
              4,
              15,
              222,
              92
            ],
            "V": [
              333,
              38,
              33,
              129,
              133
            ],
            "VI": [
              333,
              47,
              19,
              46,
              221
            ],
            "VP": [
              333,
              27,
              23,
              94,
              189
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 18,
          "joint_gain_with_vi_gain_bounds": [
            22,
            32
          ],
          "seed": 3,
          "seen": {
            "J": [
              315,
              32,
              12,
              36,
              235
            ],
            "P": [
              315,
              4,
              15,
              222,
              74
            ],
            "V": [
              315,
              35,
              33,
              128,
              119
            ],
            "VI": [
              315,
              47,
              19,
              46,
              203
            ],
            "VP": [
              315,
              27,
              23,
              94,
              171
            ]
          }
        }
      ],
      "joint_gain_with_vi_gain_and_both_plan_pass_lower": 79,
      "joint_gain_with_vi_gain_bounds": [
        96,
        130
      ]
    },
    "T3_canonical": {
      "all_counts_across_fits": {
        "J": [
          1332,
          73,
          55,
          47,
          1157
        ],
        "P": [
          1332,
          18,
          27,
          827,
          460
        ],
        "V": [
          1332,
          161,
          157,
          208,
          806
        ],
        "VI": [
          1332,
          113,
          74,
          71,
          1074
        ],
        "VP": [
          1332,
          100,
          102,
          129,
          1001
        ]
      },
      "fits": [
        {
          "all": {
            "J": [
              333,
              19,
              21,
              7,
              286
            ],
            "P": [
              333,
              8,
              5,
              203,
              117
            ],
            "V": [
              333,
              58,
              50,
              41,
              184
            ],
            "VI": [
              333,
              24,
              28,
              12,
              269
            ],
            "VP": [
              333,
              39,
              41,
              22,
              231
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 7,
          "joint_gain_with_vi_gain_bounds": [
            15,
            19
          ],
          "seed": 0,
          "seen": {
            "J": [
              315,
              19,
              21,
              7,
              268
            ],
            "P": [
              315,
              8,
              5,
              202,
              100
            ],
            "V": [
              315,
              56,
              49,
              37,
              173
            ],
            "VI": [
              315,
              23,
              28,
              11,
              253
            ],
            "VP": [
              315,
              39,
              41,
              22,
              213
            ]
          }
        },
        {
          "all": {
            "J": [
              333,
              21,
              12,
              18,
              282
            ],
            "P": [
              333,
              4,
              7,
              212,
              110
            ],
            "V": [
              333,
              36,
              36,
              60,
              201
            ],
            "VI": [
              333,
              34,
              17,
              23,
              259
            ],
            "VP": [
              333,
              23,
              19,
              41,
              250
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 13,
          "joint_gain_with_vi_gain_bounds": [
            17,
            21
          ],
          "seed": 1,
          "seen": {
            "J": [
              315,
              21,
              12,
              18,
              264
            ],
            "P": [
              315,
              4,
              7,
              211,
              93
            ],
            "V": [
              315,
              36,
              34,
              51,
              194
            ],
            "VI": [
              315,
              33,
              17,
              22,
              243
            ],
            "VP": [
              315,
              23,
              19,
              41,
              232
            ]
          }
        },
        {
          "all": {
            "J": [
              333,
              18,
              12,
              9,
              294
            ],
            "P": [
              333,
              2,
              5,
              210,
              116
            ],
            "V": [
              333,
              37,
              34,
              49,
              213
            ],
            "VI": [
              333,
              31,
              16,
              14,
              272
            ],
            "VP": [
              333,
              21,
              23,
              31,
              258
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 11,
          "joint_gain_with_vi_gain_bounds": [
            13,
            18
          ],
          "seed": 2,
          "seen": {
            "J": [
              315,
              18,
              12,
              9,
              276
            ],
            "P": [
              315,
              2,
              5,
              210,
              98
            ],
            "V": [
              315,
              37,
              33,
              48,
              197
            ],
            "VI": [
              315,
              31,
              15,
              14,
              255
            ],
            "VP": [
              315,
              21,
              23,
              31,
              240
            ]
          }
        },
        {
          "all": {
            "J": [
              333,
              15,
              10,
              13,
              295
            ],
            "P": [
              333,
              4,
              10,
              202,
              117
            ],
            "V": [
              333,
              30,
              37,
              58,
              208
            ],
            "VI": [
              333,
              24,
              13,
              22,
              274
            ],
            "VP": [
              333,
              17,
              19,
              35,
              262
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 2,
          "joint_gain_with_vi_gain_bounds": [
            6,
            15
          ],
          "seed": 3,
          "seen": {
            "J": [
              315,
              15,
              10,
              13,
              277
            ],
            "P": [
              315,
              4,
              10,
              202,
              99
            ],
            "V": [
              315,
              27,
              37,
              57,
              194
            ],
            "VI": [
              315,
              24,
              13,
              22,
              256
            ],
            "VP": [
              315,
              17,
              19,
              35,
              244
            ]
          }
        }
      ],
      "joint_gain_with_vi_gain_and_both_plan_pass_lower": 33,
      "joint_gain_with_vi_gain_bounds": [
        51,
        73
      ]
    },
    "T4_Omega_ann": {
      "all_counts_across_fits": {
        "J": [
          1152,
          113,
          78,
          112,
          849
        ],
        "P": [
          1152,
          26,
          26,
          596,
          504
        ],
        "V": [
          1152,
          132,
          115,
          407,
          498
        ],
        "VI": [
          1152,
          170,
          119,
          176,
          687
        ],
        "VP": [
          1152,
          71,
          66,
          260,
          755
        ]
      },
      "fits": [
        {
          "all": {
            "J": [
              288,
              22,
              9,
              36,
              221
            ],
            "P": [
              288,
              6,
              3,
              148,
              131
            ],
            "V": [
              288,
              26,
              16,
              110,
              136
            ],
            "VI": [
              288,
              33,
              15,
              52,
              188
            ],
            "VP": [
              288,
              15,
              8,
              70,
              195
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 1,
          "joint_gain_with_vi_gain_bounds": [
            7,
            22
          ],
          "seed": 0,
          "seen": {
            "J": [
              265,
              22,
              9,
              36,
              198
            ],
            "P": [
              265,
              6,
              3,
              147,
              109
            ],
            "V": [
              265,
              23,
              16,
              106,
              120
            ],
            "VI": [
              265,
              30,
              14,
              51,
              170
            ],
            "VP": [
              265,
              15,
              8,
              70,
              172
            ]
          }
        },
        {
          "all": {
            "J": [
              288,
              30,
              28,
              16,
              214
            ],
            "P": [
              288,
              6,
              5,
              154,
              123
            ],
            "V": [
              288,
              27,
              39,
              100,
              122
            ],
            "VI": [
              288,
              43,
              43,
              32,
              170
            ],
            "VP": [
              288,
              19,
              19,
              61,
              189
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 9,
          "joint_gain_with_vi_gain_bounds": [
            15,
            30
          ],
          "seed": 1,
          "seen": {
            "J": [
              265,
              30,
              28,
              16,
              191
            ],
            "P": [
              265,
              6,
              5,
              152,
              102
            ],
            "V": [
              265,
              27,
              36,
              98,
              104
            ],
            "VI": [
              265,
              43,
              43,
              31,
              148
            ],
            "VP": [
              265,
              19,
              19,
              61,
              166
            ]
          }
        },
        {
          "all": {
            "J": [
              288,
              27,
              21,
              27,
              213
            ],
            "P": [
              288,
              9,
              5,
              149,
              125
            ],
            "V": [
              288,
              45,
              33,
              84,
              126
            ],
            "VI": [
              288,
              46,
              38,
              40,
              164
            ],
            "VP": [
              288,
              23,
              19,
              54,
              192
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 7,
          "joint_gain_with_vi_gain_bounds": [
            16,
            27
          ],
          "seed": 2,
          "seen": {
            "J": [
              265,
              27,
              21,
              27,
              190
            ],
            "P": [
              265,
              9,
              4,
              149,
              103
            ],
            "V": [
              265,
              43,
              30,
              79,
              113
            ],
            "VI": [
              265,
              44,
              35,
              38,
              148
            ],
            "VP": [
              265,
              23,
              19,
              54,
              169
            ]
          }
        },
        {
          "all": {
            "J": [
              288,
              34,
              20,
              33,
              201
            ],
            "P": [
              288,
              5,
              13,
              145,
              125
            ],
            "V": [
              288,
              34,
              27,
              113,
              114
            ],
            "VI": [
              288,
              48,
              23,
              52,
              165
            ],
            "VP": [
              288,
              14,
              20,
              75,
              179
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 14,
          "joint_gain_with_vi_gain_bounds": [
            17,
            34
          ],
          "seed": 3,
          "seen": {
            "J": [
              265,
              34,
              20,
              33,
              178
            ],
            "P": [
              265,
              3,
              13,
              145,
              104
            ],
            "V": [
              265,
              33,
              24,
              108,
              100
            ],
            "VI": [
              265,
              47,
              22,
              50,
              146
            ],
            "VP": [
              265,
              14,
              20,
              75,
              156
            ]
          }
        }
      ],
      "joint_gain_with_vi_gain_and_both_plan_pass_lower": 31,
      "joint_gain_with_vi_gain_bounds": [
        55,
        113
      ]
    },
    "T4_canonical": {
      "all_counts_across_fits": {
        "J": [
          1152,
          55,
          40,
          47,
          1010
        ],
        "P": [
          1152,
          24,
          25,
          546,
          557
        ],
        "V": [
          1152,
          139,
          127,
          183,
          703
        ],
        "VI": [
          1152,
          108,
          85,
          79,
          880
        ],
        "VP": [
          1152,
          65,
          62,
          95,
          930
        ]
      },
      "fits": [
        {
          "all": {
            "J": [
              288,
              11,
              6,
              17,
              254
            ],
            "P": [
              288,
              4,
              3,
              136,
              145
            ],
            "V": [
              288,
              27,
              18,
              59,
              184
            ],
            "VI": [
              288,
              23,
              16,
              25,
              224
            ],
            "VP": [
              288,
              13,
              9,
              31,
              235
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 0,
          "joint_gain_with_vi_gain_bounds": [
            4,
            11
          ],
          "seed": 0,
          "seen": {
            "J": [
              265,
              11,
              6,
              17,
              231
            ],
            "P": [
              265,
              4,
              3,
              135,
              123
            ],
            "V": [
              265,
              24,
              18,
              56,
              167
            ],
            "VI": [
              265,
              21,
              15,
              24,
              205
            ],
            "VP": [
              265,
              13,
              9,
              31,
              212
            ]
          }
        },
        {
          "all": {
            "J": [
              288,
              18,
              11,
              6,
              253
            ],
            "P": [
              288,
              6,
              6,
              140,
              136
            ],
            "V": [
              288,
              30,
              37,
              46,
              175
            ],
            "VI": [
              288,
              30,
              26,
              12,
              220
            ],
            "VP": [
              288,
              17,
              15,
              24,
              232
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 6,
          "joint_gain_with_vi_gain_bounds": [
            12,
            18
          ],
          "seed": 1,
          "seen": {
            "J": [
              265,
              18,
              11,
              6,
              230
            ],
            "P": [
              265,
              6,
              6,
              138,
              115
            ],
            "V": [
              265,
              30,
              33,
              45,
              157
            ],
            "VI": [
              265,
              30,
              25,
              12,
              198
            ],
            "VP": [
              265,
              17,
              15,
              24,
              209
            ]
          }
        },
        {
          "all": {
            "J": [
              288,
              10,
              12,
              11,
              255
            ],
            "P": [
              288,
              9,
              5,
              137,
              137
            ],
            "V": [
              288,
              45,
              35,
              30,
              178
            ],
            "VI": [
              288,
              28,
              25,
              18,
              217
            ],
            "VP": [
              288,
              18,
              16,
              15,
              239
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 0,
          "joint_gain_with_vi_gain_bounds": [
            5,
            10
          ],
          "seed": 2,
          "seen": {
            "J": [
              265,
              10,
              12,
              11,
              232
            ],
            "P": [
              265,
              9,
              4,
              137,
              115
            ],
            "V": [
              265,
              43,
              32,
              25,
              165
            ],
            "VI": [
              265,
              26,
              22,
              16,
              201
            ],
            "VP": [
              265,
              18,
              16,
              15,
              216
            ]
          }
        },
        {
          "all": {
            "J": [
              288,
              16,
              11,
              13,
              248
            ],
            "P": [
              288,
              5,
              11,
              133,
              139
            ],
            "V": [
              288,
              37,
              37,
              48,
              166
            ],
            "VI": [
              288,
              27,
              18,
              24,
              219
            ],
            "VP": [
              288,
              17,
              22,
              25,
              224
            ]
          },
          "joint_gain_with_vi_gain_and_both_plan_pass_lower": 4,
          "joint_gain_with_vi_gain_bounds": [
            7,
            16
          ],
          "seed": 3,
          "seen": {
            "J": [
              265,
              16,
              11,
              13,
              225
            ],
            "P": [
              265,
              3,
              11,
              133,
              118
            ],
            "V": [
              265,
              37,
              34,
              43,
              151
            ],
            "VI": [
              265,
              27,
              17,
              22,
              199
            ],
            "VP": [
              265,
              17,
              22,
              25,
              201
            ]
          }
        }
      ],
      "joint_gain_with_vi_gain_and_both_plan_pass_lower": 10,
      "joint_gain_with_vi_gain_bounds": [
        28,
        55
      ]
    }
  },
  "reused_cases_across_fits": true,
  "scope": "exposed validation, four E100 fits per horizon, same four candidates, I16"
}


==> data/qd_three_route_contrast.json <==
{
  "bound": "Among CM-only J hits relative to MAP, the count also missed by hard top proposal is the three-arm 001 count. Within each fit and query stratum intersect the integer bounds from all three paired tables and require canonical hits to be a subset of finite hits. Sum the stratum ranges.",
  "horizons": {
    "3": {
      "canonical": {
        "fit_case_pairs": 1332,
        "fits": [
          {
            "seed": 0,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    21,
                    21
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    10
                  ],
                  "old_video_has_no_reference": [
                    8,
                    21
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    260,
                    263
                  ],
                  "001": [
                    16,
                    19
                  ],
                  "010": [
                    14,
                    17
                  ],
                  "011": [
                    4,
                    7
                  ],
                  "100": [
                    5,
                    8
                  ],
                  "101": [
                    0,
                    3
                  ],
                  "110": [
                    4,
                    7
                  ],
                  "111": [
                    0,
                    3
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    18,
                    18
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  19,
                  21,
                  7,
                  286
                ],
                "P": [
                  8,
                  5,
                  203,
                  117
                ],
                "V": [
                  58,
                  50,
                  41,
                  184
                ],
                "VI": [
                  24,
                  28,
                  12,
                  269
                ],
                "VP": [
                  39,
                  41,
                  22,
                  231
                ]
              },
              "point->MAP64": {
                "J": [
                  21,
                  8,
                  7,
                  297
                ],
                "P": [
                  26,
                  17,
                  182,
                  108
                ],
                "V": [
                  71,
                  43,
                  20,
                  199
                ],
                "VI": [
                  33,
                  14,
                  7,
                  279
                ],
                "VP": [
                  46,
                  25,
                  17,
                  245
                ]
              },
              "point->pool_profile": {
                "J": [
                  23,
                  12,
                  3,
                  295
                ],
                "P": [
                  24,
                  12,
                  187,
                  110
                ],
                "V": [
                  78,
                  42,
                  21,
                  192
                ],
                "VI": [
                  33,
                  18,
                  3,
                  279
                ],
                "VP": [
                  45,
                  26,
                  16,
                  246
                ]
              }
            }
          },
          {
            "seed": 1,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    22,
                    24
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    24
                  ],
                  "old_video_has_no_reference": [
                    0,
                    24
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    255,
                    261
                  ],
                  "001": [
                    12,
                    18
                  ],
                  "010": [
                    6,
                    12
                  ],
                  "011": [
                    12,
                    18
                  ],
                  "100": [
                    3,
                    9
                  ],
                  "101": [
                    3,
                    9
                  ],
                  "110": [
                    0,
                    6
                  ],
                  "111": [
                    0,
                    6
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    18,
                    18
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  21,
                  12,
                  18,
                  282
                ],
                "P": [
                  4,
                  7,
                  212,
                  110
                ],
                "V": [
                  36,
                  36,
                  60,
                  201
                ],
                "VI": [
                  34,
                  17,
                  23,
                  259
                ],
                "VP": [
                  23,
                  19,
                  41,
                  250
                ]
              },
              "point->MAP64": {
                "J": [
                  24,
                  12,
                  6,
                  291
                ],
                "P": [
                  17,
                  7,
                  202,
                  107
                ],
                "V": [
                  57,
                  50,
                  39,
                  187
                ],
                "VI": [
                  32,
                  25,
                  8,
                  268
                ],
                "VP": [
                  30,
                  24,
                  30,
                  249
                ]
              },
              "point->pool_profile": {
                "J": [
                  30,
                  9,
                  9,
                  285
                ],
                "P": [
                  12,
                  5,
                  204,
                  112
                ],
                "V": [
                  62,
                  55,
                  34,
                  182
                ],
                "VI": [
                  45,
                  21,
                  12,
                  255
                ],
                "VP": [
                  36,
                  26,
                  28,
                  243
                ]
              }
            }
          },
          {
            "seed": 2,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    17,
                    18
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    17
                  ],
                  "old_video_has_no_reference": [
                    0,
                    18
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    262,
                    264
                  ],
                  "001": [
                    16,
                    18
                  ],
                  "010": [
                    9,
                    11
                  ],
                  "011": [
                    7,
                    9
                  ],
                  "100": [
                    12,
                    14
                  ],
                  "101": [
                    0,
                    2
                  ],
                  "110": [
                    1,
                    3
                  ],
                  "111": [
                    0,
                    2
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    18,
                    18
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  18,
                  12,
                  9,
                  294
                ],
                "P": [
                  2,
                  5,
                  210,
                  116
                ],
                "V": [
                  37,
                  34,
                  49,
                  213
                ],
                "VI": [
                  31,
                  16,
                  14,
                  272
                ],
                "VP": [
                  21,
                  23,
                  31,
                  258
                ]
              },
              "point->MAP64": {
                "J": [
                  18,
                  14,
                  3,
                  298
                ],
                "P": [
                  22,
                  6,
                  193,
                  112
                ],
                "V": [
                  54,
                  53,
                  29,
                  197
                ],
                "VI": [
                  26,
                  21,
                  4,
                  282
                ],
                "VP": [
                  34,
                  28,
                  20,
                  251
                ]
              },
              "point->pool_profile": {
                "J": [
                  25,
                  15,
                  2,
                  291
                ],
                "P": [
                  17,
                  4,
                  195,
                  117
                ],
                "V": [
                  62,
                  58,
                  24,
                  189
                ],
                "VI": [
                  41,
                  21,
                  4,
                  267
                ],
                "VP": [
                  34,
                  30,
                  18,
                  251
                ]
              }
            }
          },
          {
            "seed": 3,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    18,
                    19
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    10
                  ],
                  "old_video_has_no_reference": [
                    0,
                    19
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    267,
                    270
                  ],
                  "001": [
                    12,
                    15
                  ],
                  "010": [
                    6,
                    9
                  ],
                  "011": [
                    10,
                    13
                  ],
                  "100": [
                    7,
                    10
                  ],
                  "101": [
                    0,
                    3
                  ],
                  "110": [
                    1,
                    4
                  ],
                  "111": [
                    0,
                    3
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    18,
                    18
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  15,
                  10,
                  13,
                  295
                ],
                "P": [
                  4,
                  10,
                  202,
                  117
                ],
                "V": [
                  30,
                  37,
                  58,
                  208
                ],
                "VI": [
                  24,
                  13,
                  22,
                  274
                ],
                "VP": [
                  17,
                  19,
                  35,
                  262
                ]
              },
              "point->MAP64": {
                "J": [
                  19,
                  10,
                  4,
                  300
                ],
                "P": [
                  39,
                  15,
                  173,
                  106
                ],
                "V": [
                  65,
                  63,
                  30,
                  175
                ],
                "VI": [
                  30,
                  15,
                  5,
                  283
                ],
                "VP": [
                  40,
                  34,
                  14,
                  245
                ]
              },
              "point->pool_profile": {
                "J": [
                  25,
                  11,
                  3,
                  294
                ],
                "P": [
                  32,
                  14,
                  174,
                  113
                ],
                "V": [
                  61,
                  66,
                  27,
                  179
                ],
                "VI": [
                  41,
                  15,
                  5,
                  272
                ],
                "VP": [
                  39,
                  35,
                  13,
                  246
                ]
              }
            }
          }
        ],
        "native_to_mixture_MAP_J_gain_stage_bounds": {
          "old_VI_failed": [
            78,
            82
          ],
          "old_video_and_plan_share_reference_but_VI_failed": [
            0,
            61
          ],
          "old_video_has_no_reference": [
            8,
            82
          ]
        },
        "paired_transitions": {
          "MAP64->pool_profile": {
            "J": [
              73,
              55,
              47,
              1157
            ],
            "P": [
              18,
              27,
              827,
              460
            ],
            "V": [
              161,
              157,
              208,
              806
            ],
            "VI": [
              113,
              74,
              71,
              1074
            ],
            "VP": [
              100,
              102,
              129,
              1001
            ]
          },
          "point->MAP64": {
            "J": [
              82,
              44,
              20,
              1186
            ],
            "P": [
              104,
              45,
              750,
              433
            ],
            "V": [
              247,
              209,
              118,
              758
            ],
            "VI": [
              121,
              75,
              24,
              1112
            ],
            "VP": [
              150,
              111,
              81,
              990
            ]
          },
          "point->pool_profile": {
            "J": [
              103,
              47,
              17,
              1165
            ],
            "P": [
              85,
              35,
              760,
              452
            ],
            "V": [
              263,
              221,
              106,
              742
            ],
            "VI": [
              160,
              75,
              24,
              1073
            ],
            "VP": [
              154,
              117,
              75,
              986
            ]
          }
        },
        "successful_cases_by_route": {
          "J": [
            64,
            102,
            120
          ],
          "P": [
            795,
            854,
            845
          ],
          "V": [
            327,
            365,
            369
          ],
          "VI": [
            99,
            145,
            184
          ],
          "VP": [
            192,
            231,
            229
          ]
        },
        "three_arm_J_pattern_bounds": {
          "000": [
            1116,
            1130
          ],
          "001": [
            56,
            70
          ],
          "010": [
            35,
            49
          ],
          "011": [
            33,
            47
          ],
          "100": [
            27,
            41
          ],
          "101": [
            3,
            17
          ],
          "110": [
            6,
            20
          ],
          "111": [
            0,
            14
          ]
        }
      },
      "finite": {
        "fit_case_pairs": 1332,
        "fits": [
          {
            "seed": 0,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    32,
                    35
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    35
                  ],
                  "old_video_has_no_reference": [
                    0,
                    35
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    213,
                    225
                  ],
                  "001": [
                    19,
                    31
                  ],
                  "010": [
                    13,
                    25
                  ],
                  "011": [
                    10,
                    22
                  ],
                  "100": [
                    0,
                    12
                  ],
                  "101": [
                    0,
                    12
                  ],
                  "110": [
                    11,
                    23
                  ],
                  "111": [
                    1,
                    13
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    18,
                    18
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  31,
                  36,
                  23,
                  243
                ],
                "P": [
                  8,
                  5,
                  228,
                  92
                ],
                "V": [
                  52,
                  41,
                  121,
                  119
                ],
                "VI": [
                  42,
                  45,
                  32,
                  214
                ],
                "VP": [
                  33,
                  34,
                  92,
                  174
                ]
              },
              "point->MAP64": {
                "J": [
                  35,
                  12,
                  24,
                  262
                ],
                "P": [
                  30,
                  16,
                  203,
                  84
                ],
                "V": [
                  88,
                  40,
                  74,
                  131
                ],
                "VI": [
                  50,
                  17,
                  27,
                  239
                ],
                "VP": [
                  65,
                  25,
                  61,
                  182
                ]
              },
              "point->pool_profile": {
                "J": [
                  41,
                  23,
                  13,
                  256
                ],
                "P": [
                  28,
                  11,
                  208,
                  86
                ],
                "V": [
                  94,
                  35,
                  79,
                  125
                ],
                "VI": [
                  56,
                  26,
                  18,
                  233
                ],
                "VP": [
                  62,
                  23,
                  63,
                  185
                ]
              }
            }
          },
          {
            "seed": 1,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    48,
                    53
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    5,
                    53
                  ],
                  "old_video_has_no_reference": [
                    0,
                    43
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    200,
                    213
                  ],
                  "001": [
                    15,
                    28
                  ],
                  "010": [
                    5,
                    18
                  ],
                  "011": [
                    35,
                    48
                  ],
                  "100": [
                    0,
                    13
                  ],
                  "101": [
                    6,
                    19
                  ],
                  "110": [
                    0,
                    13
                  ],
                  "111": [
                    2,
                    15
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    18,
                    18
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  34,
                  18,
                  50,
                  231
                ],
                "P": [
                  3,
                  9,
                  233,
                  88
                ],
                "V": [
                  40,
                  38,
                  121,
                  134
                ],
                "VI": [
                  51,
                  25,
                  58,
                  199
                ],
                "VP": [
                  23,
                  18,
                  93,
                  199
                ]
              },
              "point->MAP64": {
                "J": [
                  53,
                  19,
                  15,
                  246
                ],
                "P": [
                  18,
                  5,
                  224,
                  86
                ],
                "V": [
                  69,
                  50,
                  90,
                  124
                ],
                "VI": [
                  63,
                  35,
                  20,
                  215
                ],
                "VP": [
                  43,
                  28,
                  68,
                  194
                ]
              },
              "point->pool_profile": {
                "J": [
                  63,
                  13,
                  21,
                  236
                ],
                "P": [
                  13,
                  6,
                  223,
                  91
                ],
                "V": [
                  75,
                  54,
                  86,
                  118
                ],
                "VI": [
                  81,
                  27,
                  28,
                  197
                ],
                "VP": [
                  49,
                  29,
                  67,
                  188
                ]
              }
            }
          },
          {
            "seed": 2,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    34,
                    37
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    37
                  ],
                  "old_video_has_no_reference": [
                    0,
                    37
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    207,
                    220
                  ],
                  "001": [
                    20,
                    33
                  ],
                  "010": [
                    9,
                    22
                  ],
                  "011": [
                    15,
                    28
                  ],
                  "100": [
                    7,
                    20
                  ],
                  "101": [
                    0,
                    13
                  ],
                  "110": [
                    5,
                    18
                  ],
                  "111": [
                    0,
                    13
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    18,
                    18
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  33,
                  27,
                  28,
                  245
                ],
                "P": [
                  2,
                  6,
                  234,
                  91
                ],
                "V": [
                  42,
                  33,
                  119,
                  139
                ],
                "VI": [
                  47,
                  30,
                  37,
                  219
                ],
                "VP": [
                  25,
                  22,
                  95,
                  191
                ]
              },
              "point->MAP64": {
                "J": [
                  37,
                  20,
                  18,
                  258
                ],
                "P": [
                  23,
                  6,
                  217,
                  87
                ],
                "V": [
                  67,
                  50,
                  85,
                  131
                ],
                "VI": [
                  46,
                  26,
                  21,
                  240
                ],
                "VP": [
                  49,
                  27,
                  68,
                  189
                ]
              },
              "point->pool_profile": {
                "J": [
                  48,
                  25,
                  13,
                  247
                ],
                "P": [
                  18,
                  5,
                  218,
                  92
                ],
                "V": [
                  78,
                  52,
                  83,
                  120
                ],
                "VI": [
                  66,
                  29,
                  18,
                  220
                ],
                "VP": [
                  54,
                  29,
                  66,
                  184
                ]
              }
            }
          },
          {
            "seed": 3,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    43,
                    44
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    44
                  ],
                  "old_video_has_no_reference": [
                    0,
                    44
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    215,
                    219
                  ],
                  "001": [
                    23,
                    27
                  ],
                  "010": [
                    8,
                    12
                  ],
                  "011": [
                    32,
                    36
                  ],
                  "100": [
                    16,
                    20
                  ],
                  "101": [
                    5,
                    9
                  ],
                  "110": [
                    0,
                    4
                  ],
                  "111": [
                    0,
                    4
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    18,
                    18
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  32,
                  12,
                  36,
                  253
                ],
                "P": [
                  4,
                  15,
                  222,
                  92
                ],
                "V": [
                  38,
                  33,
                  129,
                  133
                ],
                "VI": [
                  47,
                  19,
                  46,
                  221
                ],
                "VP": [
                  27,
                  23,
                  94,
                  189
                ]
              },
              "point->MAP64": {
                "J": [
                  44,
                  25,
                  4,
                  260
                ],
                "P": [
                  42,
                  13,
                  195,
                  83
                ],
                "V": [
                  76,
                  67,
                  86,
                  104
                ],
                "VI": [
                  60,
                  34,
                  5,
                  234
                ],
                "VP": [
                  60,
                  40,
                  57,
                  176
                ]
              },
              "point->pool_profile": {
                "J": [
                  59,
                  20,
                  9,
                  245
                ],
                "P": [
                  34,
                  16,
                  192,
                  91
                ],
                "V": [
                  81,
                  67,
                  86,
                  99
                ],
                "VI": [
                  76,
                  22,
                  17,
                  218
                ],
                "VP": [
                  66,
                  42,
                  55,
                  170
                ]
              }
            }
          }
        ],
        "native_to_mixture_MAP_J_gain_stage_bounds": {
          "old_VI_failed": [
            157,
            169
          ],
          "old_video_and_plan_share_reference_but_VI_failed": [
            5,
            169
          ],
          "old_video_has_no_reference": [
            0,
            159
          ]
        },
        "paired_transitions": {
          "MAP64->pool_profile": {
            "J": [
              130,
              93,
              137,
              972
            ],
            "P": [
              17,
              35,
              917,
              363
            ],
            "V": [
              172,
              145,
              490,
              525
            ],
            "VI": [
              187,
              119,
              173,
              853
            ],
            "VP": [
              108,
              97,
              374,
              753
            ]
          },
          "point->MAP64": {
            "J": [
              169,
              76,
              61,
              1026
            ],
            "P": [
              113,
              40,
              839,
              340
            ],
            "V": [
              300,
              207,
              335,
              490
            ],
            "VI": [
              219,
              112,
              73,
              928
            ],
            "VP": [
              217,
              120,
              254,
              741
            ]
          },
          "point->pool_profile": {
            "J": [
              211,
              81,
              56,
              984
            ],
            "P": [
              93,
              38,
              841,
              360
            ],
            "V": [
              328,
              208,
              334,
              462
            ],
            "VI": [
              279,
              104,
              81,
              868
            ],
            "VP": [
              231,
              123,
              251,
              727
            ]
          }
        },
        "successful_cases_by_route": {
          "J": [
            137,
            230,
            267
          ],
          "P": [
            879,
            952,
            934
          ],
          "V": [
            542,
            635,
            662
          ],
          "VI": [
            185,
            292,
            360
          ],
          "VP": [
            374,
            471,
            482
          ]
        },
        "three_arm_J_pattern_bounds": {
          "000": [
            907,
            949
          ],
          "001": [
            77,
            119
          ],
          "010": [
            35,
            77
          ],
          "011": [
            92,
            134
          ],
          "100": [
            23,
            65
          ],
          "101": [
            11,
            53
          ],
          "110": [
            16,
            58
          ],
          "111": [
            3,
            45
          ]
        }
      }
    },
    "4": {
      "canonical": {
        "fit_case_pairs": 1152,
        "fits": [
          {
            "seed": 0,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    4,
                    7
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    7
                  ],
                  "old_video_has_no_reference": [
                    0,
                    7
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    230,
                    231
                  ],
                  "001": [
                    10,
                    11
                  ],
                  "010": [
                    2,
                    3
                  ],
                  "011": [
                    4,
                    5
                  ],
                  "100": [
                    0,
                    1
                  ],
                  "101": [
                    0,
                    1
                  ],
                  "110": [
                    3,
                    4
                  ],
                  "111": [
                    12,
                    13
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    23,
                    23
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  11,
                  6,
                  17,
                  254
                ],
                "P": [
                  4,
                  3,
                  136,
                  145
                ],
                "V": [
                  27,
                  18,
                  59,
                  184
                ],
                "VI": [
                  23,
                  16,
                  25,
                  224
                ],
                "VP": [
                  13,
                  9,
                  31,
                  235
                ]
              },
              "point->MAP64": {
                "J": [
                  7,
                  1,
                  16,
                  264
                ],
                "P": [
                  22,
                  2,
                  117,
                  147
                ],
                "V": [
                  39,
                  31,
                  38,
                  180
                ],
                "VI": [
                  22,
                  12,
                  19,
                  235
                ],
                "VP": [
                  13,
                  5,
                  27,
                  243
                ]
              },
              "point->pool_profile": {
                "J": [
                  15,
                  4,
                  13,
                  256
                ],
                "P": [
                  24,
                  3,
                  116,
                  145
                ],
                "V": [
                  49,
                  32,
                  37,
                  170
                ],
                "VI": [
                  32,
                  15,
                  16,
                  225
                ],
                "VP": [
                  18,
                  6,
                  26,
                  238
                ]
              }
            }
          },
          {
            "seed": 1,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    11,
                    13
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    10
                  ],
                  "old_video_has_no_reference": [
                    0,
                    13
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    219,
                    223
                  ],
                  "001": [
                    13,
                    17
                  ],
                  "010": [
                    7,
                    11
                  ],
                  "011": [
                    2,
                    6
                  ],
                  "100": [
                    7,
                    11
                  ],
                  "101": [
                    1,
                    5
                  ],
                  "110": [
                    0,
                    4
                  ],
                  "111": [
                    0,
                    4
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    23,
                    23
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  18,
                  11,
                  6,
                  253
                ],
                "P": [
                  6,
                  6,
                  140,
                  136
                ],
                "V": [
                  30,
                  37,
                  46,
                  175
                ],
                "VI": [
                  30,
                  26,
                  12,
                  220
                ],
                "VP": [
                  17,
                  15,
                  24,
                  232
                ]
              },
              "point->MAP64": {
                "J": [
                  13,
                  12,
                  4,
                  259
                ],
                "P": [
                  29,
                  7,
                  117,
                  135
                ],
                "V": [
                  57,
                  37,
                  26,
                  168
                ],
                "VI": [
                  32,
                  28,
                  6,
                  222
                ],
                "VP": [
                  25,
                  16,
                  14,
                  233
                ]
              },
              "point->pool_profile": {
                "J": [
                  19,
                  11,
                  5,
                  253
                ],
                "P": [
                  27,
                  5,
                  119,
                  137
                ],
                "V": [
                  56,
                  43,
                  20,
                  169
                ],
                "VI": [
                  36,
                  28,
                  6,
                  218
                ],
                "VP": [
                  27,
                  16,
                  14,
                  231
                ]
              }
            }
          },
          {
            "seed": 2,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    3,
                    9
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    7
                  ],
                  "old_video_has_no_reference": [
                    0,
                    9
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    225,
                    231
                  ],
                  "001": [
                    4,
                    10
                  ],
                  "010": [
                    0,
                    6
                  ],
                  "011": [
                    3,
                    9
                  ],
                  "100": [
                    1,
                    7
                  ],
                  "101": [
                    0,
                    6
                  ],
                  "110": [
                    6,
                    12
                  ],
                  "111": [
                    2,
                    8
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    23,
                    23
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  10,
                  12,
                  11,
                  255
                ],
                "P": [
                  9,
                  5,
                  137,
                  137
                ],
                "V": [
                  45,
                  35,
                  30,
                  178
                ],
                "VI": [
                  28,
                  25,
                  18,
                  217
                ],
                "VP": [
                  18,
                  16,
                  15,
                  239
                ]
              },
              "point->MAP64": {
                "J": [
                  9,
                  7,
                  14,
                  258
                ],
                "P": [
                  17,
                  5,
                  125,
                  141
                ],
                "V": [
                  27,
                  32,
                  38,
                  191
                ],
                "VI": [
                  22,
                  13,
                  21,
                  232
                ],
                "VP": [
                  10,
                  8,
                  21,
                  249
                ]
              },
              "point->pool_profile": {
                "J": [
                  13,
                  13,
                  8,
                  254
                ],
                "P": [
                  22,
                  6,
                  124,
                  136
                ],
                "V": [
                  53,
                  48,
                  22,
                  165
                ],
                "VI": [
                  33,
                  21,
                  13,
                  221
                ],
                "VP": [
                  22,
                  18,
                  11,
                  237
                ]
              }
            }
          },
          {
            "seed": 3,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    18,
                    23
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    14
                  ],
                  "old_video_has_no_reference": [
                    0,
                    23
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    216,
                    217
                  ],
                  "001": [
                    15,
                    16
                  ],
                  "010": [
                    10,
                    11
                  ],
                  "011": [
                    12,
                    13
                  ],
                  "100": [
                    8,
                    9
                  ],
                  "101": [
                    0,
                    1
                  ],
                  "110": [
                    0,
                    1
                  ],
                  "111": [
                    0,
                    1
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    23,
                    23
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  16,
                  11,
                  13,
                  248
                ],
                "P": [
                  5,
                  11,
                  133,
                  139
                ],
                "V": [
                  37,
                  37,
                  48,
                  166
                ],
                "VI": [
                  27,
                  18,
                  24,
                  219
                ],
                "VP": [
                  17,
                  22,
                  25,
                  224
                ]
              },
              "point->MAP64": {
                "J": [
                  23,
                  9,
                  1,
                  255
                ],
                "P": [
                  30,
                  6,
                  114,
                  138
                ],
                "V": [
                  56,
                  42,
                  29,
                  161
                ],
                "VI": [
                  35,
                  19,
                  7,
                  227
                ],
                "VP": [
                  32,
                  15,
                  15,
                  226
                ]
              },
              "point->pool_profile": {
                "J": [
                  28,
                  9,
                  1,
                  250
                ],
                "P": [
                  25,
                  7,
                  113,
                  143
                ],
                "V": [
                  68,
                  54,
                  17,
                  149
                ],
                "VI": [
                  47,
                  22,
                  4,
                  215
                ],
                "VP": [
                  32,
                  20,
                  10,
                  226
                ]
              }
            }
          }
        ],
        "native_to_mixture_MAP_J_gain_stage_bounds": {
          "old_VI_failed": [
            36,
            52
          ],
          "old_video_and_plan_share_reference_but_VI_failed": [
            0,
            38
          ],
          "old_video_has_no_reference": [
            0,
            52
          ]
        },
        "paired_transitions": {
          "MAP64->pool_profile": {
            "J": [
              55,
              40,
              47,
              1010
            ],
            "P": [
              24,
              25,
              546,
              557
            ],
            "V": [
              139,
              127,
              183,
              703
            ],
            "VI": [
              108,
              85,
              79,
              880
            ],
            "VP": [
              65,
              62,
              95,
              930
            ]
          },
          "point->MAP64": {
            "J": [
              52,
              29,
              35,
              1036
            ],
            "P": [
              98,
              20,
              473,
              561
            ],
            "V": [
              179,
              142,
              131,
              700
            ],
            "VI": [
              111,
              72,
              53,
              916
            ],
            "VP": [
              80,
              44,
              77,
              951
            ]
          },
          "point->pool_profile": {
            "J": [
              75,
              37,
              27,
              1013
            ],
            "P": [
              98,
              21,
              472,
              561
            ],
            "V": [
              226,
              177,
              96,
              653
            ],
            "VI": [
              148,
              86,
              39,
              879
            ],
            "VP": [
              99,
              60,
              61,
              932
            ]
          }
        },
        "successful_cases_by_route": {
          "J": [
            64,
            87,
            102
          ],
          "P": [
            493,
            571,
            570
          ],
          "V": [
            273,
            310,
            322
          ],
          "VI": [
            125,
            164,
            187
          ],
          "VP": [
            121,
            157,
            160
          ]
        },
        "three_arm_J_pattern_bounds": {
          "000": [
            982,
            994
          ],
          "001": [
            42,
            54
          ],
          "010": [
            19,
            31
          ],
          "011": [
            21,
            33
          ],
          "100": [
            16,
            28
          ],
          "101": [
            1,
            13
          ],
          "110": [
            9,
            21
          ],
          "111": [
            14,
            26
          ]
        }
      },
      "finite": {
        "fit_case_pairs": 1152,
        "fits": [
          {
            "seed": 0,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    6,
                    14
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    14
                  ],
                  "old_video_has_no_reference": [
                    0,
                    14
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    197,
                    198
                  ],
                  "001": [
                    21,
                    22
                  ],
                  "010": [
                    3,
                    4
                  ],
                  "011": [
                    10,
                    11
                  ],
                  "100": [
                    0,
                    1
                  ],
                  "101": [
                    0,
                    1
                  ],
                  "110": [
                    5,
                    6
                  ],
                  "111": [
                    25,
                    26
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    23,
                    23
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  22,
                  9,
                  36,
                  221
                ],
                "P": [
                  6,
                  3,
                  148,
                  131
                ],
                "V": [
                  26,
                  16,
                  110,
                  136
                ],
                "VI": [
                  33,
                  15,
                  52,
                  188
                ],
                "VP": [
                  15,
                  8,
                  70,
                  195
                ]
              },
              "point->MAP64": {
                "J": [
                  14,
                  1,
                  31,
                  242
                ],
                "P": [
                  24,
                  3,
                  127,
                  134
                ],
                "V": [
                  44,
                  35,
                  82,
                  127
                ],
                "VI": [
                  28,
                  15,
                  39,
                  206
                ],
                "VP": [
                  20,
                  4,
                  58,
                  206
                ]
              },
              "point->pool_profile": {
                "J": [
                  32,
                  6,
                  26,
                  224
                ],
                "P": [
                  27,
                  3,
                  127,
                  131
                ],
                "V": [
                  54,
                  35,
                  82,
                  117
                ],
                "VI": [
                  46,
                  15,
                  39,
                  188
                ],
                "VP": [
                  30,
                  7,
                  55,
                  196
                ]
              }
            }
          },
          {
            "seed": 1,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    25,
                    33
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    33
                  ],
                  "old_video_has_no_reference": [
                    0,
                    33
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    174,
                    185
                  ],
                  "001": [
                    17,
                    28
                  ],
                  "010": [
                    17,
                    28
                  ],
                  "011": [
                    5,
                    16
                  ],
                  "100": [
                    6,
                    17
                  ],
                  "101": [
                    2,
                    13
                  ],
                  "110": [
                    0,
                    11
                  ],
                  "111": [
                    0,
                    11
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    23,
                    23
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  30,
                  28,
                  16,
                  214
                ],
                "P": [
                  6,
                  5,
                  154,
                  123
                ],
                "V": [
                  27,
                  39,
                  100,
                  122
                ],
                "VI": [
                  43,
                  43,
                  32,
                  170
                ],
                "VP": [
                  19,
                  19,
                  61,
                  189
                ]
              },
              "point->MAP64": {
                "J": [
                  33,
                  19,
                  11,
                  225
                ],
                "P": [
                  34,
                  6,
                  125,
                  123
                ],
                "V": [
                  63,
                  30,
                  76,
                  119
                ],
                "VI": [
                  55,
                  35,
                  20,
                  178
                ],
                "VP": [
                  34,
                  17,
                  46,
                  191
                ]
              },
              "point->pool_profile": {
                "J": [
                  33,
                  17,
                  13,
                  225
                ],
                "P": [
                  32,
                  3,
                  128,
                  125
                ],
                "V": [
                  63,
                  42,
                  64,
                  119
                ],
                "VI": [
                  52,
                  32,
                  23,
                  181
                ],
                "VP": [
                  35,
                  18,
                  45,
                  190
                ]
              }
            }
          },
          {
            "seed": 2,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    4,
                    16
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    16
                  ],
                  "old_video_has_no_reference": [
                    0,
                    16
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    185,
                    190
                  ],
                  "001": [
                    22,
                    27
                  ],
                  "010": [
                    5,
                    10
                  ],
                  "011": [
                    6,
                    11
                  ],
                  "100": [
                    0,
                    5
                  ],
                  "101": [
                    0,
                    5
                  ],
                  "110": [
                    11,
                    16
                  ],
                  "111": [
                    16,
                    21
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    23,
                    23
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  27,
                  21,
                  27,
                  213
                ],
                "P": [
                  9,
                  5,
                  149,
                  125
                ],
                "V": [
                  45,
                  33,
                  84,
                  126
                ],
                "VI": [
                  46,
                  38,
                  40,
                  164
                ],
                "VP": [
                  23,
                  19,
                  54,
                  192
                ]
              },
              "point->MAP64": {
                "J": [
                  16,
                  5,
                  32,
                  235
                ],
                "P": [
                  20,
                  4,
                  134,
                  130
                ],
                "V": [
                  33,
                  29,
                  84,
                  142
                ],
                "VI": [
                  33,
                  11,
                  45,
                  199
                ],
                "VP": [
                  17,
                  4,
                  56,
                  211
                ]
              },
              "point->pool_profile": {
                "J": [
                  33,
                  16,
                  21,
                  218
                ],
                "P": [
                  24,
                  4,
                  134,
                  126
                ],
                "V": [
                  61,
                  45,
                  68,
                  114
                ],
                "VI": [
                  57,
                  27,
                  29,
                  175
                ],
                "VP": [
                  33,
                  16,
                  44,
                  195
                ]
              }
            }
          },
          {
            "seed": 3,
            "strata": {
              "SEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    40,
                    48
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    43
                  ],
                  "old_video_has_no_reference": [
                    0,
                    47
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    170,
                    175
                  ],
                  "001": [
                    26,
                    31
                  ],
                  "010": [
                    15,
                    20
                  ],
                  "011": [
                    28,
                    33
                  ],
                  "100": [
                    3,
                    8
                  ],
                  "101": [
                    3,
                    8
                  ],
                  "110": [
                    0,
                    5
                  ],
                  "111": [
                    0,
                    5
                  ]
                }
              },
              "UNSEEN": {
                "native_to_MAP_joint_gain_stage_bounds": {
                  "old_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_and_plan_share_reference_but_VI_failed": [
                    0,
                    0
                  ],
                  "old_video_has_no_reference": [
                    0,
                    0
                  ]
                },
                "three_arm_J_pattern_bounds": {
                  "000": [
                    23,
                    23
                  ],
                  "001": [
                    0,
                    0
                  ],
                  "010": [
                    0,
                    0
                  ],
                  "011": [
                    0,
                    0
                  ],
                  "100": [
                    0,
                    0
                  ],
                  "101": [
                    0,
                    0
                  ],
                  "110": [
                    0,
                    0
                  ],
                  "111": [
                    0,
                    0
                  ]
                }
              }
            },
            "transitions": {
              "MAP64->pool_profile": {
                "J": [
                  34,
                  20,
                  33,
                  201
                ],
                "P": [
                  5,
                  13,
                  145,
                  125
                ],
                "V": [
                  34,
                  27,
                  113,
                  114
                ],
                "VI": [
                  48,
                  23,
                  52,
                  165
                ],
                "VP": [
                  14,
                  20,
                  75,
                  179
                ]
              },
              "point->MAP64": {
                "J": [
                  48,
                  11,
                  5,
                  224
                ],
                "P": [
                  35,
                  6,
                  123,
                  124
                ],
                "V": [
                  64,
                  28,
                  76,
                  120
                ],
                "VI": [
                  61,
                  19,
                  14,
                  194
                ],
                "VP": [
                  47,
                  11,
                  48,
                  182
                ]
              },
              "point->pool_profile": {
                "J": [
                  59,
                  8,
                  8,
                  213
                ],
                "P": [
                  28,
                  7,
                  122,
                  131
                ],
                "V": [
                  76,
                  33,
                  71,
                  108
                ],
                "VI": [
                  83,
                  16,
                  17,
                  172
                ],
                "VP": [
                  43,
                  13,
                  46,
                  186
                ]
              }
            }
          }
        ],
        "native_to_mixture_MAP_J_gain_stage_bounds": {
          "old_VI_failed": [
            75,
            111
          ],
          "old_video_and_plan_share_reference_but_VI_failed": [
            0,
            106
          ],
          "old_video_has_no_reference": [
            0,
            110
          ]
        },
        "paired_transitions": {
          "MAP64->pool_profile": {
            "J": [
              113,
              78,
              112,
              849
            ],
            "P": [
              26,
              26,
              596,
              504
            ],
            "V": [
              132,
              115,
              407,
              498
            ],
            "VI": [
              170,
              119,
              176,
              687
            ],
            "VP": [
              71,
              66,
              260,
              755
            ]
          },
          "point->MAP64": {
            "J": [
              111,
              36,
              79,
              926
            ],
            "P": [
              113,
              19,
              509,
              511
            ],
            "V": [
              204,
              122,
              318,
              508
            ],
            "VI": [
              177,
              80,
              118,
              777
            ],
            "VP": [
              118,
              36,
              208,
              790
            ]
          },
          "point->pool_profile": {
            "J": [
              157,
              47,
              68,
              880
            ],
            "P": [
              111,
              17,
              511,
              513
            ],
            "V": [
              254,
              155,
              285,
              458
            ],
            "VI": [
              238,
              90,
              108,
              716
            ],
            "VP": [
              141,
              54,
              190,
              767
            ]
          }
        },
        "successful_cases_by_route": {
          "J": [
            115,
            190,
            225
          ],
          "P": [
            528,
            622,
            622
          ],
          "V": [
            440,
            522,
            539
          ],
          "VI": [
            198,
            295,
            346
          ],
          "VP": [
            244,
            326,
            331
          ]
        },
        "three_arm_J_pattern_bounds": {
          "000": [
            818,
            840
          ],
          "001": [
            86,
            108
          ],
          "010": [
            40,
            62
          ],
          "011": [
            49,
            71
          ],
          "100": [
            9,
            31
          ],
          "101": [
            5,
            27
          ],
          "110": [
            16,
            38
          ],
          "111": [
            41,
            63
          ]
        }
      }
    }
  },
  "pair_cell_order": [
    "new_only",
    "old_only",
    "both",
    "neither"
  ],
  "pair_route_order": {
    "MAP64->pool_profile": [
      1,
      2
    ],
    "point->MAP64": [
      0,
      1
    ],
    "point->pool_profile": [
      0,
      2
    ]
  },
  "related_evidence": [
    "data/qd_frozen_decoder_counts.json",
    "data/qd_joint_gain_bounds.json",
    "data/qd_canonical_bounds.json"
  ],
  "route_order": [
    "Hard top proposal",
    "MAP with proposal mixture",
    "CM with the same proposal mixture"
  ],
  "route_rule": "The mixture normalizes 40 log-foreground proposal scores with softmax and sums by I16 window.",
  "schema": "CVSPP_QD_THREE_ROUTE_CONTRAST/1",
  "scope": "Exposed NIV; four frozen epoch-100 fits per horizon; same registered input roster and same fitted selected-window planner within each fit.",
  "source_aggregate_sha256": "f527ef99dc9a768361c91dec37eabed2181bf3f47601ed11b1c953464c9b04b0"
}


==> data/query_composition.json <==
{
  "corpora": {
    "COIN": {
      "complete_plan_to_query": {
        "complete_plans_with_multiple_full_queries": 0,
        "distinct_complete_plans_train_or_valid": 4379
      },
      "exposed_valid_N": 4685,
      "new_full_query_N": 373,
      "new_full_query_canonical_plan_in_train": 0,
      "new_query_with_both_endpoints_seen": {
        "N": 138,
        "all_actions_in_train_for_task": 137,
        "both_adjacent_pairs_in_train_for_task": 82,
        "composed_canonical_match": 49,
        "composed_prediction_absent_as_complete_train_plan": 113,
        "composed_prediction_available": 113,
        "endpoint_mode_backoff_hits": 0,
        "reference_prefix_in_start_and_suffix_in_goal_train": 64,
        "task_and_goal_mode_hits": 0,
        "task_and_start_mode_hits": 0,
        "whole_plan_in_train": 0
      },
      "train_N": 14558,
      "train_mode_canonical_hits_on_all_valid": {
        "full": 3193,
        "full_backoff": 3193,
        "global": 22,
        "goal": 2129,
        "start": 2132,
        "task": 1040
      }
    },
    "CrossTask": {
      "complete_plan_to_query": {
        "complete_plans_with_multiple_full_queries": 0,
        "distinct_complete_plans_train_or_valid": 2625
      },
      "exposed_valid_N": 2028,
      "new_full_query_N": 14,
      "new_full_query_canonical_plan_in_train": 0,
      "new_query_with_both_endpoints_seen": {
        "N": 13,
        "all_actions_in_train_for_task": 13,
        "both_adjacent_pairs_in_train_for_task": 9,
        "composed_canonical_match": 3,
        "composed_prediction_absent_as_complete_train_plan": 11,
        "composed_prediction_available": 11,
        "endpoint_mode_backoff_hits": 0,
        "reference_prefix_in_start_and_suffix_in_goal_train": 9,
        "task_and_goal_mode_hits": 0,
        "task_and_start_mode_hits": 0,
        "whole_plan_in_train": 0
      },
      "train_N": 12858,
      "train_mode_canonical_hits_on_all_valid": {
        "full": 1199,
        "full_backoff": 1199,
        "global": 9,
        "goal": 534,
        "start": 535,
        "task": 150
      }
    }
  },
  "evidence_sha256": "8bc02fa58792e139644bbc70d2772ecc69ba56118f60a440169abd243c5ad209",
  "novel_combination": "A full released query absent from TRAIN, with both its task-start key and task-goal key present in TRAIN.",
  "one_endpoint_modes": "For each exact key, return its most frequent complete TRAIN plan. Resolve ties by lexicographic action ID order. An absent endpoint key falls back to the task mode, then the global TRAIN mode.",
  "prediction": [
    "From TRAIN, count ordered two-action prefixes by task-start key and ordered two-action suffixes by task-goal key.",
    "For a novel combination, join the corresponding prefix and suffix on their middle action.",
    "Choose the joined triple maximizing the product of the two TRAIN counts. On ties choose the lexicographically smallest ordered action ID triple.",
    "Abstain if no joined triple exists. Abstentions count as misses in the full denominator. The canonical target is used only for evaluation."
  ],
  "related_evidence": [
    "data/ct_query_overlap.json",
    "data/ct_query_prior.json",
    "data/coin_query_counts.json",
    "data/coin_task.json"
  ],
  "schema": "CVSPP_QUERY_ENDPOINT_COMPOSITION_AGGREGATES/1",
  "scope": "Exposed mixed-K4 three-action validation. Exact match to the single construction ordered plan.",
  "source": {
    "COIN": {
      "program_sha256": "68b7854cb4f7feeb69249317c962fb0005bf81c6b7b9698901d8160bf7c9b842",
      "receipt_sha256": "db11993023c392ac54a85ac2f0936e165696417061d4d03c614ff92b762de42b"
    },
    "CrossTask": {
      "program_sha256": "a395c7630982d628416185a160d15f595ec073dda8c7ddf0cf9db5f742e738a8",
      "receipt_sha256": "3e3dc820281e4d7143d8d14ac1e490f0471d08876b839796fac5e36223cd15a2"
    }
  },
  "study_order": "The composition follow-up was fixed after the one-endpoint mode result and before checking TRAIN plan and adjacent-pair support."
}


==> data/ref_cutoff_weights.json <==
{
  "cohort": "fixed outputs on previously accessed NIV validation",
  "cutoff_order": [
    "0.3",
    "0.4",
    "0.5",
    "0.6",
    "0.7"
  ],
  "geometry_order": [
    "A",
    "B",
    "D"
  ],
  "integer_tables": 3391,
  "metric": "CM minus matched MAP joint success in percentage points",
  "results": [
    {
      "base_cases_per_seed": 333,
      "family": "OSEF_Gscore",
      "fixed_seed_count": 3,
      "horizon": 3,
      "independent_uniform_gap_pp": "-460/2997",
      "maximizing_weight_units": [
        [
          0,
          1,
          1,
          3,
          0
        ],
        [
          0,
          2,
          0,
          0,
          3
        ],
        [
          3,
          0,
          2,
          0,
          0
        ]
      ],
      "maximum_gap_pp": "3400/2997",
      "minimizing_weight_units": [
        [
          3,
          0,
          0,
          0,
          2
        ],
        [
          0,
          0,
          3,
          2,
          0
        ],
        [
          0,
          3,
          0,
          1,
          1
        ]
      ],
      "minimum_gap_pp": "-1300/999",
      "paired_delta_counts_by_geometry_and_cutoff": [
        [
          33,
          35,
          24,
          -2,
          -35
        ],
        [
          26,
          6,
          -31,
          -54,
          -27
        ],
        [
          52,
          21,
          15,
          -38,
          -48
        ]
      ]
    },
    {
      "base_cases_per_seed": 288,
      "family": "OSEF_Gscore",
      "fixed_seed_count": 3,
      "horizon": 4,
      "independent_uniform_gap_pp": "355/216",
      "maximizing_weight_units": [
        [
          3,
          0,
          0,
          0,
          2
        ],
        [
          0,
          2,
          0,
          3,
          0
        ],
        [
          0,
          1,
          3,
          0,
          1
        ]
      ],
      "maximum_gap_pp": "20/9",
      "minimizing_weight_units": [
        [
          0,
          3,
          0,
          1,
          1
        ],
        [
          0,
          0,
          3,
          0,
          2
        ],
        [
          3,
          0,
          0,
          2,
          0
        ]
      ],
      "minimum_gap_pp": "725/648",
      "paired_delta_counts_by_geometry_and_cutoff": [
        [
          22,
          19,
          24,
          12,
          1
        ],
        [
          10,
          22,
          9,
          20,
          1
        ],
        [
          8,
          22,
          31,
          11,
          1
        ]
      ]
    },
    {
      "base_cases_per_seed": 333,
      "family": "CONQUER",
      "fixed_seed_count": 4,
      "horizon": 3,
      "independent_uniform_gap_pp": "80/333",
      "maximizing_weight_units": [
        [
          0,
          0,
          2,
          3,
          0
        ],
        [
          2,
          3,
          0,
          0,
          0
        ],
        [
          1,
          0,
          1,
          0,
          3
        ]
      ],
      "maximum_gap_pp": "310/333",
      "minimizing_weight_units": [
        [
          3,
          0,
          0,
          0,
          2
        ],
        [
          0,
          0,
          3,
          1,
          1
        ],
        [
          0,
          3,
          0,
          2,
          0
        ]
      ],
      "minimum_gap_pp": "-505/999",
      "paired_delta_counts_by_geometry_and_cutoff": [
        [
          10,
          20,
          40,
          6,
          -25
        ],
        [
          17,
          20,
          -8,
          -16,
          -25
        ],
        [
          15,
          10,
          21,
          -23,
          -14
        ]
      ]
    },
    {
      "base_cases_per_seed": 288,
      "family": "CONQUER",
      "fixed_seed_count": 4,
      "horizon": 4,
      "independent_uniform_gap_pp": "-445/432",
      "maximizing_weight_units": [
        [
          0,
          0,
          2,
          3,
          0
        ],
        [
          0,
          2,
          0,
          0,
          3
        ],
        [
          3,
          1,
          1,
          0,
          0
        ]
      ],
      "maximum_gap_pp": "-5/864",
      "minimizing_weight_units": [
        [
          0,
          2,
          0,
          0,
          3
        ],
        [
          2,
          0,
          3,
          0,
          0
        ],
        [
          1,
          1,
          0,
          3,
          0
        ]
      ],
      "minimum_gap_pp": "-895/432",
      "paired_delta_counts_by_geometry_and_cutoff": [
        [
          -3,
          2,
          13,
          -12,
          -67
        ],
        [
          -3,
          12,
          -18,
          -19,
          -3
        ],
        [
          -4,
          2,
          4,
          -33,
          -49
        ]
      ]
    }
  ],
  "schema": "CVSPP_R434_TEMPORAL_REFERENCE_CUTOFF_UNIFORM_MARGINS/1",
  "score_member_sha256": "54b37de62029b0174ecc787aa104ef1bf5dcc2bfd436c80653c306db426d032b",
  "weight_unit": "1/15",
  "worst_observed_seed": {
    "certificates": {
      "CONQUER/3": {
        "cutoff_potentials": [
          -8,
          -6,
          -6,
          -13,
          -10
        ],
        "reference_potentials": [
          5,
          7,
          0
        ],
        "seed_mixture": [
          0,
          1,
          0,
          0
        ],
        "weight_units": [
          [
            2,
            3,
            0,
            0,
            0
          ],
          [
            0,
            0,
            0,
            2,
            3
          ],
          [
            1,
            0,
            3,
            1,
            0
          ]
        ]
      },
      "CONQUER/4": {
        "cutoff_potentials": [
          "-141/62",
          "35/62",
          "25/31",
          "-138/31",
          "-176/31"
        ],
        "reference_potentials": [
          "149/62",
          "47/62",
          0
        ],
        "seed_mixture": [
          "5/62",
          "5/31",
          0,
          "47/62"
        ],
        "weight_units": [
          [
            0,
            0,
            2,
            3,
            0
          ],
          [
            "141/155",
            "284/155",
            0,
            0,
            "70/31"
          ],
          [
            "324/155",
            "181/155",
            1,
            0,
            "23/31"
          ]
        ]
      },
      "OSEF_Gscore/3": {
        "cutoff_potentials": [
          11,
          9,
          6,
          1,
          -11
        ],
        "reference_potentials": [
          -3,
          -6,
          0
        ],
        "seed_mixture": [
          1,
          0,
          0
        ],
        "weight_units": [
          [
            0,
            0,
            2,
            3,
            0
          ],
          [
            2,
            0,
            0,
            0,
            3
          ],
          [
            1,
            3,
            1,
            0,
            0
          ]
        ]
      },
      "OSEF_Gscore/4": {
        "cutoff_potentials": [
          5,
          3,
          6,
          -3,
          -4
        ],
        "reference_potentials": [
          0,
          2,
          0
        ],
        "seed_mixture": [
          0,
          0,
          1
        ],
        "weight_units": [
          [
            3,
            2,
            0,
            0,
            0
          ],
          [
            0,
            0,
            0,
            2,
            3
          ],
          [
            0,
            1,
            3,
            1,
            0
          ]
        ]
      }
    },
    "result": {
      "certificates_sha256": "cc573c13506e225a2bd04bc28ca630c3d3acec123ca50617e82d06640d735c75",
      "cutoff_order": [
        "0.3",
        "0.4",
        "0.5",
        "0.6",
        "0.7"
      ],
      "reference_order": [
        "A",
        "B",
        "D"
      ],
      "schema": "CVSPP_R435_COMMON_WEIGHTS_WORST_OBSERVED_SEED/1",
      "scope": "Fixed predictions on previously accessed NIV validation, three references, five cutoffs",
      "score_table_sha256": "54b37de62029b0174ecc787aa104ef1bf5dcc2bfd436c80653c306db426d032b",
      "studies": {
        "CONQUER/3": {
          "independent_equal_pair_gaps_pp": [
            "1400/999",
            "-680/333",
            "40/111",
            "1240/999"
          ],
          "optimal_worst_seed_gap_pp": "-460/333",
          "optimized_count_units": "-69",
          "witness_seed_gaps_pp": [
            "860/999",
            "-460/333",
            "260/999",
            "820/999"
          ]
        },
        "CONQUER/4": {
          "independent_equal_pair_gaps_pp": [
            "-85/72",
            "-275/216",
            "-55/72",
            "-65/72"
          ],
          "optimal_worst_seed_gap_pp": "-335/837",
          "optimized_count_units": "-536/31",
          "witness_seed_gaps_pp": [
            "-335/837",
            "-335/837",
            "619/1674",
            "-335/837"
          ]
        },
        "OSEF_Gscore/3": {
          "independent_equal_pair_gaps_pp": [
            "-140/111",
            "400/999",
            "400/999"
          ],
          "largest_minimum_pair_weight_for_nonnegative_seed_gaps": "1/330",
          "optimal_worst_seed_gap_pp": "20/333",
          "optimized_count_units": "3",
          "seed_gaps_pp_at_boundary": [
            "0",
            "380/297",
            "15740/10989"
          ],
          "uniform_pair_component_at_boundary": "1/22",
          "witness_seed_gaps_pp": [
            "20/333",
            "440/333",
            "40/27"
          ]
        },
        "OSEF_Gscore/4": {
          "independent_equal_pair_gaps_pp": [
            "35/18",
            "635/216",
            "5/108"
          ],
          "optimal_worst_seed_gap_pp": "155/216",
          "optimized_count_units": "31",
          "witness_seed_gaps_pp": [
            "155/72",
            "745/216",
            "155/216"
          ]
        }
      }
    }
  }
}


==> data/reference_points.json <==
{
  "metric": "CM minus MAP joint success at IoU 0.50, percentage points",
  "evaluation_iou": "0.50",
  "cm_decoding_iou": "0.50",
  "population": "Original frozen Table 3(b) outputs on mixed four-video exposed validation cohorts. The same cases repeat across three seeds; denominator counts fit-case positions.",
  "reference_policy": "Finite linked references. Keep outputs and reference identities fixed and change reference interval coordinates only.",
  "projections": {
    "A": "Original 16-bin grid",
    "B": "Unsnapped annotation bounds",
    "D": "Outward 16-bin grid cover (NIV only)"
  },
  "sources": {
    "NIV": {
      "path_from_study_root": "archived_supplement_source_revision.zip",
      "sha256": "144e45071da3e0acb4d1570243b446ba73f5534df0d048abc5c86bab491687c8",
      "member": "data/geometry_seed_counts.csv",
      "member_sha256": "54b37de62029b0174ecc787aa104ef1bf5dcc2bfd436c80653c306db426d032b"
    },
    "NIV_ARXIV_CROSSCHECK": {
      "path_from_study_root": "prepublication_source_snapshot.zip",
      "sha256": "251ba4fe8ce2fa6052f55caa880d769800ebd2b26acb82a9552b848b4dc5a76a",
      "member": "data/geometry_seed_counts.csv",
      "member_sha256": "54b37de62029b0174ecc787aa104ef1bf5dcc2bfd436c80653c306db426d032b"
    },
    "CrossTask": {
      "path_from_study_root": "staged_ct_unsnapped_r078_001/crosstask_reference_projection_r078.json",
      "sha256": "406a775d9fe9fe049bebeadb2cf829f5faa7ace705b2df690adff11ea8f3d0c9"
    },
    "COIN": {
      "path_from_study_root": "staged_coin_unsnapped_r075_001/coin_reference_projection_r075.json",
      "sha256": "b3470fa24ccf958c34bbc084a6affa71269e860cca2518c7fa5cc8fa57c2aefb"
    },
    "TABLE_3B_ORIGINAL_COUNT_CROSSCHECK": {
      "path_from_study_root": "archived_supplement_source_revision.zip",
      "sha256": "144e45071da3e0acb4d1570243b446ba73f5534df0d048abc5c86bab491687c8",
      "member": "data/table3b_failure_path_r080.json",
      "member_sha256": "4303e6017f835baf71fa576a078be1b17adef161e395dd1615b4ea0a11b469e7"
    }
  },
  "cohorts": {
    "NIV T3": {
      "cases_per_seed": 333,
      "source": "NIV",
      "points": {
        "A": {
          "seeds": [
            {
              "seed": 0,
              "cases": 333,
              "map_successes": 90,
              "cm_successes": 93
            },
            {
              "seed": 1,
              "cases": 333,
              "map_successes": 92,
              "cm_successes": 100
            },
            {
              "seed": 2,
              "cases": 333,
              "map_successes": 87,
              "cm_successes": 100
            }
          ],
          "fit_case_positions": 999,
          "map_successes": 269,
          "cm_successes": 293,
          "delta_count": 24,
          "delta_pp_exact": "800/333",
          "delta_pp_display": "+2.40"
        },
        "B": {
          "seeds": [
            {
              "seed": 0,
              "cases": 333,
              "map_successes": 66,
              "cm_successes": 57
            },
            {
              "seed": 1,
              "cases": 333,
              "map_successes": 67,
              "cm_successes": 53
            },
            {
              "seed": 2,
              "cases": 333,
              "map_successes": 61,
              "cm_successes": 53
            }
          ],
          "fit_case_positions": 999,
          "map_successes": 194,
          "cm_successes": 163,
          "delta_count": -31,
          "delta_pp_exact": "-3100/999",
          "delta_pp_display": "-3.10"
        },
        "D": {
          "seeds": [
            {
              "seed": 0,
              "cases": 333,
              "map_successes": 80,
              "cm_successes": 86
            },
            {
              "seed": 1,
              "cases": 333,
              "map_successes": 80,
              "cm_successes": 86
            },
            {
              "seed": 2,
              "cases": 333,
              "map_successes": 80,
              "cm_successes": 83
            }
          ],
          "fit_case_positions": 999,
          "map_successes": 240,
          "cm_successes": 255,
          "delta_count": 15,
          "delta_pp_exact": "500/333",
          "delta_pp_display": "+1.50"
        }
      }
    },
    "NIV T4": {
      "cases_per_seed": 288,
      "source": "NIV",
      "points": {
        "A": {
          "seeds": [
            {
              "seed": 0,
              "cases": 288,
              "map_successes": 52,
              "cm_successes": 56
            },
            {
              "seed": 1,
              "cases": 288,
              "map_successes": 43,
              "cm_successes": 61
            },
            {
              "seed": 2,
              "cases": 288,
              "map_successes": 63,
              "cm_successes": 65
            }
          ],
          "fit_case_positions": 864,
          "map_successes": 158,
          "cm_successes": 182,
          "delta_count": 24,
          "delta_pp_exact": "25/9",
          "delta_pp_display": "+2.78"
        },
        "B": {
          "seeds": [
            {
              "seed": 0,
              "cases": 288,
              "map_successes": 33,
              "cm_successes": 36
            },
            {
              "seed": 1,
              "cases": 288,
              "map_successes": 28,
              "cm_successes": 36
            },
            {
              "seed": 2,
              "cases": 288,
              "map_successes": 40,
              "cm_successes": 38
            }
          ],
          "fit_case_positions": 864,
          "map_successes": 101,
          "cm_successes": 110,
          "delta_count": 9,
          "delta_pp_exact": "25/24",
          "delta_pp_display": "+1.04"
        },
        "D": {
          "seeds": [
            {
              "seed": 0,
              "cases": 288,
              "map_successes": 44,
              "cm_successes": 47
            },
            {
              "seed": 1,
              "cases": 288,
              "map_successes": 36,
              "cm_successes": 58
            },
            {
              "seed": 2,
              "cases": 288,
              "map_successes": 58,
              "cm_successes": 64
            }
          ],
          "fit_case_positions": 864,
          "map_successes": 138,
          "cm_successes": 169,
          "delta_count": 31,
          "delta_pp_exact": "775/216",
          "delta_pp_display": "+3.59"
        }
      }
    },
    "CrossTask T3": {
      "cases_per_seed": 2028,
      "source": "CrossTask",
      "points": {
        "A": {
          "seeds": [
            {
              "seed": 0,
              "cases": 2028,
              "map_successes": 493,
              "cm_successes": 551
            },
            {
              "seed": 1,
              "cases": 2028,
              "map_successes": 507,
              "cm_successes": 568
            },
            {
              "seed": 2,
              "cases": 2028,
              "map_successes": 498,
              "cm_successes": 539
            }
          ],
          "fit_case_positions": 6084,
          "map_successes": 1498,
          "cm_successes": 1658,
          "delta_count": 160,
          "delta_pp_exact": "4000/1521",
          "delta_pp_display": "+2.63"
        },
        "B": {
          "seeds": [
            {
              "seed": 0,
              "cases": 2028,
              "map_successes": 282,
              "cm_successes": 254
            },
            {
              "seed": 1,
              "cases": 2028,
              "map_successes": 280,
              "cm_successes": 299
            },
            {
              "seed": 2,
              "cases": 2028,
              "map_successes": 296,
              "cm_successes": 263
            }
          ],
          "fit_case_positions": 6084,
          "map_successes": 858,
          "cm_successes": 816,
          "delta_count": -42,
          "delta_pp_exact": "-350/507",
          "delta_pp_display": "-0.69"
        }
      }
    },
    "COIN T3": {
      "cases_per_seed": 4685,
      "source": "COIN",
      "points": {
        "A": {
          "seeds": [
            {
              "seed": 0,
              "cases": 4685,
              "map_successes": 1125,
              "cm_successes": 1474
            },
            {
              "seed": 1,
              "cases": 4685,
              "map_successes": 1176,
              "cm_successes": 1494
            },
            {
              "seed": 2,
              "cases": 4685,
              "map_successes": 1181,
              "cm_successes": 1469
            }
          ],
          "fit_case_positions": 14055,
          "map_successes": 3482,
          "cm_successes": 4437,
          "delta_count": 955,
          "delta_pp_exact": "19100/2811",
          "delta_pp_display": "+6.79"
        },
        "B": {
          "seeds": [
            {
              "seed": 0,
              "cases": 4685,
              "map_successes": 820,
              "cm_successes": 980
            },
            {
              "seed": 1,
              "cases": 4685,
              "map_successes": 841,
              "cm_successes": 1032
            },
            {
              "seed": 2,
              "cases": 4685,
              "map_successes": 819,
              "cm_successes": 978
            }
          ],
          "fit_case_positions": 14055,
          "map_successes": 2480,
          "cm_successes": 2990,
          "delta_count": 510,
          "delta_pp_exact": "3400/937",
          "delta_pp_display": "+3.63"
        }
      }
    }
  }
}


==> data/table3a_donor_fits.csv <==
planner,setting,seed,valid_cases,vp_successes,selected_epoch,evaluations,archived_cell_vp_pct,exact_runner_available,training_task_input,validation_task_input
viterbiplannet,crosstask_t3,0,2028,165,60,25,8.05,yes,not_audited_here,not_audited_here
viterbiplannet,crosstask_t3,1,2028,161,60,25,8.05,yes,not_audited_here,not_audited_here
viterbiplannet,crosstask_t3,2,2028,164,120,25,8.05,yes,not_audited_here,not_audited_here
viterbiplannet,crosstask_t4,0,1687,76,40,25,4.51,yes,not_audited_here,not_audited_here
viterbiplannet,coin_t3,0,4700,765,20,25,15.90,yes,not_audited_here,not_audited_here
viterbiplannet,coin_t3,1,4700,731,20,25,15.90,yes,not_audited_here,not_audited_here
viterbiplannet,coin_t3,2,4700,746,40,25,15.90,yes,not_audited_here,not_audited_here
viterbiplannet,coin_t4,0,2897,370,60,25,12.77,yes,not_audited_here,not_audited_here
viterbiplannet,niv_t3,0,333,49,160,25,14.71,yes,not_audited_here,not_audited_here
viterbiplannet,niv_t4,0,288,35,280,25,12.15,yes,not_audited_here,not_audited_here
viterbiplannet,youcook2_t3,0,527,44,40,6,8.35,yes,not_audited_here,not_audited_here
viterbiplannet,tacos_t3,0,3366,184,20,6,5.47,yes,not_audited_here,not_audited_here
viterbiplannet,hirest_t3,0,377,27,100,6,7.16,yes,not_audited_here,not_audited_here
viterbiplannet,goalstep_t3,0,2797,25,80,6,0.89,yes,not_audited_here,not_audited_here
viterbiplannet,activitynet_t3,0,2612,35,40,6,1.34,yes,not_audited_here,not_audited_here
viterbiplannet,charadesego_t3,0,14304,16,40,6,0.11,yes,not_audited_here,not_audited_here
viterbiplannet,guide_t3,0,1291,91,100,6,7.05,yes,not_audited_here,not_audited_here
viterbiplannet,egolearn_t3,0,5674,49,20,6,0.86,yes,not_audited_here,not_audited_here
mtid,crosstask_t3,0,2028,70,120,6,3.24,no,not_audited_here,not_audited_here
mtid,crosstask_t3,1,2028,57,120,6,3.24,no,not_audited_here,not_audited_here
mtid,crosstask_t3,2,2028,70,100,6,3.24,no,not_audited_here,not_audited_here
mtid,crosstask_t4,0,1687,19,100,6,1.13,yes,not_audited_here,not_audited_here
mtid,coin_t3,0,4700,140,100,6,2.96,no,not_audited_here,not_audited_here
mtid,coin_t3,1,4700,189,120,6,2.96,no,not_audited_here,not_audited_here
mtid,coin_t3,2,4700,89,80,6,2.96,no,not_audited_here,not_audited_here
mtid,coin_t4,0,2897,36,120,6,1.24,yes,not_audited_here,not_audited_here
mtid,niv_t3,0,333,23,100,6,6.91,no,not_audited_here,not_audited_here
mtid,niv_t4,0,288,12,40,6,4.17,yes,not_audited_here,not_audited_here
mtid,youcook2_t3,0,527,45,20,6,8.54,yes,not_audited_here,not_audited_here
mtid,tacos_t3,0,3366,184,20,6,5.47,yes,not_audited_here,not_audited_here
mtid,hirest_t3,0,377,25,20,6,6.63,yes,not_audited_here,not_audited_here
mtid,goalstep_t3,0,2797,19,60,6,0.68,yes,not_audited_here,not_audited_here
mtid,activitynet_t3,0,2612,52,20,6,1.99,yes,not_audited_here,not_audited_here
mtid,charadesego_t3,0,14304,3,40,6,0.02,yes,not_audited_here,not_audited_here
mtid,guide_t3,0,1291,0,20,6,0.00,yes,not_audited_here,not_audited_here
mtid,egolearn_t3,0,5674,49,20,6,0.86,yes,not_audited_here,not_audited_here
schema,crosstask_t3,0,2028,156,400,25,7.54,yes,not_audited_here,not_audited_here
schema,crosstask_t3,1,2028,155,480,25,7.54,yes,not_audited_here,not_audited_here
schema,crosstask_t3,2,2028,148,200,25,7.54,yes,not_audited_here,not_audited_here
schema,crosstask_t4,0,1687,66,240,25,3.91,yes,not_audited_here,not_audited_here
schema,coin_t3,0,4700,741,60,25,16.28,yes,not_audited_here,not_audited_here
schema,coin_t3,1,4700,777,60,25,16.28,yes,not_audited_here,not_audited_here
schema,coin_t3,2,4700,778,160,25,16.28,yes,not_audited_here,not_audited_here
schema,coin_t4,0,2897,392,60,25,13.53,yes,not_audited_here,not_audited_here
schema,niv_t3,0,333,45,500,25,13.51,yes,not_audited_here,not_audited_here
schema,niv_t4,0,288,29,80,25,10.07,yes,not_audited_here,not_audited_here
schema,youcook2_t3,0,527,45,20,6,8.54,yes,not_audited_here,not_audited_here
schema,tacos_t3,0,3366,184,20,6,5.47,yes,not_audited_here,not_audited_here
schema,hirest_t3,0,377,25,20,6,6.63,yes,not_audited_here,not_audited_here
schema,goalstep_t3,0,2797,20,120,6,0.72,yes,not_audited_here,not_audited_here
schema,activitynet_t3,0,2612,55,20,6,2.11,yes,not_audited_here,not_audited_here
schema,charadesego_t3,0,14304,16,80,6,0.11,yes,not_audited_here,not_audited_here
schema,guide_t3,0,1291,4,80,6,0.31,yes,not_audited_here,not_audited_here
schema,egolearn_t3,0,5674,49,20,6,0.86,yes,not_audited_here,not_audited_here
p3iv,crosstask_t3,0,2028,143,60,6,7.05,no,not_audited_here,not_audited_here
p3iv,crosstask_t4,0,1687,68,40,6,4.03,yes,not_audited_here,not_audited_here
p3iv,coin_t3,0,4700,366,120,6,7.79,no,not_audited_here,not_audited_here
p3iv,coin_t4,0,2897,134,100,6,4.63,yes,not_audited_here,not_audited_here
p3iv,niv_t3,0,333,43,60,6,12.91,yes,not_audited_here,not_audited_here
p3iv,niv_t4,0,288,30,40,6,10.42,yes,not_audited_here,not_audited_here
p3iv,youcook2_t3,0,527,44,40,6,8.35,yes,not_audited_here,not_audited_here
p3iv,tacos_t3,0,3366,184,20,6,5.47,yes,not_audited_here,not_audited_here
p3iv,hirest_t3,0,377,27,20,6,7.16,yes,not_audited_here,not_audited_here
p3iv,goalstep_t3,0,2797,7,20,6,0.25,yes,not_audited_here,not_audited_here
p3iv,activitynet_t3,0,2612,13,20,6,0.50,yes,not_audited_here,not_audited_here
p3iv,charadesego_t3,0,14304,12,80,6,0.08,yes,not_audited_here,not_audited_here
p3iv,guide_t3,0,1291,45,60,6,3.49,yes,not_audited_here,not_audited_here
p3iv,egolearn_t3,0,5674,49,20,6,0.86,yes,not_audited_here,not_audited_here
kepp,crosstask_t3,0,2028,92,50,8,4.54,no,not_audited_here,not_audited_here
kepp,crosstask_t4,0,1687,34,20,8,2.02,yes,not_audited_here,not_audited_here
kepp,coin_t3,0,4700,0,10,8,0.00,yes,not_audited_here,not_audited_here
kepp,coin_t4,0,2897,13,80,8,0.45,yes,not_audited_here,not_audited_here
kepp,niv_t3,0,333,32,10,8,9.61,yes,not_audited_here,not_audited_here
kepp,niv_t4,0,288,30,10,8,10.42,yes,not_audited_here,not_audited_here
kepp,youcook2_t3,0,527,20,20,8,3.80,yes,not_audited_here,not_audited_here
kepp,tacos_t3,0,3366,184,10,8,5.47,yes,not_audited_here,not_audited_here
kepp,hirest_t3,0,377,25,10,8,6.63,yes,not_audited_here,not_audited_here
kepp,goalstep_t3,0,2797,18,30,8,0.64,yes,not_audited_here,not_audited_here
kepp,activitynet_t3,0,2612,52,10,8,1.99,yes,not_audited_here,not_audited_here
kepp,charadesego_t3,0,14304,4,60,8,0.03,yes,not_audited_here,not_audited_here
kepp,guide_t3,0,1291,3,10,8,0.23,yes,not_audited_here,not_audited_here
kepp,egolearn_t3,0,5674,49,10,8,0.86,yes,not_audited_here,not_audited_here
pdpp,crosstask_t3,0,2028,45,60,6,2.22,yes,labeled_training_cache,labeled_validation_export
pdpp,crosstask_t4,0,1687,30,50,6,1.78,yes,labeled_training_cache,labeled_validation_export
pdpp,coin_t3,0,4700,568,60,80,12.09,yes,labeled_training_cache,labeled_validation_export
pdpp,coin_t4,0,2897,277,40,80,9.56,yes,labeled_training_cache,labeled_validation_export
pdpp,niv_t3,0,333,22,10,6,6.61,yes,labeled_training_cache,labeled_validation_export
pdpp,niv_t4,0,288,25,50,6,8.68,yes,labeled_training_cache,labeled_validation_export
pdpp,youcook2_t3,0,527,27,40,6,5.12,yes,labeled_training_cache,labeled_validation_export
pdpp,tacos_t3,0,3366,184,10,6,5.47,yes,labeled_training_cache,labeled_validation_export
pdpp,hirest_t3,0,377,9,10,6,2.39,yes,labeled_training_cache,labeled_validation_export
pdpp,goalstep_t3,0,2797,21,10,6,0.75,yes,labeled_training_cache,labeled_validation_export
pdpp,activitynet_t3,0,2612,52,10,6,1.99,yes,labeled_training_cache,labeled_validation_export
pdpp,charadesego_t3,0,14304,4,40,6,0.03,yes,labeled_training_cache,labeled_validation_export
pdpp,guide_t3,0,1291,18,50,6,1.39,yes,labeled_training_cache,labeled_validation_export
pdpp,egolearn_t3,0,5674,49,10,6,0.86,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,crosstask_t3,0,2028,85,120,6,4.40,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,crosstask_t3,1,2028,94,120,6,4.40,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,crosstask_t3,2,2028,89,120,6,4.40,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,crosstask_t4,0,1687,21,40,6,1.11,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,crosstask_t4,1,1687,17,100,6,1.11,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,crosstask_t4,2,1687,18,100,6,1.11,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,coin_t3,0,4700,668,320,20,14.21,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,coin_t4,0,2897,284,640,20,9.80,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,niv_t3,0,333,34,50,13,10.21,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,niv_t4,0,288,29,120,13,10.07,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,youcook2_t3,0,527,22,20,6,4.17,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,tacos_t3,0,3366,33,20,6,0.98,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,hirest_t3,0,377,3,20,6,0.80,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,goalstep_t3,0,2797,4,80,6,0.14,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,activitynet_t3,0,2612,52,20,6,1.99,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,charadesego_t3,0,14304,2,120,6,0.01,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,guide_t3,0,1291,31,120,6,2.40,yes,labeled_training_cache,labeled_validation_export
actiondiffusion,egolearn_t3,0,5674,15,20,6,0.26,yes,labeled_training_cache,labeled_validation_export
planllm,crosstask_t3,0,2028,163,120,6,8.04,no,not_audited_here,not_audited_here
planllm,crosstask_t4,0,1687,61,60,6,3.62,no,not_audited_here,not_audited_here
planllm,coin_t3,0,4700,804,100,6,17.11,no,not_audited_here,not_audited_here
planllm,coin_t4,0,2897,382,80,6,13.19,no,not_audited_here,not_audited_here
planllm,niv_t3,0,333,49,60,6,14.71,yes,not_audited_here,not_audited_here
planllm,niv_t4,0,288,21,100,6,7.29,yes,not_audited_here,not_audited_here
planllm,youcook2_t3,0,527,39,20,6,7.40,yes,not_audited_here,not_audited_here
planllm,tacos_t3,0,3366,165,100,6,4.90,yes,not_audited_here,not_audited_here
planllm,hirest_t3,0,377,24,20,6,6.37,yes,not_audited_here,not_audited_here
planllm,goalstep_t3,0,2797,6,60,6,0.21,yes,not_audited_here,not_audited_here
planllm,activitynet_t3,0,2612,40,20,6,1.53,yes,not_audited_here,not_audited_here
planllm,charadesego_t3,0,14304,11,20,6,0.08,yes,not_audited_here,not_audited_here
planllm,guide_t3,0,1291,96,60,6,7.44,yes,not_audited_here,not_audited_here
planllm,egolearn_t3,0,5674,49,120,6,0.86,yes,not_audited_here,not_audited_here
skipplan,crosstask_t3,0,2028,22,20,6,1.08,yes,not_audited_here,not_audited_here
skipplan,crosstask_t4,0,1687,14,40,6,0.83,yes,not_audited_here,not_audited_here
skipplan,coin_t3,0,4700,2,40,6,0.04,yes,not_audited_here,not_audited_here
skipplan,coin_t4,0,2897,4,20,6,0.14,yes,not_audited_here,not_audited_here
skipplan,niv_t3,0,333,15,20,6,4.50,yes,not_audited_here,not_audited_here
skipplan,niv_t4,0,288,12,60,6,4.17,yes,not_audited_here,not_audited_here
skipplan,youcook2_t3,0,527,45,20,6,8.54,yes,not_audited_here,not_audited_here
skipplan,tacos_t3,0,3366,184,20,6,5.47,yes,not_audited_here,not_audited_here
skipplan,hirest_t3,0,377,25,40,6,6.63,yes,not_audited_here,not_audited_here
skipplan,goalstep_t3,0,2797,10,20,6,0.36,yes,not_audited_here,not_audited_here
skipplan,activitynet_t3,0,2612,52,20,6,1.99,yes,not_audited_here,not_audited_here
skipplan,charadesego_t3,0,14304,0,20,6,0.00,yes,not_audited_here,not_audited_here
skipplan,guide_t3,0,1291,0,20,6,0.00,yes,not_audited_here,not_audited_here
skipplan,egolearn_t3,0,5674,49,20,6,0.86,yes,not_audited_here,not_audited_here


==> data/table3a_fixed_plan.json <==
{
  "certificate": "A dataset-wide fixed ordered plan can match at most the count of the most frequent reference plan. VP also requires the construction video, so this plan-only count is an upper bound independent of the retriever.",
  "rows": [
    {
      "N": 1687,
      "maximum_reference_plan_count": 15,
      "setting": "crosstask_t4",
      "shared_plan_osef_vp_count": 597
    },
    {
      "N": 2897,
      "maximum_reference_plan_count": 20,
      "setting": "coin_t4",
      "shared_plan_osef_vp_count": 1338
    },
    {
      "N": 333,
      "maximum_reference_plan_count": 15,
      "setting": "niv_t3",
      "shared_plan_osef_vp_count": 220
    },
    {
      "N": 288,
      "maximum_reference_plan_count": 12,
      "setting": "niv_t4",
      "shared_plan_osef_vp_count": 139
    },
    {
      "N": 2797,
      "maximum_reference_plan_count": 28,
      "setting": "goalstep_t3",
      "shared_plan_osef_vp_count": 35
    }
  ],
  "schema": "TABLE3A_FIXED_PLAN_UPPER_BOUND/1",
  "scope": "Five historical exposed VALID settings from Main Table 3(a)."
}


==> data/table3b_case_removals.json <==
{
  "cohorts": {
    "COIN T3": {
      "earliest_erasure_witness_histogram_of_signed_case_totals": {
        "-3": 182,
        "-2": 20,
        "-1": 2,
        "0": 3950,
        "1": 9,
        "2": 32,
        "3": 490
      },
      "guaranteed_positive_up_to_cases_removed": 318,
      "latest_erasure_witness_histogram_of_signed_case_totals": {
        "-1": 588,
        "0": 2554,
        "1": 1543
      },
      "minimum_remaining_net_gain_at_that_removal": 1,
      "net_gains_before_removal": 955,
      "possible_minimum_cases_to_erase_pooled_gain": [
        319,
        955
      ],
      "seed_joint_tables_MAP_CM_00_01_10_11": [
        [
          3029,
          531,
          182,
          943
        ],
        [
          2987,
          522,
          204,
          972
        ],
        [
          3014,
          490,
          202,
          979
        ]
      ],
      "shared_validation_cases": 4685
    },
    "CrossTask T3": {
      "earliest_erasure_witness_histogram_of_signed_case_totals": {
        "-3": 34,
        "-2": 10,
        "-1": 7,
        "0": 1868,
        "1": 14,
        "2": 10,
        "3": 85
      },
      "guaranteed_positive_up_to_cases_removed": 53,
      "latest_erasure_witness_histogram_of_signed_case_totals": {
        "-1": 129,
        "0": 1610,
        "1": 289
      },
      "minimum_remaining_net_gain_at_that_removal": 1,
      "net_gains_before_removal": 160,
      "possible_minimum_cases_to_erase_pooled_gain": [
        54,
        160
      ],
      "seed_joint_tables_MAP_CM_00_01_10_11": [
        [
          1426,
          109,
          51,
          442
        ],
        [
          1426,
          95,
          34,
          473
        ],
        [
          1445,
          85,
          44,
          454
        ]
      ],
      "shared_validation_cases": 2028
    },
    "NIV T3": {
      "earliest_erasure_witness_histogram_of_signed_case_totals": {
        "-3": 12,
        "-1": 6,
        "0": 284,
        "1": 11,
        "2": 5,
        "3": 15
      },
      "guaranteed_positive_up_to_cases_removed": 7,
      "latest_erasure_witness_histogram_of_signed_case_totals": {
        "-1": 42,
        "0": 225,
        "1": 66
      },
      "minimum_remaining_net_gain_at_that_removal": 3,
      "net_gains_before_removal": 24,
      "possible_minimum_cases_to_erase_pooled_gain": [
        8,
        24
      ],
      "seed_joint_tables_MAP_CM_00_01_10_11": [
        [
          228,
          15,
          12,
          78
        ],
        [
          221,
          20,
          12,
          80
        ],
        [
          215,
          31,
          18,
          69
        ]
      ],
      "shared_validation_cases": 333
    },
    "NIV T4": {
      "earliest_erasure_witness_histogram_of_signed_case_totals": {
        "-3": 5,
        "-2": 3,
        "0": 257,
        "1": 11,
        "2": 2,
        "3": 10
      },
      "guaranteed_positive_up_to_cases_removed": 7,
      "latest_erasure_witness_histogram_of_signed_case_totals": {
        "-1": 21,
        "0": 222,
        "1": 45
      },
      "minimum_remaining_net_gain_at_that_removal": 3,
      "net_gains_before_removal": 24,
      "possible_minimum_cases_to_erase_pooled_gain": [
        8,
        24
      ],
      "seed_joint_tables_MAP_CM_00_01_10_11": [
        [
          224,
          12,
          8,
          44
        ],
        [
          222,
          23,
          5,
          38
        ],
        [
          215,
          10,
          8,
          55
        ]
      ],
      "shared_validation_cases": 288
    }
  },
  "schema": "CVSPP_R437_TABLE3B_CASE_REMOVAL_BOUNDS/1",
  "scope": "Fixed exposed validation outputs and Table 3(b) finite-reference J at IoU >= 0.5",
  "source_member": "data/table3b_failure_path_r080.json",
  "source_sha256": "6671f027d7b01ad17313cc99e7394f8a84a0a5645299b0492eb0dea8ffbe6c30"
}


==> data/table3b_failure_path_r080.json <==
{
  "schema": "CVSPP_R080_TABLE3B_FAILURE_PATH/1",
  "scope": "Exposed VALID Table 3(b), finite I16 references, evaluator IoU 0.5, same frozen outputs",
  "provenance": {
    "R078": {
      "archive": "r078_archived_source_revision.zip",
      "archive_sha256": "c8a887ec23922c6fbafe3a1f28e93a38af04bd3171a9d0b8ac60684781744df6",
      "member_sha256": {
        "table3_benchmark_results.tex": "db85cf8d8a6848e106429b373103e5cd3af7902523a5b69044dfb836e271486c",
        "data/coin_reference_projection_r075.json": "b3470fa24ccf958c34bbc084a6affa71269e860cca2518c7fa5cc8fa57c2aefb",
        "data/crosstask_reference_projection_r078.json": "406a775d9fe9fe049bebeadb2cf829f5faa7ace705b2df690adff11ea8f3d0c9"
      }
    },
    "NIV_archive": {
      "archive": "earlier_archived_source_revision.zip",
      "archive_sha256": "6c67a3cb5542f5275278084b74566c3eb52bc5531cacff7807bbfacdfd17cef7",
      "member_sha256": {
        "data_tables256/PROVENANCE256.json": "0ad8fb56fe1f65bc73e0c058273c152e836a4525ae9d7d5e139f7e902290ea61",
        "data_tables256/PUBLIC_TABLE247.csv": "5ef75e8aaa4d818f084eee2ecccd5e1b83ec1d36c5e6e5375051f4f3efa374d0",
        "data_tables256/PUBLIC_PAIRED247.csv": "00efe331c4782e1f1b2e684d491d357e5df4267b9562bb01aefd77ea83c903ca"
      }
    }
  },
  "verification": {
    "table3b_means_display_matched": 40,
    "table3b_sample_seed_SDs_display_matched": 40,
    "table3b_decoding_deltas_display_matched": 4,
    "paired_axis_margins_validated": 60,
    "GPU_or_model_calls": 0,
    "private_reference_or_case_flag_reads": 0
  },
  "summary": {
    "NIV T3": {
      "model_case_decisions": 999,
      "unique_reused_cases": 333,
      "CM_minus_MAP_counts": {
        "no_video_witness": -9,
        "video_without_plan_witness": 1,
        "video_plan_without_joint_witness": -16,
        "joint_success": 24
      },
      "CM_minus_MAP_percentage_points_exact": {
        "no_video_witness": "-100/111",
        "video_without_plan_witness": "100/999",
        "video_plan_without_joint_witness": "-1600/999",
        "joint_success": "800/333"
      },
      "J_changes_with_both_outputs_passing_outer": {
        "P": {
          "gains": {
            "total_J_changes": 66,
            "bounds_where_both_pass_outer": [
              66,
              66
            ]
          },
          "losses": {
            "total_J_changes": 42,
            "bounds_where_both_pass_outer": [
              42,
              42
            ]
          }
        },
        "VP": {
          "gains": {
            "total_J_changes": 66,
            "bounds_where_both_pass_outer": [
              37,
              66
            ]
          },
          "losses": {
            "total_J_changes": 42,
            "bounds_where_both_pass_outer": [
              21,
              42
            ]
          }
        }
      }
    },
    "NIV T4": {
      "model_case_decisions": 864,
      "unique_reused_cases": 288,
      "CM_minus_MAP_counts": {
        "no_video_witness": -10,
        "video_without_plan_witness": 6,
        "video_plan_without_joint_witness": -20,
        "joint_success": 24
      },
      "CM_minus_MAP_percentage_points_exact": {
        "no_video_witness": "-125/108",
        "video_without_plan_witness": "25/36",
        "video_plan_without_joint_witness": "-125/54",
        "joint_success": "25/9"
      },
      "J_changes_with_both_outputs_passing_outer": {
        "P": {
          "gains": {
            "total_J_changes": 45,
            "bounds_where_both_pass_outer": [
              45,
              45
            ]
          },
          "losses": {
            "total_J_changes": 21,
            "bounds_where_both_pass_outer": [
              21,
              21
            ]
          }
        },
        "VP": {
          "gains": {
            "total_J_changes": 45,
            "bounds_where_both_pass_outer": [
              32,
              45
            ]
          },
          "losses": {
            "total_J_changes": 21,
            "bounds_where_both_pass_outer": [
              12,
              21
            ]
          }
        }
      }
    },
    "CrossTask T3": {
      "model_case_decisions": 6084,
      "unique_reused_cases": 2028,
      "CM_minus_MAP_counts": {
        "no_video_witness": -19,
        "video_without_plan_witness": -15,
        "video_plan_without_joint_witness": -126,
        "joint_success": 160
      },
      "CM_minus_MAP_percentage_points_exact": {
        "no_video_witness": "-475/1521",
        "video_without_plan_witness": "-125/507",
        "video_plan_without_joint_witness": "-350/169",
        "joint_success": "4000/1521"
      },
      "J_changes_with_both_outputs_passing_outer": {
        "P": {
          "gains": {
            "total_J_changes": 289,
            "bounds_where_both_pass_outer": [
              207,
              289
            ]
          },
          "losses": {
            "total_J_changes": 129,
            "bounds_where_both_pass_outer": [
              80,
              129
            ]
          }
        },
        "VP": {
          "gains": {
            "total_J_changes": 289,
            "bounds_where_both_pass_outer": [
              190,
              289
            ]
          },
          "losses": {
            "total_J_changes": 129,
            "bounds_where_both_pass_outer": [
              64,
              129
            ]
          }
        }
      }
    },
    "COIN T3": {
      "model_case_decisions": 14055,
      "unique_reused_cases": 4685,
      "CM_minus_MAP_counts": {
        "no_video_witness": -22,
        "video_without_plan_witness": -92,
        "video_plan_without_joint_witness": -841,
        "joint_success": 955
      },
      "CM_minus_MAP_percentage_points_exact": {
        "no_video_witness": "-440/2811",
        "video_without_plan_witness": "-1840/2811",
        "video_plan_without_joint_witness": "-16820/2811",
        "joint_success": "19100/2811"
      },
      "J_changes_with_both_outputs_passing_outer": {
        "P": {
          "gains": {
            "total_J_changes": 1543,
            "bounds_where_both_pass_outer": [
              1220,
              1543
            ]
          },
          "losses": {
            "total_J_changes": 588,
            "bounds_where_both_pass_outer": [
              361,
              588
            ]
          }
        },
        "VP": {
          "gains": {
            "total_J_changes": 1543,
            "bounds_where_both_pass_outer": [
              945,
              1543
            ]
          },
          "losses": {
            "total_J_changes": 588,
            "bounds_where_both_pass_outer": [
              104,
              588
            ]
          }
        }
      }
    }
  },
  "cohorts": {
    "NIV T3": [
      {
        "seed": 0,
        "cases": 333,
        "axis_counts": {
          "MAP": {
            "V": 177,
            "VI": 118,
            "P": 231,
            "VP": 132,
            "J": 90
          },
          "CM": {
            "V": 182,
            "VI": 122,
            "P": 231,
            "VP": 135,
            "J": 93
          }
        },
        "paired_axis_counts_00_01_10_11": {
          "V": [
            144,
            12,
            7,
            170
          ],
          "P": [
            102,
            0,
            0,
            231
          ],
          "VP": [
            193,
            8,
            5,
            127
          ],
          "VI": [
            194,
            21,
            17,
            101
          ],
          "J": [
            228,
            15,
            12,
            78
          ]
        },
        "ordered_path_counts": {
          "MAP": {
            "no_video_witness": 156,
            "video_without_plan_witness": 45,
            "video_plan_without_joint_witness": 42,
            "joint_success": 90
          },
          "CM": {
            "no_video_witness": 151,
            "video_without_plan_witness": 47,
            "video_plan_without_joint_witness": 42,
            "joint_success": 93
          }
        },
        "CM_minus_MAP_ordered_path_count_change": {
          "no_video_witness": -5,
          "video_without_plan_witness": 2,
          "video_plan_without_joint_witness": 0,
          "joint_success": 3
        },
        "VI_and_VP_pass_but_J_fails_bounds": {
          "MAP": [
            0,
            28
          ],
          "CM": [
            0,
            29
          ]
        },
        "J_change_by_previous_or_subsequent_success_bounds": {
          "P": {
            "J_gains_where_both_outputs_pass_outer": [
              15,
              15
            ],
            "J_losses_where_both_outputs_pass_outer": [
              12,
              12
            ]
          },
          "VP": {
            "J_gains_where_both_outputs_pass_outer": [
              7,
              15
            ],
            "J_losses_where_both_outputs_pass_outer": [
              7,
              12
            ]
          }
        }
      },
      {
        "seed": 1,
        "cases": 333,
        "axis_counts": {
          "MAP": {
            "V": 182,
            "VI": 119,
            "P": 233,
            "VP": 131,
            "J": 92
          },
          "CM": {
            "V": 187,
            "VI": 128,
            "P": 233,
            "VP": 137,
            "J": 100
          }
        },
        "paired_axis_counts_00_01_10_11": {
          "V": [
            135,
            16,
            11,
            171
          ],
          "P": [
            100,
            0,
            0,
            233
          ],
          "VP": [
            190,
            12,
            6,
            125
          ],
          "VI": [
            184,
            30,
            21,
            98
          ],
          "J": [
            221,
            20,
            12,
            80
          ]
        },
        "ordered_path_counts": {
          "MAP": {
            "no_video_witness": 151,
            "video_without_plan_witness": 51,
            "video_plan_without_joint_witness": 39,
            "joint_success": 92
          },
          "CM": {
            "no_video_witness": 146,
            "video_without_plan_witness": 50,
            "video_plan_without_joint_witness": 37,
            "joint_success": 100
          }
        },
        "CM_minus_MAP_ordered_path_count_change": {
          "no_video_witness": -5,
          "video_without_plan_witness": -1,
          "video_plan_without_joint_witness": -2,
          "joint_success": 8
        },
        "VI_and_VP_pass_but_J_fails_bounds": {
          "MAP": [
            0,
            27
          ],
          "CM": [
            0,
            28
          ]
        },
        "J_change_by_previous_or_subsequent_success_bounds": {
          "P": {
            "J_gains_where_both_outputs_pass_outer": [
              20,
              20
            ],
            "J_losses_where_both_outputs_pass_outer": [
              12,
              12
            ]
          },
          "VP": {
            "J_gains_where_both_outputs_pass_outer": [
              8,
              20
            ],
            "J_losses_where_both_outputs_pass_outer": [
              6,
              12
            ]
          }
        }
      },
      {
        "seed": 2,
        "cases": 333,
        "axis_counts": {
          "MAP": {
            "V": 198,
            "VI": 112,
            "P": 238,
            "VP": 141,
            "J": 87
          },
          "CM": {
            "V": 197,
            "VI": 133,
            "P": 238,
            "VP": 140,
            "J": 100
          }
        },
        "paired_axis_counts_00_01_10_11": {
          "V": [
            123,
            12,
            13,
            185
          ],
          "P": [
            95,
            0,
            0,
            238
          ],
          "VP": [
            183,
            9,
            10,
            131
          ],
          "VI": [
            181,
            40,
            19,
            93
          ],
          "J": [
            215,
            31,
            18,
            69
          ]
        },
        "ordered_path_counts": {
          "MAP": {
            "no_video_witness": 135,
            "video_without_plan_witness": 57,
            "video_plan_without_joint_witness": 54,
            "joint_success": 87
          },
          "CM": {
            "no_video_witness": 136,
            "video_without_plan_witness": 57,
            "video_plan_without_joint_witness": 40,
            "joint_success": 100
          }
        },
        "CM_minus_MAP_ordered_path_count_change": {
          "no_video_witness": 1,
          "video_without_plan_witness": 0,
          "video_plan_without_joint_witness": -14,
          "joint_success": 13
        },
        "VI_and_VP_pass_but_J_fails_bounds": {
          "MAP": [
            0,
            25
          ],
          "CM": [
            0,
            33
          ]
        },
        "J_change_by_previous_or_subsequent_success_bounds": {
          "P": {
            "J_gains_where_both_outputs_pass_outer": [
              31,
              31
            ],
            "J_losses_where_both_outputs_pass_outer": [
              18,
              18
            ]
          },
          "VP": {
            "J_gains_where_both_outputs_pass_outer": [
              22,
              31
            ],
            "J_losses_where_both_outputs_pass_outer": [
              8,
              18
            ]
          }
        }
      }
    ],
    "NIV T4": [
      {
        "seed": 0,
        "cases": 288,
        "axis_counts": {
          "MAP": {
            "V": 137,
            "VI": 81,
            "P": 146,
            "VP": 84,
            "J": 52
          },
          "CM": {
            "V": 143,
            "VI": 89,
            "P": 146,
            "VP": 89,
            "J": 56
          }
        },
        "paired_axis_counts_00_01_10_11": {
          "V": [
            137,
            14,
            8,
            129
          ],
          "P": [
            142,
            0,
            0,
            146
          ],
          "VP": [
            196,
            8,
            3,
            81
          ],
          "VI": [
            184,
            23,
            15,
            66
          ],
          "J": [
            224,
            12,
            8,
            44
          ]
        },
        "ordered_path_counts": {
          "MAP": {
            "no_video_witness": 151,
            "video_without_plan_witness": 53,
            "video_plan_without_joint_witness": 32,
            "joint_success": 52
          },
          "CM": {
            "no_video_witness": 145,
            "video_without_plan_witness": 54,
            "video_plan_without_joint_witness": 33,
            "joint_success": 56
          }
        },
        "CM_minus_MAP_ordered_path_count_change": {
          "no_video_witness": -6,
          "video_without_plan_witness": 1,
          "video_plan_without_joint_witness": 1,
          "joint_success": 4
        },
        "VI_and_VP_pass_but_J_fails_bounds": {
          "MAP": [
            0,
            29
          ],
          "CM": [
            0,
            33
          ]
        },
        "J_change_by_previous_or_subsequent_success_bounds": {
          "P": {
            "J_gains_where_both_outputs_pass_outer": [
              12,
              12
            ],
            "J_losses_where_both_outputs_pass_outer": [
              8,
              8
            ]
          },
          "VP": {
            "J_gains_where_both_outputs_pass_outer": [
              4,
              12
            ],
            "J_losses_where_both_outputs_pass_outer": [
              5,
              8
            ]
          }
        }
      },
      {
        "seed": 1,
        "cases": 288,
        "axis_counts": {
          "MAP": {
            "V": 141,
            "VI": 74,
            "P": 149,
            "VP": 81,
            "J": 43
          },
          "CM": {
            "V": 144,
            "VI": 100,
            "P": 149,
            "VP": 83,
            "J": 61
          }
        },
        "paired_axis_counts_00_01_10_11": {
          "V": [
            139,
            8,
            5,
            136
          ],
          "P": [
            139,
            0,
            0,
            149
          ],
          "VP": [
            203,
            4,
            2,
            79
          ],
          "VI": [
            179,
            35,
            9,
            65
          ],
          "J": [
            222,
            23,
            5,
            38
          ]
        },
        "ordered_path_counts": {
          "MAP": {
            "no_video_witness": 147,
            "video_without_plan_witness": 60,
            "video_plan_without_joint_witness": 38,
            "joint_success": 43
          },
          "CM": {
            "no_video_witness": 144,
            "video_without_plan_witness": 61,
            "video_plan_without_joint_witness": 22,
            "joint_success": 61
          }
        },
        "CM_minus_MAP_ordered_path_count_change": {
          "no_video_witness": -3,
          "video_without_plan_witness": 1,
          "video_plan_without_joint_witness": -16,
          "joint_success": 18
        },
        "VI_and_VP_pass_but_J_fails_bounds": {
          "MAP": [
            0,
            31
          ],
          "CM": [
            0,
            22
          ]
        },
        "J_change_by_previous_or_subsequent_success_bounds": {
          "P": {
            "J_gains_where_both_outputs_pass_outer": [
              23,
              23
            ],
            "J_losses_where_both_outputs_pass_outer": [
              5,
              5
            ]
          },
          "VP": {
            "J_gains_where_both_outputs_pass_outer": [
              19,
              23
            ],
            "J_losses_where_both_outputs_pass_outer": [
              3,
              5
            ]
          }
        }
      },
      {
        "seed": 2,
        "cases": 288,
        "axis_counts": {
          "MAP": {
            "V": 147,
            "VI": 88,
            "P": 158,
            "VP": 94,
            "J": 63
          },
          "CM": {
            "V": 148,
            "VI": 100,
            "P": 158,
            "VP": 91,
            "J": 65
          }
        },
        "paired_axis_counts_00_01_10_11": {
          "V": [
            134,
            7,
            6,
            141
          ],
          "P": [
            130,
            0,
            0,
            158
          ],
          "VP": [
            193,
            1,
            4,
            90
          ],
          "VI": [
            175,
            25,
            13,
            75
          ],
          "J": [
            215,
            10,
            8,
            55
          ]
        },
        "ordered_path_counts": {
          "MAP": {
            "no_video_witness": 141,
            "video_without_plan_witness": 53,
            "video_plan_without_joint_witness": 31,
            "joint_success": 63
          },
          "CM": {
            "no_video_witness": 140,
            "video_without_plan_witness": 57,
            "video_plan_without_joint_witness": 26,
            "joint_success": 65
          }
        },
        "CM_minus_MAP_ordered_path_count_change": {
          "no_video_witness": -1,
          "video_without_plan_witness": 4,
          "video_plan_without_joint_witness": -5,
          "joint_success": 2
        },
        "VI_and_VP_pass_but_J_fails_bounds": {
          "MAP": [
            0,
            25
          ],
          "CM": [
            0,
            26
          ]
        },
        "J_change_by_previous_or_subsequent_success_bounds": {
          "P": {
            "J_gains_where_both_outputs_pass_outer": [
              10,
              10
            ],
            "J_losses_where_both_outputs_pass_outer": [
              8,
              8
            ]
          },
          "VP": {
            "J_gains_where_both_outputs_pass_outer": [
              9,
              10
            ],
            "J_losses_where_both_outputs_pass_outer": [
              4,
              8
            ]
          }
        }
      }
    ],
    "CrossTask T3": [
      {
        "seed": 0,
        "cases": 2028,
        "axis_counts": {
          "MAP": {
            "V": 1145,
            "VI": 797,
            "P": 1257,
            "VP": 691,
            "J": 493
          },
          "CM": {
            "V": 1154,
            "VI": 863,
            "P": 1275,
            "VP": 696,
            "J": 551
          }
        },
        "paired_axis_counts_00_01_10_11": {
          "V": [
            866,
            17,
            8,
            1137
          ],
          "VI": [
            1097,
            134,
            68,
            729
          ],
          "P": [
            736,
            35,
            17,
            1240
          ],
          "VP": [
            1303,
            34,
            29,
            662
          ],
          "J": [
            1426,
            109,
            51,
            442
          ]
        },
        "ordered_path_counts": {
          "MAP": {
            "no_video_witness": 883,
            "video_without_plan_witness": 454,
            "video_plan_without_joint_witness": 198,
            "joint_success": 493
          },
          "CM": {
            "no_video_witness": 874,
            "video_without_plan_witness": 458,
            "video_plan_without_joint_witness": 145,
            "joint_success": 551
          }
        },
        "CM_minus_MAP_ordered_path_count_change": {
          "no_video_witness": -9,
          "video_without_plan_witness": 4,
          "video_plan_without_joint_witness": -53,
          "joint_success": 58
        },
        "VI_and_VP_pass_but_J_fails_bounds": {
          "MAP": [
            0,
            198
          ],
          "CM": [
            0,
            145
          ]
        },
        "J_change_by_previous_or_subsequent_success_bounds": {
          "P": {
            "J_gains_where_both_outputs_pass_outer": [
              74,
              109
            ],
            "J_losses_where_both_outputs_pass_outer": [
              34,
              51
            ]
          },
          "VP": {
            "J_gains_where_both_outputs_pass_outer": [
              75,
              109
            ],
            "J_losses_where_both_outputs_pass_outer": [
              22,
              51
            ]
          }
        }
      },
      {
        "seed": 1,
        "cases": 2028,
        "axis_counts": {
          "MAP": {
            "V": 1153,
            "VI": 763,
            "P": 1309,
            "VP": 719,
            "J": 507
          },
          "CM": {
            "V": 1161,
            "VI": 833,
            "P": 1318,
            "VP": 736,
            "J": 568
          }
        },
        "paired_axis_counts_00_01_10_11": {
          "V": [
            859,
            16,
            8,
            1145
          ],
          "VI": [
            1126,
            139,
            69,
            694
          ],
          "P": [
            697,
            22,
            13,
            1296
          ],
          "VP": [
            1281,
            28,
            11,
            708
          ],
          "J": [
            1426,
            95,
            34,
            473
          ]
        },
        "ordered_path_counts": {
          "MAP": {
            "no_video_witness": 875,
            "video_without_plan_witness": 434,
            "video_plan_without_joint_witness": 212,
            "joint_success": 507
          },
          "CM": {
            "no_video_witness": 867,
            "video_without_plan_witness": 425,
            "video_plan_without_joint_witness": 168,
            "joint_success": 568
          }
        },
        "CM_minus_MAP_ordered_path_count_change": {
          "no_video_witness": -8,
          "video_without_plan_witness": -9,
          "video_plan_without_joint_witness": -44,
          "joint_success": 61
        },
        "VI_and_VP_pass_but_J_fails_bounds": {
          "MAP": [
            0,
            212
          ],
          "CM": [
            0,
            168
          ]
        },
        "J_change_by_previous_or_subsequent_success_bounds": {
          "P": {
            "J_gains_where_both_outputs_pass_outer": [
              73,
              95
            ],
            "J_losses_where_both_outputs_pass_outer": [
              21,
              34
            ]
          },
          "VP": {
            "J_gains_where_both_outputs_pass_outer": [
              67,
              95
            ],
            "J_losses_where_both_outputs_pass_outer": [
              23,
              34
            ]
          }
        }
      },
      {
        "seed": 2,
        "cases": 2028,
        "axis_counts": {
          "MAP": {
            "V": 1150,
            "VI": 771,
            "P": 1272,
            "VP": 693,
            "J": 498
          },
          "CM": {
            "V": 1152,
            "VI": 826,
            "P": 1278,
            "VP": 705,
            "J": 539
          }
        },
        "paired_axis_counts_00_01_10_11": {
          "V": [
            864,
            14,
            12,
            1138
          ],
          "VI": [
            1135,
            122,
            67,
            704
          ],
          "P": [
            731,
            25,
            19,
            1253
          ],
          "VP": [
            1298,
            37,
            25,
            668
          ],
          "J": [
            1445,
            85,
            44,
            454
          ]
        },
        "ordered_path_counts": {
          "MAP": {
            "no_video_witness": 878,
            "video_without_plan_witness": 457,
            "video_plan_without_joint_witness": 195,
            "joint_success": 498
          },
          "CM": {
            "no_video_witness": 876,
            "video_without_plan_witness": 447,
            "video_plan_without_joint_witness": 166,
            "joint_success": 539
          }
        },
        "CM_minus_MAP_ordered_path_count_change": {
          "no_video_witness": -2,
          "video_without_plan_witness": -10,
          "video_plan_without_joint_witness": -29,
          "joint_success": 41
        },
        "VI_and_VP_pass_but_J_fails_bounds": {
          "MAP": [
            0,
            195
          ],
          "CM": [
            0,
            166
          ]
        },
        "J_change_by_previous_or_subsequent_success_bounds": {
          "P": {
            "J_gains_where_both_outputs_pass_outer": [
              60,
              85
            ],
            "J_losses_where_both_outputs_pass_outer": [
              25,
              44
            ]
          },
          "VP": {
            "J_gains_where_both_outputs_pass_outer": [
              48,
              85
            ],
            "J_losses_where_both_outputs_pass_outer": [
              19,
              44
            ]
          }
        }
      }
    ],
    "COIN T3": [
      {
        "seed": 0,
        "cases": 4685,
        "axis_counts": {
          "MAP": {
            "V": 2875,
            "VI": 1570,
            "P": 3278,
            "VP": 2037,
            "J": 1125
          },
          "CM": {
            "V": 2875,
            "VI": 2026,
            "P": 3309,
            "VP": 2061,
            "J": 1474
          }
        },
        "paired_axis_counts_00_01_10_11": {
          "V": [
            1597,
            213,
            213,
            2662
          ],
          "VI": [
            2404,
            711,
            255,
            1315
          ],
          "P": [
            1302,
            105,
            74,
            3204
          ],
          "VP": [
            2462,
            186,
            162,
            1875
          ],
          "J": [
            3029,
            531,
            182,
            943
          ]
        },
        "ordered_path_counts": {
          "MAP": {
            "no_video_witness": 1810,
            "video_without_plan_witness": 838,
            "video_plan_without_joint_witness": 912,
            "joint_success": 1125
          },
          "CM": {
            "no_video_witness": 1810,
            "video_without_plan_witness": 814,
            "video_plan_without_joint_witness": 587,
            "joint_success": 1474
          }
        },
        "CM_minus_MAP_ordered_path_count_change": {
          "no_video_witness": 0,
          "video_without_plan_witness": -24,
          "video_plan_without_joint_witness": -325,
          "joint_success": 349
        },
        "VI_and_VP_pass_but_J_fails_bounds": {
          "MAP": [
            0,
            445
          ],
          "CM": [
            0,
            552
          ]
        },
        "J_change_by_previous_or_subsequent_success_bounds": {
          "P": {
            "J_gains_where_both_outputs_pass_outer": [
              426,
              531
            ],
            "J_losses_where_both_outputs_pass_outer": [
              108,
              182
            ]
          },
          "VP": {
            "J_gains_where_both_outputs_pass_outer": [
              345,
              531
            ],
            "J_losses_where_both_outputs_pass_outer": [
              20,
              182
            ]
          }
        }
      },
      {
        "seed": 1,
        "cases": 4685,
        "axis_counts": {
          "MAP": {
            "V": 2823,
            "VI": 1597,
            "P": 3260,
            "VP": 1997,
            "J": 1176
          },
          "CM": {
            "V": 2865,
            "VI": 2015,
            "P": 3291,
            "VP": 2073,
            "J": 1494
          }
        },
        "paired_axis_counts_00_01_10_11": {
          "V": [
            1615,
            247,
            205,
            2618
          ],
          "VI": [
            2376,
            712,
            294,
            1303
          ],
          "P": [
            1314,
            111,
            80,
            3180
          ],
          "VP": [
            2466,
            222,
            146,
            1851
          ],
          "J": [
            2987,
            522,
            204,
            972
          ]
        },
        "ordered_path_counts": {
          "MAP": {
            "no_video_witness": 1862,
            "video_without_plan_witness": 826,
            "video_plan_without_joint_witness": 821,
            "joint_success": 1176
          },
          "CM": {
            "no_video_witness": 1820,
            "video_without_plan_witness": 792,
            "video_plan_without_joint_witness": 579,
            "joint_success": 1494
          }
        },
        "CM_minus_MAP_ordered_path_count_change": {
          "no_video_witness": -42,
          "video_without_plan_witness": -34,
          "video_plan_without_joint_witness": -242,
          "joint_success": 318
        },
        "VI_and_VP_pass_but_J_fails_bounds": {
          "MAP": [
            0,
            421
          ],
          "CM": [
            0,
            521
          ]
        },
        "J_change_by_previous_or_subsequent_success_bounds": {
          "P": {
            "J_gains_where_both_outputs_pass_outer": [
              411,
              522
            ],
            "J_losses_where_both_outputs_pass_outer": [
              124,
              204
            ]
          },
          "VP": {
            "J_gains_where_both_outputs_pass_outer": [
              300,
              522
            ],
            "J_losses_where_both_outputs_pass_outer": [
              58,
              204
            ]
          }
        }
      },
      {
        "seed": 2,
        "cases": 4685,
        "axis_counts": {
          "MAP": {
            "V": 2877,
            "VI": 1575,
            "P": 3287,
            "VP": 2078,
            "J": 1181
          },
          "CM": {
            "V": 2857,
            "VI": 1972,
            "P": 3321,
            "VP": 2092,
            "J": 1469
          }
        },
        "paired_axis_counts_00_01_10_11": {
          "V": [
            1599,
            209,
            229,
            2648
          ],
          "VI": [
            2443,
            667,
            270,
            1305
          ],
          "P": [
            1291,
            107,
            73,
            3214
          ],
          "VP": [
            2417,
            190,
            176,
            1902
          ],
          "J": [
            3014,
            490,
            202,
            979
          ]
        },
        "ordered_path_counts": {
          "MAP": {
            "no_video_witness": 1808,
            "video_without_plan_witness": 799,
            "video_plan_without_joint_witness": 897,
            "joint_success": 1181
          },
          "CM": {
            "no_video_witness": 1828,
            "video_without_plan_witness": 765,
            "video_plan_without_joint_witness": 623,
            "joint_success": 1469
          }
        },
        "CM_minus_MAP_ordered_path_count_change": {
          "no_video_witness": 20,
          "video_without_plan_witness": -34,
          "video_plan_without_joint_witness": -274,
          "joint_success": 288
        },
        "VI_and_VP_pass_but_J_fails_bounds": {
          "MAP": [
            0,
            394
          ],
          "CM": [
            0,
            503
          ]
        },
        "J_change_by_previous_or_subsequent_success_bounds": {
          "P": {
            "J_gains_where_both_outputs_pass_outer": [
              383,
              490
            ],
            "J_losses_where_both_outputs_pass_outer": [
              129,
              202
            ]
          },
          "VP": {
            "J_gains_where_both_outputs_pass_outer": [
              300,
              490
            ],
            "J_losses_where_both_outputs_pass_outer": [
              26,
              202
            ]
          }
        }
      }
    ]
  }
}


==> data/table4a_linked_bounds.json <==
{
  "evidence_scope": "Anonymous paired aggregate lower bounds on the stated error types. They leave casewise changes and causal attribution unresolved.",
  "four_cell_order": [
    "neither",
    "query_only_only",
    "query_plus_video_only",
    "both"
  ],
  "metrics": {
    "J": "Selected video, interval and complete ordered plan match one reference.",
    "P": "Complete ordered plan matches a reference.",
    "VI": "Selected video and interval meet IoU 0.5 against a single reference.",
    "VP": "Selected video and complete ordered plan match a single reference."
  },
  "pooled": {
    "3": {
      "joint_only_with_video": 229,
      "linked_lower": 51,
      "plan_lower": 180,
      "seed_case_positions": 999
    },
    "4": {
      "joint_only_with_video": 144,
      "linked_lower": 20,
      "plan_lower": 99,
      "seed_case_positions": 864
    }
  },
  "query_strata": {
    "complement": "Other cases in the same seed and horizon.",
    "literal_disjoint": "Exact query absent from both three-action and four-action TRAIN inventories."
  },
  "recipe": [
    "For each seed and stratum, take the exclusive query-plus-video J count. G denotes query-plus-video and Q query-only.",
    "The G-J-only positions failing the Q plan test are contained in the G-exclusive counts of P, or of VP for the linked test, because G-J implies both.",
    "The G-J-only positions passing the Q VI test are contained in both arms VI minus both arms J, because G-J implies G-VI.",
    "For X = P or VP, use max(0, J[2] - X[2] - VI[3] + J[3]) with zero-based cell indices. Sum by action count after clamping in each row."
  ],
  "schema": "cvspp_table4a_paired_linked_failure_v1",
  "scope": "Main Table 4(a), NIV exposed VALID, native joint MAP, separately fitted query-only and query-plus-video, fixed epoch 100, finite 16-bin references at IoU 0.5. Three seeds repeat the same 333 or 288 cases.",
  "source_receipt_sha256": {
    "independent_bounds": "2b8daffc47a36780bf6acf203ccfba8971dadbc6bcbeea0e16c9ed489efebafa",
    "strata": "4956f54b057e5bd0890388c86b29351b9c527020dbbb353ffedccea55454a0d1"
  },
  "strata": [
    {
      "N": 18,
      "actions": 3,
      "four_cells": {
        "J": [
          18,
          0,
          0,
          0
        ],
        "P": [
          18,
          0,
          0,
          0
        ],
        "VI": [
          17,
          0,
          1,
          0
        ],
        "VP": [
          18,
          0,
          0,
          0
        ]
      },
      "seed": 0,
      "train_query_stratum": "literal_disjoint"
    },
    {
      "N": 315,
      "actions": 3,
      "four_cells": {
        "J": [
          214,
          11,
          71,
          19
        ],
        "P": [
          65,
          19,
          7,
          224
        ],
        "VI": [
          186,
          12,
          94,
          23
        ],
        "VP": [
          151,
          32,
          49,
          83
        ]
      },
      "seed": 0,
      "train_query_stratum": "complement"
    },
    {
      "N": 18,
      "actions": 3,
      "four_cells": {
        "J": [
          18,
          0,
          0,
          0
        ],
        "P": [
          18,
          0,
          0,
          0
        ],
        "VI": [
          15,
          0,
          3,
          0
        ],
        "VP": [
          18,
          0,
          0,
          0
        ]
      },
      "seed": 1,
      "train_query_stratum": "literal_disjoint"
    },
    {
      "N": 315,
      "actions": 3,
      "four_cells": {
        "J": [
          205,
          18,
          78,
          14
        ],
        "P": [
          59,
          23,
          16,
          217
        ],
        "VI": [
          178,
          21,
          97,
          19
        ],
        "VP": [
          153,
          31,
          56,
          75
        ]
      },
      "seed": 1,
      "train_query_stratum": "complement"
    },
    {
      "N": 18,
      "actions": 3,
      "four_cells": {
        "J": [
          18,
          0,
          0,
          0
        ],
        "P": [
          16,
          0,
          2,
          0
        ],
        "VI": [
          14,
          0,
          4,
          0
        ],
        "VP": [
          18,
          0,
          0,
          0
        ]
      },
      "seed": 2,
      "train_query_stratum": "literal_disjoint"
    },
    {
      "N": 315,
      "actions": 3,
      "four_cells": {
        "J": [
          217,
          11,
          80,
          7
        ],
        "P": [
          67,
          12,
          13,
          223
        ],
        "VI": [
          195,
          12,
          97,
          11
        ],
        "VP": [
          145,
          29,
          60,
          81
        ]
      },
      "seed": 2,
      "train_query_stratum": "complement"
    },
    {
      "N": 23,
      "actions": 4,
      "four_cells": {
        "J": [
          23,
          0,
          0,
          0
        ],
        "P": [
          22,
          1,
          0,
          0
        ],
        "VI": [
          20,
          1,
          2,
          0
        ],
        "VP": [
          23,
          0,
          0,
          0
        ]
      },
      "seed": 0,
      "train_query_stratum": "literal_disjoint"
    },
    {
      "N": 265,
      "actions": 4,
      "four_cells": {
        "J": [
          210,
          3,
          51,
          1
        ],
        "P": [
          98,
          21,
          11,
          135
        ],
        "VI": [
          175,
          11,
          77,
          2
        ],
        "VP": [
          161,
          20,
          38,
          46
        ]
      },
      "seed": 0,
      "train_query_stratum": "complement"
    },
    {
      "N": 23,
      "actions": 4,
      "four_cells": {
        "J": [
          22,
          0,
          1,
          0
        ],
        "P": [
          20,
          2,
          1,
          0
        ],
        "VI": [
          18,
          1,
          3,
          1
        ],
        "VP": [
          22,
          0,
          1,
          0
        ]
      },
      "seed": 1,
      "train_query_stratum": "literal_disjoint"
    },
    {
      "N": 265,
      "actions": 4,
      "four_cells": {
        "J": [
          206,
          17,
          35,
          7
        ],
        "P": [
          101,
          16,
          11,
          137
        ],
        "VI": [
          170,
          25,
          62,
          8
        ],
        "VP": [
          160,
          25,
          40,
          40
        ]
      },
      "seed": 1,
      "train_query_stratum": "complement"
    },
    {
      "N": 23,
      "actions": 4,
      "four_cells": {
        "J": [
          23,
          0,
          0,
          0
        ],
        "P": [
          22,
          0,
          1,
          0
        ],
        "VI": [
          22,
          1,
          0,
          0
        ],
        "VP": [
          23,
          0,
          0,
          0
        ]
      },
      "seed": 2,
      "train_query_stratum": "literal_disjoint"
    },
    {
      "N": 265,
      "actions": 4,
      "four_cells": {
        "J": [
          198,
          4,
          57,
          6
        ],
        "P": [
          92,
          16,
          18,
          139
        ],
        "VI": [
          166,
          11,
          80,
          8
        ],
        "VP": [
          151,
          20,
          47,
          47
        ]
      },
      "seed": 2,
      "train_query_stratum": "complement"
    }
  ]
}


==> data/table4b_interaction_bounds.json <==
{
  "groups": [
    {
      "actions": 3,
      "cases_per_seed": 333,
      "conditions": [
        "G-score",
        "G-uniform"
      ],
      "rows": [
        {
          "margins": [
            [
              228,
              15,
              12,
              78
            ],
            [
              223,
              14,
              11,
              85
            ],
            [
              232,
              11,
              5,
              85
            ],
            [
              228,
              12,
              6,
              87
            ]
          ],
          "max": {
            "count": 34,
            "joint_state_counts": [
              212,
              5,
              11,
              0,
              6,
              9,
              0,
              0,
              5,
              0,
              0,
              7,
              0,
              0,
              0,
              78
            ],
            "linear_bound_weights": [
              "0",
              "1",
              "-1",
              "0",
              "0",
              "-1",
              "1",
              "0",
              "0",
              "-2",
              "0",
              "0",
              "0",
              "0",
              "-2",
              "0"
            ]
          },
          "min": {
            "count": 2,
            "joint_state_counts": [
              217,
              0,
              0,
              11,
              1,
              14,
              0,
              0,
              0,
              0,
              11,
              1,
              5,
              0,
              0,
              73
            ],
            "linear_bound_weights": [
              "0",
              "1",
              "1",
              "0",
              "0",
              "-1",
              "-1",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0"
            ]
          },
          "seed": 0
        },
        {
          "margins": [
            [
              221,
              20,
              12,
              80
            ],
            [
              219,
              27,
              14,
              73
            ],
            [
              232,
              9,
              14,
              78
            ],
            [
              224,
              9,
              9,
              91
            ]
          ],
          "max": {
            "count": 41,
            "joint_state_counts": [
              203,
              9,
              9,
              0,
              4,
              16,
              0,
              0,
              12,
              0,
              0,
              0,
              0,
              2,
              5,
              73
            ],
            "linear_bound_weights": [
              "0",
              "1",
              "-1",
              "0",
              "0",
              "-1",
              "1",
              "0",
              "0",
              "-2",
              "0",
              "0",
              "0",
              "0",
              "-2",
              "0"
            ]
          },
          "min": {
            "count": 9,
            "joint_state_counts": [
              210,
              2,
              2,
              7,
              0,
              20,
              0,
              0,
              0,
              0,
              12,
              0,
              9,
              5,
              0,
              66
            ],
            "linear_bound_weights": [
              "0",
              "-1",
              "-1",
              "0",
              "0",
              "1",
              "1",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0"
            ]
          },
          "seed": 1
        },
        {
          "margins": [
            [
              215,
              31,
              18,
              69
            ],
            [
              214,
              30,
              14,
              75
            ],
            [
              238,
              8,
              6,
              81
            ],
            [
              220,
              13,
              8,
              92
            ]
          ],
          "max": {
            "count": 35,
            "joint_state_counts": [
              200,
              7,
              8,
              0,
              8,
              23,
              0,
              0,
              6,
              0,
              6,
              6,
              0,
              0,
              0,
              69
            ],
            "linear_bound_weights": [
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "-1",
              "-1",
              "0",
              "0",
              "-1",
              "-1",
              "0"
            ]
          },
          "min": {
            "count": 7,
            "joint_state_counts": [
              206,
              1,
              0,
              8,
              2,
              29,
              0,
              0,
              0,
              0,
              14,
              4,
              6,
              0,
              0,
              63
            ],
            "linear_bound_weights": [
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "-1",
              "-1",
              "0",
              "0",
              "1",
              "1",
              "0"
            ]
          },
          "seed": 2
        }
      ]
    },
    {
      "actions": 4,
      "cases_per_seed": 288,
      "conditions": [
        "G-score",
        "W-score"
      ],
      "rows": [
        {
          "margins": [
            [
              224,
              12,
              8,
              44
            ],
            [
              221,
              15,
              8,
              44
            ],
            [
              220,
              16,
              16,
              36
            ],
            [
              218,
              14,
              11,
              45
            ]
          ],
          "max": {
            "count": 43,
            "joint_state_counts": [
              202,
              7,
              8,
              7,
              11,
              0,
              0,
              1,
              8,
              0,
              0,
              0,
              0,
              8,
              0,
              36
            ],
            "linear_bound_weights": [
              "0",
              "-2",
              "0",
              "0",
              "0",
              "0",
              "-2",
              "0",
              "0",
              "1",
              "-1",
              "0",
              "0",
              "-1",
              "1",
              "0"
            ]
          },
          "min": {
            "count": 7,
            "joint_state_counts": [
              208,
              0,
              2,
              14,
              0,
              12,
              0,
              0,
              2,
              0,
              6,
              0,
              11,
              3,
              0,
              30
            ],
            "linear_bound_weights": [
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "1",
              "1",
              "0",
              "0",
              "-1",
              "-1",
              "0"
            ]
          },
          "seed": 0
        },
        {
          "margins": [
            [
              222,
              23,
              5,
              38
            ],
            [
              220,
              18,
              5,
              45
            ],
            [
              230,
              15,
              8,
              35
            ],
            [
              216,
              11,
              9,
              52
            ]
          ],
          "max": {
            "count": 43,
            "joint_state_counts": [
              206,
              11,
              5,
              0,
              9,
              4,
              0,
              10,
              5,
              0,
              0,
              0,
              0,
              3,
              0,
              35
            ],
            "linear_bound_weights": [
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "0",
              "-1",
              "-1",
              "0",
              "0",
              "-1",
              "-1",
              "0"
            ]
          },
          "min": {
            "count": 5,
            "joint_state_counts": [
              211,
              0,
              0,
              11,
              1,
              18,
              0,
              4,
              0,
              0,
              5,
              0,
              8,
              0,
              0,
              30
            ],
            "linear_bound_weights": [
              "0",
              "0",
              "1",
              "0",
              "0",
              "0",
              "-1",
              "0",
              "0",
              "1",
              "-1",
              "0",
              "0",
              "-1",
              "1",
              "0"
            ]
          },
          "seed": 1
        },
        {
          "margins": [
            [
              215,
              10,
              8,
              55
            ],
            [
              213,
              16,
              15,
              44
            ],
            [
              215,
              10,
              14,
              49
            ],
            [
              216,
              7,
              12,
              53
            ]
          ],
          "max": {
            "count": 43,
            "joint_state_counts": [
              198,
              7,
              10,
              0,
              7,
              3,
              0,
              0,
              8,
              0,
              0,
              0,
              0,
              6,
              5,
              44
            ],
            "linear_bound_weights": [
              "0",
              "-1",
              "0",
              "-1",
              "0",
              "0",
              "0",
              "0",
              "0",
              "-1",
              "-1",
              "0",
              "0",
              "-1",
              "0",
              "1"
            ]
          },
          "min": {
            "count": 13,
            "joint_state_counts": [
              201,
              4,
              7,
              3,
              0,
              10,
              0,
              0,
              0,
              0,
              8,
              0,
              12,
              2,
              0,
              41
            ],
            "linear_bound_weights": [
              "0",
              "-1",
              "0",
              "1",
              "0",
              "2",
              "0",
              "0",
              "0",
              "1",
              "-1",
              "0",
              "0",
              "-1",
              "0",
              "-1"
            ]
          },
          "seed": 2
        }
      ]
    }
  ],
  "schema": "NIV_TABLE4B_FOUR_PAIRED_MARGINS/1",
  "source_sha256": "9fe841f9e23d280b765c1a464c8ed84aac9c3fa3ff133dfd99643d07e19ec0eb"
}


==> data/text_plan_ceiling.json <==
{
  "corpora": {
    "COIN": {
      "all_valid": {
        "ambiguous_query_task_keys": 411,
        "group_histogram": [
          [
            1,
            1,
            607
          ],
          [
            2,
            1,
            104
          ],
          [
            2,
            2,
            183
          ],
          [
            3,
            1,
            10
          ],
          [
            3,
            2,
            73
          ],
          [
            3,
            3,
            66
          ],
          [
            4,
            1,
            2
          ],
          [
            4,
            2,
            28
          ],
          [
            4,
            3,
            33
          ],
          [
            4,
            4,
            37
          ],
          [
            5,
            2,
            12
          ],
          [
            5,
            3,
            13
          ],
          [
            5,
            4,
            18
          ],
          [
            5,
            5,
            23
          ],
          [
            6,
            2,
            2
          ],
          [
            6,
            3,
            10
          ],
          [
            6,
            4,
            6
          ],
          [
            6,
            5,
            11
          ],
          [
            6,
            6,
            15
          ],
          [
            7,
            3,
            2
          ],
          [
            7,
            4,
            5
          ],
          [
            7,
            5,
            10
          ],
          [
            7,
            6,
            7
          ],
          [
            7,
            7,
            24
          ],
          [
            8,
            4,
            4
          ],
          [
            8,
            5,
            4
          ],
          [
            8,
            6,
            4
          ],
          [
            8,
            7,
            1
          ],
          [
            8,
            8,
            9
          ],
          [
            9,
            4,
            1
          ],
          [
            9,
            5,
            1
          ],
          [
            9,
            6,
            3
          ],
          [
            9,
            7,
            2
          ],
          [
            9,
            8,
            5
          ],
          [
            9,
            9,
            19
          ],
          [
            10,
            8,
            3
          ],
          [
            10,
            9,
            4
          ],
          [
            10,
            10,
            16
          ],
          [
            11,
            5,
            1
          ],
          [
            11,
            6,
            1
          ],
          [
            11,
            9,
            1
          ],
          [
            11,
            10,
            3
          ],
          [
            11,
            11,
            4
          ],
          [
            12,
            8,
            1
          ],
          [
            12,
            10,
            1
          ],
          [
            12,
            11,
            1
          ],
          [
            12,
            12,
            8
          ],
          [
            13,
            6,
            3
          ],
          [
            13,
            8,
            1
          ],
          [
            13,
            12,
            4
          ],
          [
            13,
            13,
            6
          ],
          [
            14,
            11,
            1
          ],
          [
            14,
            13,
            3
          ],
          [
            14,
            14,
            2
          ],
          [
            15,
            7,
            1
          ],
          [
            15,
            9,
            1
          ],
          [
            15,
            15,
            2
          ],
          [
            16,
            12,
            1
          ],
          [
            16,
            13,
            1
          ],
          [
            16,
            16,
            3
          ],
          [
            17,
            16,
            1
          ],
          [
            17,
            17,
            2
          ],
          [
            18,
            16,
            1
          ],
          [
            18,
            17,
            1
          ],
          [
            18,
            18,
            3
          ],
          [
            19,
            19,
            1
          ],
          [
            20,
            9,
            1
          ],
          [
            20,
            20,
            5
          ],
          [
            21,
            21,
            1
          ],
          [
            22,
            16,
            1
          ],
          [
            23,
            21,
            1
          ],
          [
            23,
            22,
            1
          ],
          [
            25,
            9,
            1
          ]
        ],
        "maximum_canonical_hits": 4008,
        "query_task_keys": 1447,
        "rows": 4685
      },
      "cross_video_conflict_distinct_video_pairs": 1654,
      "cross_video_conflict_participants": {
        "ambiguous_query_task_keys": 392,
        "group_histogram": [
          [
            2,
            1,
            96
          ],
          [
            3,
            1,
            10
          ],
          [
            3,
            2,
            69
          ],
          [
            4,
            1,
            2
          ],
          [
            4,
            2,
            29
          ],
          [
            4,
            3,
            30
          ],
          [
            5,
            2,
            12
          ],
          [
            5,
            3,
            11
          ],
          [
            5,
            4,
            18
          ],
          [
            6,
            2,
            2
          ],
          [
            6,
            3,
            10
          ],
          [
            6,
            4,
            6
          ],
          [
            6,
            5,
            10
          ],
          [
            7,
            3,
            2
          ],
          [
            7,
            4,
            5
          ],
          [
            7,
            5,
            10
          ],
          [
            7,
            6,
            6
          ],
          [
            8,
            4,
            4
          ],
          [
            8,
            5,
            4
          ],
          [
            8,
            6,
            4
          ],
          [
            8,
            7,
            1
          ],
          [
            9,
            4,
            1
          ],
          [
            9,
            5,
            1
          ],
          [
            9,
            6,
            3
          ],
          [
            9,
            7,
            2
          ],
          [
            9,
            8,
            4
          ],
          [
            10,
            8,
            3
          ],
          [
            10,
            9,
            5
          ],
          [
            11,
            5,
            1
          ],
          [
            11,
            6,
            1
          ],
          [
            11,
            9,
            1
          ],
          [
            11,
            10,
            2
          ],
          [
            12,
            8,
            1
          ],
          [
            12,
            10,
            1
          ],
          [
            12,
            11,
            1
          ],
          [
            13,
            6,
            3
          ],
          [
            13,
            8,
            1
          ],
          [
            13,
            12,
            4
          ],
          [
            14,
            11,
            1
          ],
          [
            14,
            13,
            4
          ],
          [
            15,
            7,
            1
          ],
          [
            15,
            9,
            1
          ],
          [
            16,
            12,
            1
          ],
          [
            16,
            13,
            1
          ],
          [
            18,
            16,
            1
          ],
          [
            18,
            17,
            1
          ],
          [
            20,
            9,
            1
          ],
          [
            22,
            16,
            1
          ],
          [
            23,
            21,
            1
          ],
          [
            23,
            22,
            1
          ],
          [
            25,
            9,
            1
          ]
        ],
        "maximum_canonical_hits": 1309,
        "query_task_keys": 392,
        "rows": 1966
      },
      "cross_video_conflict_source_videos": 1018,
      "cross_video_equal_action_multiset_different_order_row_pairs": 0,
      "train_only_full_query_lookup_hits_on_all_valid": 3193
    },
    "CrossTask": {
      "all_valid": {
        "ambiguous_query_task_keys": 246,
        "group_histogram": [
          [
            1,
            1,
            169
          ],
          [
            2,
            1,
            52
          ],
          [
            2,
            2,
            51
          ],
          [
            3,
            1,
            14
          ],
          [
            3,
            2,
            22
          ],
          [
            3,
            3,
            16
          ],
          [
            4,
            1,
            1
          ],
          [
            4,
            2,
            24
          ],
          [
            4,
            3,
            11
          ],
          [
            4,
            4,
            14
          ],
          [
            5,
            2,
            7
          ],
          [
            5,
            3,
            12
          ],
          [
            5,
            4,
            3
          ],
          [
            5,
            5,
            5
          ],
          [
            6,
            2,
            4
          ],
          [
            6,
            3,
            7
          ],
          [
            6,
            4,
            7
          ],
          [
            6,
            5,
            6
          ],
          [
            6,
            6,
            7
          ],
          [
            7,
            2,
            1
          ],
          [
            7,
            3,
            4
          ],
          [
            7,
            4,
            6
          ],
          [
            7,
            5,
            4
          ],
          [
            7,
            6,
            3
          ],
          [
            7,
            7,
            5
          ],
          [
            8,
            3,
            2
          ],
          [
            8,
            4,
            4
          ],
          [
            8,
            5,
            1
          ],
          [
            8,
            6,
            4
          ],
          [
            8,
            7,
            1
          ],
          [
            8,
            8,
            1
          ],
          [
            9,
            3,
            1
          ],
          [
            9,
            4,
            2
          ],
          [
            9,
            5,
            3
          ],
          [
            9,
            6,
            3
          ],
          [
            9,
            8,
            1
          ],
          [
            9,
            9,
            3
          ],
          [
            10,
            3,
            1
          ],
          [
            10,
            4,
            1
          ],
          [
            10,
            5,
            2
          ],
          [
            10,
            6,
            1
          ],
          [
            10,
            9,
            2
          ],
          [
            11,
            5,
            2
          ],
          [
            11,
            6,
            1
          ],
          [
            11,
            10,
            1
          ],
          [
            11,
            11,
            1
          ],
          [
            12,
            4,
            1
          ],
          [
            12,
            8,
            3
          ],
          [
            12,
            11,
            1
          ],
          [
            13,
            6,
            2
          ],
          [
            13,
            9,
            1
          ],
          [
            14,
            14,
            1
          ],
          [
            15,
            11,
            1
          ],
          [
            15,
            14,
            1
          ],
          [
            16,
            6,
            2
          ],
          [
            16,
            9,
            1
          ],
          [
            18,
            7,
            1
          ],
          [
            18,
            11,
            1
          ],
          [
            19,
            18,
            1
          ],
          [
            20,
            15,
            1
          ],
          [
            21,
            6,
            1
          ],
          [
            21,
            14,
            1
          ],
          [
            22,
            20,
            1
          ],
          [
            23,
            13,
            1
          ],
          [
            24,
            14,
            1
          ],
          [
            24,
            15,
            1
          ],
          [
            24,
            21,
            1
          ],
          [
            44,
            22,
            1
          ]
        ],
        "maximum_canonical_hits": 1413,
        "query_task_keys": 519,
        "rows": 2028
      },
      "cross_video_conflict_distinct_video_pairs": 1498,
      "cross_video_conflict_participants": {
        "ambiguous_query_task_keys": 237,
        "group_histogram": [
          [
            2,
            1,
            47
          ],
          [
            3,
            1,
            13
          ],
          [
            3,
            2,
            22
          ],
          [
            4,
            1,
            1
          ],
          [
            4,
            2,
            23
          ],
          [
            4,
            3,
            10
          ],
          [
            5,
            2,
            7
          ],
          [
            5,
            3,
            12
          ],
          [
            5,
            4,
            3
          ],
          [
            6,
            2,
            4
          ],
          [
            6,
            3,
            7
          ],
          [
            6,
            4,
            7
          ],
          [
            6,
            5,
            6
          ],
          [
            7,
            2,
            1
          ],
          [
            7,
            3,
            4
          ],
          [
            7,
            4,
            6
          ],
          [
            7,
            5,
            4
          ],
          [
            7,
            6,
            2
          ],
          [
            8,
            3,
            2
          ],
          [
            8,
            4,
            4
          ],
          [
            8,
            5,
            1
          ],
          [
            8,
            6,
            4
          ],
          [
            8,
            7,
            1
          ],
          [
            9,
            3,
            1
          ],
          [
            9,
            4,
            2
          ],
          [
            9,
            5,
            3
          ],
          [
            9,
            6,
            3
          ],
          [
            9,
            8,
            1
          ],
          [
            10,
            3,
            1
          ],
          [
            10,
            4,
            1
          ],
          [
            10,
            5,
            2
          ],
          [
            10,
            6,
            1
          ],
          [
            10,
            9,
            2
          ],
          [
            11,
            5,
            2
          ],
          [
            11,
            6,
            1
          ],
          [
            11,
            10,
            1
          ],
          [
            12,
            4,
            1
          ],
          [
            12,
            8,
            3
          ],
          [
            12,
            11,
            1
          ],
          [
            13,
            6,
            2
          ],
          [
            13,
            9,
            1
          ],
          [
            15,
            11,
            1
          ],
          [
            15,
            14,
            1
          ],
          [
            16,
            6,
            2
          ],
          [
            16,
            9,
            1
          ],
          [
            18,
            7,
            1
          ],
          [
            18,
            11,
            1
          ],
          [
            19,
            18,
            1
          ],
          [
            20,
            15,
            1
          ],
          [
            21,
            6,
            1
          ],
          [
            21,
            14,
            1
          ],
          [
            22,
            20,
            1
          ],
          [
            23,
            13,
            1
          ],
          [
            24,
            14,
            1
          ],
          [
            24,
            15,
            1
          ],
          [
            24,
            21,
            1
          ],
          [
            44,
            22,
            1
          ]
        ],
        "maximum_canonical_hits": 859,
        "query_task_keys": 237,
        "rows": 1463
      },
      "cross_video_conflict_source_videos": 325,
      "cross_video_equal_action_multiset_different_order_row_pairs": 0,
      "train_only_full_query_lookup_hits_on_all_valid": 1199
    }
  },
  "cross_video_conflict_subset": "Rows with a different canonical plan under the same key on a different source video.",
  "histogram_columns": [
    "rows_in_key",
    "most_frequent_plan_count",
    "number_of_keys"
  ],
  "key": "Exact released full model-query string and visible task phrase.",
  "provenance_sha256": {
    "COIN_canonical_receipt": "db11993023c392ac54a85ac2f0936e165696417061d4d03c614ff92b762de42b",
    "COIN_canonical_replay": "68b7854cb4f7feeb69249317c962fb0005bf81c6b7b9698901d8160bf7c9b842",
    "CrossTask_canonical_receipt": "3e3dc820281e4d7143d8d14ac1e490f0471d08876b839796fac5e36223cd15a2",
    "CrossTask_canonical_replay": "a395c7630982d628416185a160d15f595ec073dda8c7ddf0cf9db5f742e738a8",
    "R574_replay": "5abb72edfad6420f7fe4f21dba970f8cedd0688af63b07ec9fc70d72ac3cc7c3",
    "R574_result": "8bc02fa58792e139644bbc70d2772ecc69ba56118f60a440169abd243c5ad209",
    "R579_anonymous_query_composition": "e03e463c45f20e1bbf2e0c2fe0db0f4c868ccdd1b548141962f6dc9d30dde6c2",
    "aggregate_replay_result": "6f5988f690b65f299f5b755c298f87de08afbbd007ae15a195cb106fb92881c2"
  },
  "schema": "CVSPP_EXPOSED_VALID_TEXT_PLAN_CEILING/1",
  "scope": "Native mixed-K4 three-action exposed VALID. One canonical construction plan per row."
}


==> data/utility_points.json <==
{
  "n": 2304,
  "points": [
    {
      "cm_higher": 1593,
      "cm_minus_map_mass": 0.04594335461010453,
      "cutoff": "0.30",
      "equal": 207,
      "map_higher": 504
    },
    {
      "cm_higher": 2097,
      "cm_minus_map_mass": 0.0661954362332575,
      "cutoff": "0.50",
      "equal": 207,
      "map_higher": 0
    },
    {
      "cm_higher": 837,
      "cm_minus_map_mass": -0.032050180581058546,
      "cutoff": "0.70",
      "equal": 207,
      "map_higher": 1260
    }
  ],
  "schema": "CVSPP_FIXED_OUTPUT_POSTERIOR_UTILITY_POINTS/1",
  "source_aggregate_sha256": "73a1d6a737a451fe2b80fdf39039a7332d0fdeefd7814da1f1c101c82fa00d6e"
}


==> evidence/CONVERTED240_FIVE_SEED_FIVE_AXIS.csv <==
dataset,head,interface,seed,N,V_count,P_count,VP_count,VI_count,J_count
youcook2,hard_integer,G,0,527,355,62,42,104,13
youcook2,hard_integer,G,1,527,348,56,34,79,12
youcook2,hard_integer,G,2,527,319,58,37,84,15
youcook2,hard_integer,G,3,527,293,60,35,90,15
youcook2,hard_integer,G,4,527,301,60,33,76,10
youcook2,hard_integer,HVID,0,527,350,60,39,105,12
youcook2,hard_integer,HVID,1,527,311,62,37,57,11
youcook2,hard_integer,HVID,2,527,319,58,36,86,15
youcook2,hard_integer,HVID,3,527,296,60,37,100,14
youcook2,hard_integer,HVID,4,527,317,58,31,83,11
youcook2,hard_integer,Q+structure,0,527,146,62,15,0,0
youcook2,hard_integer,Q+structure,1,527,146,62,15,0,0
youcook2,hard_integer,Q+structure,2,527,146,62,15,0,0
youcook2,hard_integer,Q+structure,3,527,146,62,15,0,0
youcook2,hard_integer,Q+structure,4,527,146,62,15,0,0
tacos,hard_integer,G,0,3366,1655,317,174,470,50
tacos,hard_integer,G,1,3366,1756,276,147,535,49
tacos,hard_integer,G,2,3366,1649,322,163,418,52
tacos,hard_integer,G,3,3366,1646,317,154,483,51
tacos,hard_integer,G,4,3366,1705,307,155,445,47
tacos,hard_integer,HVID,0,3366,1656,318,177,463,53
tacos,hard_integer,HVID,1,3366,1756,316,170,517,49
tacos,hard_integer,HVID,2,3366,1641,322,165,411,50
tacos,hard_integer,HVID,3,3366,1646,318,154,474,49
tacos,hard_integer,HVID,4,3366,1727,320,173,483,53
tacos,hard_integer,Q+structure,0,3366,803,322,76,53,4
tacos,hard_integer,Q+structure,1,3366,803,322,76,53,4
tacos,hard_integer,Q+structure,2,3366,803,322,76,53,4
tacos,hard_integer,Q+structure,3,3366,803,322,76,53,5
tacos,hard_integer,Q+structure,4,3366,803,322,76,53,4
hirest,hard_integer,G,0,377,217,31,25,35,9
hirest,hard_integer,G,1,377,230,27,21,29,6
hirest,hard_integer,G,2,377,229,27,22,43,9
hirest,hard_integer,G,3,377,144,30,16,43,8
hirest,hard_integer,G,4,377,208,29,22,45,7
hirest,hard_integer,HVID,0,377,182,29,23,38,8
hirest,hard_integer,HVID,1,377,223,25,21,39,7
hirest,hard_integer,HVID,2,377,230,27,23,46,11
hirest,hard_integer,HVID,3,377,145,29,16,40,8
hirest,hard_integer,HVID,4,377,218,30,21,34,8
hirest,hard_integer,Q+structure,0,377,92,28,7,0,0
hirest,hard_integer,Q+structure,1,377,92,28,7,0,0
hirest,hard_integer,Q+structure,2,377,92,28,7,0,0
hirest,hard_integer,Q+structure,3,377,92,8,3,0,0
hirest,hard_integer,Q+structure,4,377,92,9,3,0,0
goalstep,hard_integer,G,0,2797,1664,21,17,278,4
goalstep,hard_integer,G,1,2797,1693,23,20,267,4
goalstep,hard_integer,G,2,2797,1723,28,24,305,6
goalstep,hard_integer,G,3,2797,1656,22,15,254,3
goalstep,hard_integer,G,4,2797,1492,11,5,183,3
goalstep,hard_integer,HVID,0,2797,1707,16,9,261,5
goalstep,hard_integer,HVID,1,2797,1657,25,24,266,5
goalstep,hard_integer,HVID,2,2797,1659,14,12,278,5
goalstep,hard_integer,HVID,3,2797,1513,26,22,175,4
goalstep,hard_integer,HVID,4,2797,1671,9,7,252,3
goalstep,hard_integer,Q+structure,0,2797,696,28,5,20,1
goalstep,hard_integer,Q+structure,1,2797,696,26,5,20,1
goalstep,hard_integer,Q+structure,2,2797,696,23,4,20,1
goalstep,hard_integer,Q+structure,3,2797,696,25,5,20,1
goalstep,hard_integer,Q+structure,4,2797,696,28,6,20,1
activitynet,hard_integer,G,0,2612,1667,51,35,339,10
activitynet,hard_integer,G,1,2612,1638,57,36,345,12
activitynet,hard_integer,G,2,2612,1657,42,26,441,11
activitynet,hard_integer,G,3,2612,1663,38,29,386,13
activitynet,hard_integer,G,4,2612,1682,56,35,372,11
activitynet,hard_integer,HVID,0,2612,1667,52,38,377,13
activitynet,hard_integer,HVID,1,2612,1626,61,38,332,15
activitynet,hard_integer,HVID,2,2612,1651,59,32,384,10
activitynet,hard_integer,HVID,3,2612,1652,46,33,398,13
activitynet,hard_integer,HVID,4,2612,1647,51,33,363,12
activitynet,hard_integer,Q+structure,0,2612,629,57,12,3,0
activitynet,hard_integer,Q+structure,1,2612,629,58,12,3,0
activitynet,hard_integer,Q+structure,2,2612,629,58,12,3,0
activitynet,hard_integer,Q+structure,3,2612,629,57,12,3,0
activitynet,hard_integer,Q+structure,4,2612,629,58,12,3,0
charadesego,hard_integer,G,0,14304,4477,1,1,1332,1
charadesego,hard_integer,G,1,14304,4256,0,0,934,0
charadesego,hard_integer,G,2,14304,4292,0,0,1104,0
charadesego,hard_integer,G,3,14304,4332,0,0,885,0
charadesego,hard_integer,G,4,14304,4253,0,0,992,0
charadesego,hard_integer,HVID,0,14304,4180,0,0,1042,0
charadesego,hard_integer,HVID,1,14304,4256,0,0,951,0
charadesego,hard_integer,HVID,2,14304,4222,0,0,1175,0
charadesego,hard_integer,HVID,3,14304,4383,0,0,1000,0
charadesego,hard_integer,HVID,4,14304,4213,0,0,1025,0
charadesego,hard_integer,Q+structure,0,14304,3527,0,0,3,0
charadesego,hard_integer,Q+structure,1,14304,3527,0,0,3,0
charadesego,hard_integer,Q+structure,2,14304,3527,0,0,3,0
charadesego,hard_integer,Q+structure,3,14304,3527,0,0,3,0
charadesego,hard_integer,Q+structure,4,14304,3527,0,0,3,0
guide,hard_integer,G,0,1291,356,13,7,170,5
guide,hard_integer,G,1,1291,353,18,10,169,6
guide,hard_integer,G,2,1291,356,14,8,160,5
guide,hard_integer,G,3,1291,366,15,10,177,7
guide,hard_integer,G,4,1291,379,17,8,173,5
guide,hard_integer,HVID,0,1291,364,20,20,173,12
guide,hard_integer,HVID,1,1291,360,19,18,166,9
guide,hard_integer,HVID,2,1291,365,18,18,153,11
guide,hard_integer,HVID,3,1291,343,24,21,161,17
guide,hard_integer,HVID,4,1291,376,18,17,172,8
guide,hard_integer,Q+structure,0,1291,323,1,0,0,0
guide,hard_integer,Q+structure,1,1291,323,1,0,0,0
guide,hard_integer,Q+structure,2,1291,323,4,0,0,0
guide,hard_integer,Q+structure,3,1291,323,20,6,0,0
guide,hard_integer,Q+structure,4,1291,323,5,0,0,0
egolearn,hard_integer,G,0,5674,2627,100,39,803,14
egolearn,hard_integer,G,1,5674,2540,95,46,766,15
egolearn,hard_integer,G,2,5674,2649,90,36,830,14
egolearn,hard_integer,G,3,5674,2452,104,40,712,14
egolearn,hard_integer,G,4,5674,2548,101,35,749,13
egolearn,hard_integer,HVID,0,5674,2634,99,40,806,14
egolearn,hard_integer,HVID,1,5674,2718,89,40,834,17
egolearn,hard_integer,HVID,2,5674,2643,92,37,836,15
egolearn,hard_integer,HVID,3,5674,2444,106,44,701,16
egolearn,hard_integer,HVID,4,5674,2705,90,44,843,15
egolearn,hard_integer,Q+structure,0,5674,1463,35,10,57,0
egolearn,hard_integer,Q+structure,1,5674,1463,105,30,57,0
egolearn,hard_integer,Q+structure,2,5674,1463,105,29,57,0
egolearn,hard_integer,Q+structure,3,5674,1463,105,30,57,0
egolearn,hard_integer,Q+structure,4,5674,1463,105,30,57,0
youcook2,semantic_label,G,0,527,351,55,38,122,14
youcook2,semantic_label,G,1,527,341,61,33,90,11
youcook2,semantic_label,G,2,527,320,58,37,80,15
youcook2,semantic_label,G,3,527,287,60,35,97,14
youcook2,semantic_label,G,4,527,324,59,30,82,10
youcook2,semantic_label,HVID,0,527,343,49,35,131,14
youcook2,semantic_label,HVID,1,527,345,58,32,81,11
youcook2,semantic_label,HVID,2,527,317,57,39,93,15
youcook2,semantic_label,HVID,3,527,291,60,36,96,14
youcook2,semantic_label,HVID,4,527,328,56,32,80,10
youcook2,semantic_label,Q+structure,0,527,146,62,15,0,0
youcook2,semantic_label,Q+structure,1,527,146,62,15,0,0
youcook2,semantic_label,Q+structure,2,527,146,62,15,0,0
youcook2,semantic_label,Q+structure,3,527,146,62,15,0,0
youcook2,semantic_label,Q+structure,4,527,146,62,15,0,0
tacos,semantic_label,G,0,3366,1648,320,179,458,50
tacos,semantic_label,G,1,3366,1724,321,159,414,50
tacos,semantic_label,G,2,3366,1645,322,163,410,49
tacos,semantic_label,G,3,3366,1639,320,151,478,49
tacos,semantic_label,G,4,3366,1714,317,171,479,53
tacos,semantic_label,HVID,0,3366,1671,312,156,462,51
tacos,semantic_label,HVID,1,3366,1763,317,170,520,51
tacos,semantic_label,HVID,2,3366,1726,283,149,529,51
tacos,semantic_label,HVID,3,3366,1637,313,147,477,49
tacos,semantic_label,HVID,4,3366,1722,323,174,481,55
tacos,semantic_label,Q+structure,0,3366,803,322,76,53,4
tacos,semantic_label,Q+structure,1,3366,803,321,75,53,5
tacos,semantic_label,Q+structure,2,3366,803,322,76,53,4
tacos,semantic_label,Q+structure,3,3366,803,324,77,53,5
tacos,semantic_label,Q+structure,4,3366,803,316,75,53,5
hirest,semantic_label,G,0,377,215,31,25,35,9
hirest,semantic_label,G,1,377,164,28,20,30,6
hirest,semantic_label,G,2,377,217,29,23,35,9
hirest,semantic_label,G,3,377,144,30,17,42,8
hirest,semantic_label,G,4,377,164,27,20,29,6
hirest,semantic_label,HVID,0,377,182,30,23,37,8
hirest,semantic_label,HVID,1,377,225,22,18,41,7
hirest,semantic_label,HVID,2,377,221,23,20,48,11
hirest,semantic_label,HVID,3,377,144,29,17,42,8
hirest,semantic_label,HVID,4,377,223,26,22,47,8
hirest,semantic_label,Q+structure,0,377,92,28,7,0,0
hirest,semantic_label,Q+structure,1,377,92,28,7,0,0
hirest,semantic_label,Q+structure,2,377,92,28,7,0,0
hirest,semantic_label,Q+structure,3,377,92,29,8,0,0
hirest,semantic_label,Q+structure,4,377,92,28,7,0,0
goalstep,semantic_label,G,0,2797,1669,16,13,234,3
goalstep,semantic_label,G,1,2797,1614,11,6,179,3
goalstep,semantic_label,G,2,2797,1663,24,19,221,4
goalstep,semantic_label,G,3,2797,1603,10,8,205,3
goalstep,semantic_label,G,4,2797,1664,21,20,256,3
goalstep,semantic_label,HVID,0,2797,1659,23,19,232,3
goalstep,semantic_label,HVID,1,2797,1616,8,6,178,3
goalstep,semantic_label,HVID,2,2797,1660,31,24,272,5
goalstep,semantic_label,HVID,3,2797,1634,24,17,248,8
goalstep,semantic_label,HVID,4,2797,1612,25,18,226,4
goalstep,semantic_label,Q+structure,0,2797,696,25,4,20,1
goalstep,semantic_label,Q+structure,1,2797,696,22,5,20,1
goalstep,semantic_label,Q+structure,2,2797,696,23,4,20,1
goalstep,semantic_label,Q+structure,3,2797,696,19,3,20,1
goalstep,semantic_label,Q+structure,4,2797,696,21,5,20,1
activitynet,semantic_label,G,0,2612,1678,45,33,357,10
activitynet,semantic_label,G,1,2612,1642,54,35,347,14
activitynet,semantic_label,G,2,2612,1652,42,30,367,10
activitynet,semantic_label,G,3,2612,1622,55,33,362,12
activitynet,semantic_label,G,4,2612,1612,56,33,321,10
activitynet,semantic_label,HVID,0,2612,1604,56,32,356,11
activitynet,semantic_label,HVID,1,2612,1642,58,35,364,14
activitynet,semantic_label,HVID,2,2612,1679,54,35,378,10
activitynet,semantic_label,HVID,3,2612,1616,53,34,345,12
activitynet,semantic_label,HVID,4,2612,1652,50,28,365,13
activitynet,semantic_label,Q+structure,0,2612,629,49,11,3,0
activitynet,semantic_label,Q+structure,1,2612,629,56,11,3,0
activitynet,semantic_label,Q+structure,2,2612,629,55,11,3,0
activitynet,semantic_label,Q+structure,3,2612,629,48,10,3,0
activitynet,semantic_label,Q+structure,4,2612,629,58,12,3,0
charadesego,semantic_label,G,0,14304,4233,0,0,1114,0
charadesego,semantic_label,G,1,14304,4230,0,0,899,0
charadesego,semantic_label,G,2,14304,4279,0,0,1140,0
charadesego,semantic_label,G,3,14304,4413,0,0,1041,0
charadesego,semantic_label,G,4,14304,4246,0,0,1045,0
charadesego,semantic_label,HVID,0,14304,4227,0,0,1023,0
charadesego,semantic_label,HVID,1,14304,4233,0,0,972,0
charadesego,semantic_label,HVID,2,14304,4445,1,1,1349,1
charadesego,semantic_label,HVID,3,14304,4369,0,0,894,0
charadesego,semantic_label,HVID,4,14304,4503,1,1,1360,1
charadesego,semantic_label,Q+structure,0,14304,3527,0,0,3,0
charadesego,semantic_label,Q+structure,1,14304,3527,0,0,3,0
charadesego,semantic_label,Q+structure,2,14304,3527,0,0,3,0
charadesego,semantic_label,Q+structure,3,14304,3527,0,0,3,0
charadesego,semantic_label,Q+structure,4,14304,3527,0,0,3,0
guide,semantic_label,G,0,1291,361,7,5,161,4
guide,semantic_label,G,1,1291,317,12,4,127,2
guide,semantic_label,G,2,1291,343,16,7,117,2
guide,semantic_label,G,3,1291,353,6,3,143,2
guide,semantic_label,G,4,1291,380,11,8,166,4
guide,semantic_label,HVID,0,1291,346,16,16,162,10
guide,semantic_label,HVID,1,1291,344,13,12,150,5
guide,semantic_label,HVID,2,1291,348,15,14,142,9
guide,semantic_label,HVID,3,1291,362,12,10,165,7
guide,semantic_label,HVID,4,1291,375,11,11,177,7
guide,semantic_label,Q+structure,0,1291,323,1,0,0,0
guide,semantic_label,Q+structure,1,1291,323,17,6,0,0
guide,semantic_label,Q+structure,2,1291,323,12,1,0,0
guide,semantic_label,Q+structure,3,1291,323,5,0,0,0
guide,semantic_label,Q+structure,4,1291,323,3,0,0,0
egolearn,semantic_label,G,0,5674,2814,84,31,920,16
egolearn,semantic_label,G,1,5674,2544,96,45,764,14
egolearn,semantic_label,G,2,5674,2654,95,38,831,15
egolearn,semantic_label,G,3,5674,2431,106,39,705,15
egolearn,semantic_label,G,4,5674,2687,88,45,829,17
egolearn,semantic_label,HVID,0,5674,2871,70,30,972,18
egolearn,semantic_label,HVID,1,5674,2710,96,40,831,16
egolearn,semantic_label,HVID,2,5674,2635,94,40,834,16
egolearn,semantic_label,HVID,3,5674,2684,90,43,795,16
egolearn,semantic_label,HVID,4,5674,2636,93,49,765,15
egolearn,semantic_label,Q+structure,0,5674,1463,8,2,57,0
egolearn,semantic_label,Q+structure,1,5674,1463,105,30,57,0
egolearn,semantic_label,Q+structure,2,5674,1463,105,30,57,0
egolearn,semantic_label,Q+structure,3,5674,1463,105,30,57,0
egolearn,semantic_label,Q+structure,4,5674,1463,105,30,57,0

